Stellar Mergers with HPX-Kokkos and SYCL: Methods of using an Asynchronous Many-Task Runtime System with SYCL

Ranging from NVIDIA GPUs to AMD GPUs and Intel GPUs: Given the heterogeneity of available accelerator cards within current supercomputers, portability is a key aspect for modern HPC applications. In Octo-Tiger, we rely on Kokkos and its various execution spaces for portable compute kernels. In turn, we use HPX to coordinate kernel launches, CPU tasks, and communication. This combination allows us to have a fine interleaving between portable CPU/GPU computations and communication, enabling scalability on various supercomputers. However, for HPX and Kokkos to work together optimally, we need to be able to treat Kokkos kernels as HPX tasks. Otherwise, instead of integrating asynchronous Kokkos kernel launches into HPX's task graph, we would have to actively wait for them with fence commands, which wastes CPU time better spent otherwise. Using an integration layer called HPX-Kokkos, treating Kokkos kernels as tasks already works for some Kokkos execution spaces (like the CUDA one), but not for others (like the SYCL one). In this work, we started making Octo-Tiger and HPX itself compatible with SYCL. To do so, we introduce numerous software changes, most notably an HPX-SYCL integration. This integration allows us to treat SYCL events as HPX tasks, which in turn allows us to better integrate Kokkos by extending the support of HPX-Kokkos to also fully support Kokkos' SYCL execution space. We show two ways to implement this HPX-SYCL integration and test them using Octo-Tiger and its Kokkos kernels, on both an NVIDIA A100 and an AMD MI100. We find modest, yet noticeable, speedups by enabling this integration, even when just running simple single-node scenarios with Octo-Tiger where communication and CPU utilization are not yet an issue.

==> figures/A100_runs/a100_results_2.csv <==
# Date of run 2023-02-03_12:11:00
# Running blast sycl test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15 --optimize_local_communication=1 
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32
# Executor List: 
# Aggregation Sizes: 
# 
# Experiment:
CUDA, 1, 32, 4, 15.2415, 17.98
CUDA, 1, 32, 8, 14.8593, 17.6129
CUDA, 1, 128, 4, 15.2114, 17.9465
CUDA, 1, 128, 8, 14.8648, 17.6154
CUDA, 2, 32, 4, 8.13702, 9.47264
CUDA, 2, 32, 8, 7.87432, 9.25938
CUDA, 2, 128, 4, 8.10995, 9.52358
CUDA, 2, 128, 8, 7.95036, 9.25812
CUDA, 4, 32, 4, 4.42327, 5.1566
CUDA, 4, 32, 8, 4.30592, 5.0233
CUDA, 4, 128, 4, 4.41557, 5.14042
CUDA, 4, 128, 8, 4.31702, 5.03254
CUDA, 8, 32, 4, 2.56809, 2.96828
CUDA, 8, 32, 8, 2.50421, 2.90735
CUDA, 8, 128, 4, 2.5283, 2.93894
CUDA, 8, 128, 8, 2.49451, 2.90106
CUDA, 16, 32, 4, 1.71944, 1.93643
CUDA, 16, 32, 8, 1.69906, 1.91445
CUDA, 16, 128, 4, 1.69406, 1.90282
CUDA, 16, 128, 8, 1.67519, 1.89043
CUDA, 32, 0, 1, 7.41618, 7.65135
CUDA, 32, 1, 1, 11.7352, 11.9624
CUDA, 32, 1, 2, 6.47738, 6.74546
CUDA, 32, 1, 4, 3.84086, 4.06605
CUDA, 32, 1, 8, 2.79301, 2.97948
CUDA, 32, 1, 16, 2.65296, 2.91183
CUDA, 32, 1, 32, 2.4201, 2.60635
CUDA, 32, 1, 64, 2.34505, 2.57757
CUDA, 32, 2, 1, 6.40192, 6.61599
CUDA, 32, 2, 2, 3.62769, 3.94788
CUDA, 32, 2, 4, 2.50696, 2.8089
CUDA, 32, 2, 8, 2.02933, 2.27409
CUDA, 32, 2, 16, 1.9954, 2.26917
CUDA, 32, 2, 32, 1.94281, 2.13994
CUDA, 32, 2, 64, 2.03518, 2.24281
CUDA, 32, 4, 1, 3.61899, 3.87531
CUDA, 32, 4, 2, 2.29605, 2.51809
CUDA, 32, 4, 4, 1.84249, 2.02745
CUDA, 32, 4, 8, 1.6586, 1.8496
CUDA, 32, 4, 16, 1.69214, 1.90377
CUDA, 32, 4, 32, 1.79341, 2.03808
CUDA, 32, 4, 64, 1.89347, 2.1334
CUDA, 32, 8, 1, 3.11698, 3.33206
CUDA, 32, 8, 2, 2.18802, 2.42323
CUDA, 32, 8, 4, 1.68992, 1.88365
CUDA, 32, 8, 8, 1.54648, 1.73811
CUDA, 32, 8, 16, 1.63251, 1.84367
CUDA, 32, 8, 32, 1.70279, 1.93141
CUDA, 32, 8, 64, 1.86296, 2.05638
CUDA, 32, 16, 1, 2.52891, 2.7481
CUDA, 32, 16, 2, 1.88641, 2.09891
CUDA, 32, 16, 4, 1.58298, 1.80134
CUDA, 32, 16, 8, 1.47652, 1.68283
CUDA, 32, 16, 16, 1.55867, 1.75297
CUDA, 32, 16, 32, 1.73908, 1.94126
CUDA, 32, 16, 64, 1.84358, 2.04043
CUDA, 32, 32, 1, 2.15934, 2.34528
CUDA, 32, 32, 2, 1.66927, 1.85799
CUDA, 32, 32, 4, 1.48129, 1.68831
CUDA, 32, 32, 8, 1.4579, 1.6862
CUDA, 32, 32, 16, 1.49916, 1.68382
CUDA, 32, 32, 32, 1.65282, 1.92065
CUDA, 32, 32, 64, 1.92553, 2.12257
CUDA, 32, 64, 1, 1.94714, 2.13436
CUDA, 32, 64, 2, 1.52833, 1.71095
CUDA, 32, 64, 4, 1.41548, 1.69619
CUDA, 32, 64, 8, 1.41224, 1.62861
CUDA, 32, 64, 16, 1.50656, 1.70641
CUDA, 32, 64, 32, 1.66866, 1.86488
CUDA, 32, 64, 64, 1.86027, 2.09443
CUDA, 32, 128, 1, 1.85841, 2.09761
CUDA, 32, 128, 2, 1.45885, 1.64787
CUDA, 32, 128, 4, 1.38796, 1.58096
CUDA, 32, 128, 8, 1.39904, 1.60814
CUDA, 32, 128, 16, 1.49637, 1.6919
CUDA, 32, 128, 32, 1.65167, 1.89762
CUDA, 32, 128, 64, 1.85214, 2.06505
KOKKOS_CUDA, 1, 32, 4, 15.5634, 18.3042
KOKKOS_CUDA, 1, 32, 8, 15.0813, 17.8425
KOKKOS_CUDA, 1, 128, 4, 15.5333, 18.2603
KOKKOS_CUDA, 1, 128, 8, 14.9956, 17.7309
KOKKOS_CUDA, 2, 32, 4, 8.23316, 9.57626
KOKKOS_CUDA, 2, 32, 8, 7.9327, 9.3135
KOKKOS_CUDA, 2, 128, 4, 8.2, 9.57219
KOKKOS_CUDA, 2, 128, 8, 7.99866, 9.36238
KOKKOS_CUDA, 4, 32, 4, 4.53721, 5.25404
KOKKOS_CUDA, 4, 32, 8, 4.36059, 5.08838
KOKKOS_CUDA, 4, 128, 4, 4.49471, 5.22137
KOKKOS_CUDA, 4, 128, 8, 4.34271, 5.07621
KOKKOS_CUDA, 8, 32, 4, 2.84712, 3.24896
KOKKOS_CUDA, 8, 32, 8, 2.75528, 3.15911
KOKKOS_CUDA, 8, 128, 4, 2.7798, 3.18026
KOKKOS_CUDA, 8, 128, 8, 2.69265, 3.08467
KOKKOS_CUDA, 16, 32, 4, 2.01231, 2.22556
KOKKOS_CUDA, 16, 32, 8, 1.94157, 2.15616
KOKKOS_CUDA, 16, 128, 4, 1.91319, 2.15173
KOKKOS_CUDA, 16, 128, 8, 1.91618, 2.12893
KOKKOS_CUDA, 32, 0, 1, 7.43272, 7.68148
KOKKOS_CUDA, 32, 1, 1, 13.8396, 14.0315
KOKKOS_CUDA, 32, 1, 2, 7.61649, 7.84376
KOKKOS_CUDA, 32, 1, 4, 4.64539, 4.83613
KOKKOS_CUDA, 32, 1, 8, 3.2825, 3.5028
KOKKOS_CUDA, 32, 1, 16, 3.04035, 3.24462
KOKKOS_CUDA, 32, 1, 32, 2.75553, 2.98728
KOKKOS_CUDA, 32, 1, 64, 2.70438, 2.90995
KOKKOS_CUDA, 32, 2, 1, 8.08871, 8.39893
KOKKOS_CUDA, 32, 2, 2, 4.22673, 4.49091
KOKKOS_CUDA, 32, 2, 4, 3.03394, 3.24159
KOKKOS_CUDA, 32, 2, 8, 2.43322, 2.63394
KOKKOS_CUDA, 32, 2, 16, 2.19002, 2.41142
KOKKOS_CUDA, 32, 2, 32, 2.16127, 2.38233
KOKKOS_CUDA, 32, 2, 64, 2.23671, 2.43364
KOKKOS_CUDA, 32, 4, 1, 4.12075, 4.35584
KOKKOS_CUDA, 32, 4, 2, 2.92669, 3.11481
KOKKOS_CUDA, 32, 4, 4, 2.28632, 2.48673
KOKKOS_CUDA, 32, 4, 8, 1.95747, 2.18698
KOKKOS_CUDA, 32, 4, 16, 1.93185, 2.22081
KOKKOS_CUDA, 32, 4, 32, 1.99722, 2.20972
KOKKOS_CUDA, 32, 4, 64, 2.14933, 2.35441
KOKKOS_CUDA, 32, 8, 1, 3.78567, 4.00415
KOKKOS_CUDA, 32, 8, 2, 2.8845, 3.07634
KOKKOS_CUDA, 32, 8, 4, 2.19667, 2.38714
KOKKOS_CUDA, 32, 8, 8, 1.86417, 2.0723
KOKKOS_CUDA, 32, 8, 16, 1.83374, 2.02856
KOKKOS_CUDA, 32, 8, 32, 1.92072, 2.12932
KOKKOS_CUDA, 32, 8, 64, 2.04511, 2.32483
KOKKOS_CUDA, 32, 16, 1, 3.14477, 3.35156
KOKKOS_CUDA, 32, 16, 2, 2.50768, 2.72922
KOKKOS_CUDA, 32, 16, 4, 1.96738, 2.16104
KOKKOS_CUDA, 32, 16, 8, 1.77979, 1.99752
KOKKOS_CUDA, 32, 16, 16, 1.76677, 1.98505
KOKKOS_CUDA, 32, 16, 32, 1.89141, 2.0945
KOKKOS_CUDA, 32, 16, 64, 2.03356, 2.24708
KOKKOS_CUDA, 32, 32, 1, 2.72353, 2.9205
KOKKOS_CUDA, 32, 32, 2, 2.22947, 2.42878
KOKKOS_CUDA, 32, 32, 4, 1.86236, 2.05816
KOKKOS_CUDA, 32, 32, 8, 1.73545, 1.9393
KOKKOS_CUDA, 32, 32, 16, 1.79142, 1.98026
KOKKOS_CUDA, 32, 32, 32, 1.85231, 2.07097
KOKKOS_CUDA, 32, 32, 64, 1.98902, 2.19441
KOKKOS_CUDA, 32, 64, 1, 2.51528, 2.74119
KOKKOS_CUDA, 32, 64, 2, 2.05453, 2.25939
KOKKOS_CUDA, 32, 64, 4, 1.7667, 1.95096
KOKKOS_CUDA, 32, 64, 8, 1.67951, 1.90683
KOKKOS_CUDA, 32, 64, 16, 1.73173, 1.92409
KOKKOS_CUDA, 32, 64, 32, 1.83513, 2.03757
KOKKOS_CUDA, 32, 64, 64, 2.04282, 2.28471
KOKKOS_CUDA, 32, 128, 1, 2.37297, 2.58761
KOKKOS_CUDA, 32, 128, 2, 1.93728, 2.12683
KOKKOS_CUDA, 32, 128, 4, 1.76934, 2.00808
KOKKOS_CUDA, 32, 128, 8, 1.69953, 1.88924
KOKKOS_CUDA, 32, 128, 16, 1.71147, 1.89917
KOKKOS_CUDA, 32, 128, 32, 1.83483, 2.13157
KOKKOS_CUDA, 32, 128, 64, 2.04195, 2.22645
KOKKOS_SYCL, 1, 32, 4, 19.4679, 22.2522
KOKKOS_SYCL, 1, 32, 8, 18.4508, 21.2362
KOKKOS_SYCL, 1, 128, 4, 19.6571, 22.4469
KOKKOS_SYCL, 1, 128, 8, 18.5095, 21.2945
KOKKOS_SYCL, 2, 32, 4, 10.8072, 12.1667
KOKKOS_SYCL, 2, 32, 8, 10.2914, 11.7055
KOKKOS_SYCL, 2, 128, 4, 10.8436, 12.2084
KOKKOS_SYCL, 2, 128, 8, 10.3629, 11.7366
KOKKOS_SYCL, 4, 32, 4, 5.75686, 6.48011
KOKKOS_SYCL, 4, 32, 8, 5.41635, 6.15688
KOKKOS_SYCL, 4, 128, 4, 5.78764, 6.5135
KOKKOS_SYCL, 4, 128, 8, 5.44101, 6.15499
KOKKOS_SYCL, 8, 32, 4, 3.4307, 3.83135
KOKKOS_SYCL, 8, 32, 8, 3.26391, 3.67898
KOKKOS_SYCL, 8, 128, 4, 3.51547, 3.90619
KOKKOS_SYCL, 8, 128, 8, 3.30639, 3.72028
KOKKOS_SYCL, 16, 32, 4, 2.37774, 2.61431
KOKKOS_SYCL, 16, 32, 8, 2.13632, 2.36094
KOKKOS_SYCL, 16, 128, 4, 2.40236, 2.62996
KOKKOS_SYCL, 16, 128, 8, 2.18971, 2.41644
KOKKOS_SYCL, 32, 0, 1, 7.57444, 7.86704
KOKKOS_SYCL, 32, 1, 1, 12.1134, 12.417
KOKKOS_SYCL, 32, 1, 2, 6.85069, 7.06143
KOKKOS_SYCL, 32, 1, 4, 4.24737, 4.4382
KOKKOS_SYCL, 32, 1, 8, 3.31903, 3.5191
KOKKOS_SYCL, 32, 1, 16, 2.91002, 3.10279
KOKKOS_SYCL, 32, 1, 32, 2.6369, 2.85299
KOKKOS_SYCL, 32, 1, 64, 2.59141, 2.7846
KOKKOS_SYCL, 32, 2, 1, 9.07312, 9.28128
KOKKOS_SYCL, 32, 2, 2, 4.14318, 4.34384
KOKKOS_SYCL, 32, 2, 4, 2.95007, 3.19639
KOKKOS_SYCL, 32, 2, 8, 2.33986, 2.56749
KOKKOS_SYCL, 32, 2, 16, 2.19346, 2.47676
KOKKOS_SYCL, 32, 2, 32, 2.12036, 2.31681
KOKKOS_SYCL, 32, 2, 64, 2.18091, 2.37269
KOKKOS_SYCL, 32, 4, 1, 6.89275, 7.10775
KOKKOS_SYCL, 32, 4, 2, 3.28358, 3.48659
KOKKOS_SYCL, 32, 4, 4, 2.31909, 2.52307
KOKKOS_SYCL, 32, 4, 8, 1.96595, 2.23106
KOKKOS_SYCL, 32, 4, 16, 1.93785, 2.19708
KOKKOS_SYCL, 32, 4, 32, 1.94805, 2.20087
KOKKOS_SYCL, 32, 4, 64, 2.09303, 2.3122
KOKKOS_SYCL, 32, 8, 1, 5.8685, 6.18281
KOKKOS_SYCL, 32, 8, 2, 3.03796, 3.24439
KOKKOS_SYCL, 32, 8, 4, 2.11001, 2.33628
KOKKOS_SYCL, 32, 8, 8, 1.83444, 2.03212
KOKKOS_SYCL, 32, 8, 16, 1.79638, 2.01334
KOKKOS_SYCL, 32, 8, 32, 1.90763, 2.13726
KOKKOS_SYCL, 32, 8, 64, 2.06119, 2.3187
KOKKOS_SYCL, 32, 16, 1, 5.28338, 5.50335
KOKKOS_SYCL, 32, 16, 2, 3.02161, 3.23299
KOKKOS_SYCL, 32, 16, 4, 2.06243, 2.26992
KOKKOS_SYCL, 32, 16, 8, 1.79303, 1.98806
KOKKOS_SYCL, 32, 16, 16, 1.81995, 2.01479
KOKKOS_SYCL, 32, 16, 32, 1.8449, 2.04985
KOKKOS_SYCL, 32, 16, 64, 2.00912, 2.20081
KOKKOS_SYCL, 32, 32, 1, 5.0485, 5.24973
KOKKOS_SYCL, 32, 32, 2, 3.06669, 3.3792
KOKKOS_SYCL, 32, 32, 4, 2.08131, 2.27333
KOKKOS_SYCL, 32, 32, 8, 1.80533, 2.05085
KOKKOS_SYCL, 32, 32, 16, 1.80565, 2.10769
KOKKOS_SYCL, 32, 32, 32, 1.90132, 2.13133
KOKKOS_SYCL, 32, 32, 64, 2.04323, 2.27814
KOKKOS_SYCL, 32, 64, 1, 5.04138, 5.23478
KOKKOS_SYCL, 32, 64, 2, 3.12027, 3.32025
KOKKOS_SYCL, 32, 64, 4, 2.14721, 2.36556
KOKKOS_SYCL, 32, 64, 8, 1.84324, 2.05004
KOKKOS_SYCL, 32, 64, 16, 1.82424, 2.01655
KOKKOS_SYCL, 32, 64, 32, 1.94125, 2.13961
KOKKOS_SYCL, 32, 64, 64, 2.09615, 2.29577
KOKKOS_SYCL, 32, 128, 1, 5.13011, 5.32027
KOKKOS_SYCL, 32, 128, 2, 3.17822, 3.38792
KOKKOS_SYCL, 32, 128, 4, 2.1574, 2.39133
KOKKOS_SYCL, 32, 128, 8, 1.88347, 2.08063
KOKKOS_SYCL, 32, 128, 16, 1.89927, 2.14947
KOKKOS_SYCL, 32, 128, 32, 2.0104, 2.2326
KOKKOS_SYCL, 32, 128, 64, 2.13842, 2.38492
KOKKOS_SYCL [fence patch 1], 1, 32, 4, 16.0897, 18.8632
KOKKOS_SYCL [fence patch 1], 1, 32, 8, 15.7087, 18.4974
KOKKOS_SYCL [fence patch 1], 1, 128, 4, 16.2897, 19.0685
KOKKOS_SYCL [fence patch 1], 1, 128, 8, 15.9623, 18.7499
KOKKOS_SYCL [fence patch 1], 2, 32, 4, 8.74218, 10.1098
KOKKOS_SYCL [fence patch 1], 2, 32, 8, 8.43639, 9.85603
KOKKOS_SYCL [fence patch 1], 2, 128, 4, 8.80142, 10.186
KOKKOS_SYCL [fence patch 1], 2, 128, 8, 8.59988, 9.98417
KOKKOS_SYCL [fence patch 1], 4, 32, 4, 4.83158, 5.5609
KOKKOS_SYCL [fence patch 1], 4, 32, 8, 4.61591, 5.33509
KOKKOS_SYCL [fence patch 1], 4, 128, 4, 4.87144, 5.62673
KOKKOS_SYCL [fence patch 1], 4, 128, 8, 4.75239, 5.44772
KOKKOS_SYCL [fence patch 1], 8, 32, 4, 2.90643, 3.31939
KOKKOS_SYCL [fence patch 1], 8, 32, 8, 2.75173, 3.17273
KOKKOS_SYCL [fence patch 1], 8, 128, 4, 2.94461, 3.35554
KOKKOS_SYCL [fence patch 1], 8, 128, 8, 2.84717, 3.26259
KOKKOS_SYCL [fence patch 1], 16, 32, 4, 2.01636, 2.24624
KOKKOS_SYCL [fence patch 1], 16, 32, 8, 1.87226, 2.10567
KOKKOS_SYCL [fence patch 1], 16, 128, 4, 2.12603, 2.35565
KOKKOS_SYCL [fence patch 1], 16, 128, 8, 1.95088, 2.17524
KOKKOS_SYCL [fence patch 1], 32, 0, 1, 7.64165, 7.92433
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 11.5977, 11.811
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 6.50481, 6.76232
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 3.93417, 4.13492
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 3.03781, 3.23006
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 2.71803, 2.90924
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 2.42026, 2.66059
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 2.45518, 2.66001
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 7.92557, 8.17488
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 3.68242, 4.03581
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 2.71367, 2.90541
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 2.16855, 2.36195
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 2.00577, 2.28266
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 1.94447, 2.14429
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 2.0155, 2.27284
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 5.64852, 5.84286
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 2.64749, 2.88882
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 2.09179, 2.29031
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 1.79373, 2.03669
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 1.75767, 2.01806
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 1.82201, 2.04844
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 1.95308, 2.19756
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 4.55365, 4.76213
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 2.49866, 2.71461
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 1.88386, 2.08097
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 1.67862, 1.92433
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 1.68417, 1.90765
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 1.77157, 1.9695
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 1.96798, 2.22979
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 3.94841, 4.17766
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 2.46143, 2.65346
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 1.79686, 2.02092
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 1.67813, 1.90389
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 1.66944, 1.90768
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 1.77007, 1.97297
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 1.93625, 2.16438
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 3.77087, 3.97528
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 2.50354, 2.74415
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 1.77056, 1.97938
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 1.60429, 1.81573
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 1.67776, 1.91971
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 1.77816, 1.98107
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 1.98889, 2.21567
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 3.81405, 4.01266
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 2.44778, 2.66475
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 1.85488, 2.05623
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 1.68181, 1.92605
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 1.70964, 1.90582
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 1.80601, 2.02471
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 1.99803, 2.32288
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 3.79912, 4.00534
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 2.55199, 2.75613
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 1.87363, 2.07629
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 1.71585, 1.91642
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 1.81504, 2.01681
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 1.87304, 2.10824
KOKKOS_SYCL [fence patch 1], 32, 128, 64, 2.03137, 2.25948
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 4, 19.2999, 22.0917
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 8, 18.634, 21.4221
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 4, 19.2971, 22.0613
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 8, 18.7352, 21.5235
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 4, 10.691, 12.0923
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 8, 10.2232, 11.6117
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 4, 10.763, 12.1721
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 8, 10.3714, 11.7327
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 4, 5.6527, 6.3751
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 8, 5.36442, 6.08155
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 4, 5.69384, 6.41159
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 8, 5.42585, 6.14728
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 4, 3.33235, 3.7196
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 8, 3.18053, 3.59365
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 4, 3.35722, 3.76356
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 8, 3.26269, 3.66596
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 4, 2.22, 2.44657
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 8, 2.03804, 2.26469
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 4, 2.27092, 2.50441
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 8, 2.10823, 2.33535
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 0, 1, 7.6339, 7.92697
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 11.55, 11.7568
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 6.73679, 6.94567
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 4.53868, 4.72971
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 3.75648, 3.97543
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 3.17133, 3.41637
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 2.80737, 3.00043
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 2.91797, 3.12554
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 9.26257, 9.48804
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 4.18226, 4.41733
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 3.33634, 3.52613
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 2.65097, 2.84312
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 2.3226, 2.5209
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 2.17883, 2.38943
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 2.25285, 2.45451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 7.26203, 7.47437
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 3.25682, 3.53811
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 2.61425, 2.83378
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 2.14956, 2.36751
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 1.94648, 2.1599
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 1.9885, 2.21445
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 2.09736, 2.28663
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 5.09242, 5.32051
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 2.81321, 3.01119
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 2.26766, 2.53471
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 1.82189, 2.05956
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 1.77531, 2.02177
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 1.84998, 2.12706
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 2.06588, 2.30631
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 4.23607, 4.43146
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 2.72902, 3.0064
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 2.03113, 2.23375
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 1.75886, 1.96007
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 1.73893, 1.95733
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 1.82338, 2.05068
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 2.01095, 2.27123
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 3.81273, 4.04244
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 2.66762, 2.88694
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 1.93297, 2.13326
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 1.77813, 1.99706
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 1.72961, 1.97926
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 1.82098, 2.02394
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 2.08785, 2.35122
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 3.80858, 4.07565
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 2.5807, 2.78995
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 1.93212, 2.17298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 1.79877, 1.9922
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 1.79398, 2.02407
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 1.90068, 2.1341
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 2.10613, 2.33401
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 3.84521, 4.05706
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 2.60499, 2.79433
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 2.00841, 2.21319
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 1.80695, 2.01282
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 1.80149, 1.99371
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 2.04193, 2.28756
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 2.15987, 2.37522
KOKKOS_SYCL [remove integration 1], 1, 32, 4, 19.8837, 22.6694
KOKKOS_SYCL [remove integration 1], 1, 32, 8, 18.8755, 21.6603
KOKKOS_SYCL [remove integration 1], 1, 128, 4, 19.9341, 22.6877
KOKKOS_SYCL [remove integration 1], 1, 128, 8, 18.9712, 21.7708
KOKKOS_SYCL [remove integration 1], 2, 32, 4, 10.9155, 12.2716
KOKKOS_SYCL [remove integration 1], 2, 32, 8, 10.5047, 11.9128
KOKKOS_SYCL [remove integration 1], 2, 128, 4, 10.9302, 12.3433
KOKKOS_SYCL [remove integration 1], 2, 128, 8, 10.5809, 11.9563
KOKKOS_SYCL [remove integration 1], 4, 32, 4, 5.85812, 6.58844
KOKKOS_SYCL [remove integration 1], 4, 32, 8, 5.47959, 6.21741
KOKKOS_SYCL [remove integration 1], 4, 128, 4, 5.86665, 6.60315
KOKKOS_SYCL [remove integration 1], 4, 128, 8, 5.51566, 6.24736
KOKKOS_SYCL [remove integration 1], 8, 32, 4, 3.53524, 3.92371
KOKKOS_SYCL [remove integration 1], 8, 32, 8, 3.31214, 3.71002
KOKKOS_SYCL [remove integration 1], 8, 128, 4, 3.56188, 3.94475
KOKKOS_SYCL [remove integration 1], 8, 128, 8, 3.33988, 3.75087
KOKKOS_SYCL [remove integration 1], 16, 32, 4, 2.4136, 2.65712
KOKKOS_SYCL [remove integration 1], 16, 32, 8, 2.17247, 2.4122
KOKKOS_SYCL [remove integration 1], 16, 128, 4, 2.47706, 2.70176
KOKKOS_SYCL [remove integration 1], 16, 128, 8, 2.20067, 2.43427
KOKKOS_SYCL [remove integration 1], 32, 0, 1, 7.61632, 7.86945
KOKKOS_SYCL [remove integration 1], 32, 1, 1, 12.0963, 12.3319
KOKKOS_SYCL [remove integration 1], 32, 1, 2, 7.11935, 7.34281
KOKKOS_SYCL [remove integration 1], 32, 1, 4, 4.67792, 4.87867
KOKKOS_SYCL [remove integration 1], 32, 1, 8, 3.78959, 4.01962
KOKKOS_SYCL [remove integration 1], 32, 1, 16, 3.41257, 3.6785
KOKKOS_SYCL [remove integration 1], 32, 1, 32, 2.93946, 3.23004
KOKKOS_SYCL [remove integration 1], 32, 1, 64, 2.86255, 3.19953
KOKKOS_SYCL [remove integration 1], 32, 2, 1, 9.35048, 9.64164
KOKKOS_SYCL [remove integration 1], 32, 2, 2, 4.40248, 4.63089
KOKKOS_SYCL [remove integration 1], 32, 2, 4, 3.18252, 3.37745
KOKKOS_SYCL [remove integration 1], 32, 2, 8, 2.60421, 2.8085
KOKKOS_SYCL [remove integration 1], 32, 2, 16, 2.41569, 2.63851
KOKKOS_SYCL [remove integration 1], 32, 2, 32, 2.33723, 2.56353
KOKKOS_SYCL [remove integration 1], 32, 2, 64, 2.41923, 2.68843
KOKKOS_SYCL [remove integration 1], 32, 4, 1, 6.80802, 7.0125
KOKKOS_SYCL [remove integration 1], 32, 4, 2, 3.50893, 3.76008
KOKKOS_SYCL [remove integration 1], 32, 4, 4, 2.69539, 2.88733
KOKKOS_SYCL [remove integration 1], 32, 4, 8, 2.11154, 2.30373
KOKKOS_SYCL [remove integration 1], 32, 4, 16, 1.9958, 2.21281
KOKKOS_SYCL [remove integration 1], 32, 4, 32, 2.04965, 2.29914
KOKKOS_SYCL [remove integration 1], 32, 4, 64, 2.19297, 2.40701
KOKKOS_SYCL [remove integration 1], 32, 8, 1, 5.68308, 5.89709
KOKKOS_SYCL [remove integration 1], 32, 8, 2, 3.28692, 3.4869
KOKKOS_SYCL [remove integration 1], 32, 8, 4, 2.32424, 2.51474
KOKKOS_SYCL [remove integration 1], 32, 8, 8, 1.91155, 2.15605
KOKKOS_SYCL [remove integration 1], 32, 8, 16, 1.86664, 2.06629
KOKKOS_SYCL [remove integration 1], 32, 8, 32, 1.9462, 2.15717
KOKKOS_SYCL [remove integration 1], 32, 8, 64, 2.17469, 2.39342
KOKKOS_SYCL [remove integration 1], 32, 16, 1, 5.19825, 5.39095
KOKKOS_SYCL [remove integration 1], 32, 16, 2, 3.14787, 3.34944
KOKKOS_SYCL [remove integration 1], 32, 16, 4, 2.17536, 2.43467
KOKKOS_SYCL [remove integration 1], 32, 16, 8, 1.87061, 2.13931
KOKKOS_SYCL [remove integration 1], 32, 16, 16, 1.82902, 2.045
KOKKOS_SYCL [remove integration 1], 32, 16, 32, 1.91921, 2.12987
KOKKOS_SYCL [remove integration 1], 32, 16, 64, 2.14767, 2.36021
KOKKOS_SYCL [remove integration 1], 32, 32, 1, 5.00084, 5.20301
KOKKOS_SYCL [remove integration 1], 32, 32, 2, 3.14986, 3.39366
KOKKOS_SYCL [remove integration 1], 32, 32, 4, 2.16069, 2.36079
KOKKOS_SYCL [remove integration 1], 32, 32, 8, 1.828, 2.04987
KOKKOS_SYCL [remove integration 1], 32, 32, 16, 1.7939, 1.98453
KOKKOS_SYCL [remove integration 1], 32, 32, 32, 1.94072, 2.13236
KOKKOS_SYCL [remove integration 1], 32, 32, 64, 2.16628, 2.35794
KOKKOS_SYCL [remove integration 1], 32, 64, 1, 5.0406, 5.26885
KOKKOS_SYCL [remove integration 1], 32, 64, 2, 3.12766, 3.3495
KOKKOS_SYCL [remove integration 1], 32, 64, 4, 2.16623, 2.3753
KOKKOS_SYCL [remove integration 1], 32, 64, 8, 1.88343, 2.07715
KOKKOS_SYCL [remove integration 1], 32, 64, 16, 1.85854, 2.07591
KOKKOS_SYCL [remove integration 1], 32, 64, 32, 2.00703, 2.19997
KOKKOS_SYCL [remove integration 1], 32, 64, 64, 2.26522, 2.55997
KOKKOS_SYCL [remove integration 1], 32, 128, 1, 5.06202, 5.28396
KOKKOS_SYCL [remove integration 1], 32, 128, 2, 3.17941, 3.39133
KOKKOS_SYCL [remove integration 1], 32, 128, 4, 2.23796, 2.45509
KOKKOS_SYCL [remove integration 1], 32, 128, 8, 1.9271, 2.12538
KOKKOS_SYCL [remove integration 1], 32, 128, 16, 1.89375, 2.11171
KOKKOS_SYCL [remove integration 1], 32, 128, 32, 2.07582, 2.26826
KOKKOS_SYCL [remove integration 1], 32, 128, 64, 2.30254, 2.53672
KOKKOS [CPU only with SIMD], 32, 0, 1, 4.19687, 4.42385
LEGACY CPU, 32, 0, 1, 7.63734, 7.9434


==> figures/A100_runs/blast_cuda_results.csv <==
# Date of run 2023-01-18_15:33:53
# Running blast sycl test on toranj1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32
# Executor List: 0 1 2 4 8 16 32 64 128
# Aggregation Sizes: 1 2 4 8 16 32 64
# 
# Experiment:
CUDA, 1, 0, 1, 128.869, 131.778
CUDA, 1, 1, 1, 22.7217, 25.5508
CUDA, 1, 1, 2, 18.0667, 20.9253
CUDA, 1, 1, 4, 16.46, 19.3026
CUDA, 1, 1, 8, 15.9245, 18.7813
CUDA, 1, 1, 16, 15.6377, 18.4899
CUDA, 1, 1, 32, 15.4615, 18.3536
CUDA, 1, 1, 64, 15.3408, 18.236
CUDA, 1, 2, 1, 19.1839, 22.0574
CUDA, 1, 2, 2, 17.2205, 20.0597
CUDA, 1, 2, 4, 16.4169, 19.2691
CUDA, 1, 2, 8, 15.7299, 18.6135
CUDA, 1, 2, 16, 15.5346, 18.4105
CUDA, 1, 2, 32, 15.3767, 18.2955
CUDA, 1, 2, 64, 15.4183, 18.2508
CUDA, 1, 4, 1, 17.8296, 20.7257
CUDA, 1, 4, 2, 17.1463, 20.0283
CUDA, 1, 4, 4, 16.2177, 19.1028
CUDA, 1, 4, 8, 15.6327, 18.5402
CUDA, 1, 4, 16, 15.4653, 18.3729
CUDA, 1, 4, 32, 15.3551, 18.2618
CUDA, 1, 4, 64, 15.4335, 18.2809
CUDA, 1, 8, 1, 17.6844, 20.587
CUDA, 1, 8, 2, 16.9433, 19.8566
CUDA, 1, 8, 4, 16.0454, 18.9547
CUDA, 1, 8, 8, 15.6541, 18.5651
CUDA, 1, 8, 16, 15.4849, 18.3912
CUDA, 1, 8, 32, 15.3443, 18.2509
CUDA, 1, 8, 64, 15.4042, 18.2391
CUDA, 1, 16, 1, 17.3806, 20.2843
CUDA, 1, 16, 2, 16.673, 19.5755
CUDA, 1, 16, 4, 15.9529, 18.8377
CUDA, 1, 16, 8, 15.626, 18.5379
CUDA, 1, 16, 16, 15.4611, 18.3564
CUDA, 1, 16, 32, 15.3536, 18.2609
CUDA, 1, 16, 64, 15.4289, 18.2667
CUDA, 1, 32, 1, 17.3818, 20.2835
CUDA, 1, 32, 2, 16.458, 19.3671
CUDA, 1, 32, 4, 15.9754, 18.8682
CUDA, 1, 32, 8, 15.6192, 18.5204
CUDA, 1, 32, 16, 15.46, 18.3645
CUDA, 1, 32, 32, 15.3546, 18.2638
CUDA, 1, 32, 64, 15.4437, 18.283
CUDA, 1, 64, 1, 17.3663, 20.269
CUDA, 1, 64, 2, 16.5613, 19.5123
CUDA, 1, 64, 4, 15.9873, 18.8798
CUDA, 1, 64, 8, 15.653, 18.5696
CUDA, 1, 64, 16, 15.5057, 18.4202
CUDA, 1, 64, 32, 15.3206, 18.2213
CUDA, 1, 64, 64, 15.4541, 18.3034
CUDA, 1, 128, 1, 17.5611, 20.512
CUDA, 1, 128, 2, 16.4494, 19.3639
CUDA, 1, 128, 4, 15.9476, 18.8235
CUDA, 1, 128, 8, 15.5939, 18.4935
CUDA, 1, 128, 16, 15.466, 18.3692
CUDA, 1, 128, 32, 15.3426, 18.2446
CUDA, 1, 128, 64, 15.3943, 18.2184
CUDA, 2, 0, 1, 64.4232, 66.2127
CUDA, 2, 1, 1, 14.5511, 15.9709
CUDA, 2, 1, 2, 10.6558, 12.0672
CUDA, 2, 1, 4, 8.94642, 10.4275
CUDA, 2, 1, 8, 8.59429, 10.0096
CUDA, 2, 1, 16, 8.4548, 9.90576
CUDA, 2, 1, 32, 8.31957, 9.77657
CUDA, 2, 1, 64, 8.32802, 9.7524
CUDA, 2, 2, 1, 10.9921, 12.4019
CUDA, 2, 2, 2, 9.20885, 10.6716
CUDA, 2, 2, 4, 8.66946, 10.1187
CUDA, 2, 2, 8, 8.34281, 9.82234
CUDA, 2, 2, 16, 8.21661, 9.66411
CUDA, 2, 2, 32, 8.1471, 9.61404
CUDA, 2, 2, 64, 8.21666, 9.629
CUDA, 2, 4, 1, 9.88989, 11.3265
CUDA, 2, 4, 2, 9.19832, 10.5941
CUDA, 2, 4, 4, 8.62115, 10.0953
CUDA, 2, 4, 8, 8.37888, 9.77806
CUDA, 2, 4, 16, 8.24765, 9.69991
CUDA, 2, 4, 32, 8.2007, 9.5988
CUDA, 2, 4, 64, 8.12192, 9.60268
CUDA, 2, 8, 1, 9.76746, 11.1972
CUDA, 2, 8, 2, 9.06902, 10.5179
CUDA, 2, 8, 4, 8.57806, 10.0431
CUDA, 2, 8, 8, 8.34325, 9.76211
CUDA, 2, 8, 16, 8.20999, 9.65964
CUDA, 2, 8, 32, 8.17695, 9.62786
CUDA, 2, 8, 64, 8.17191, 9.63841
CUDA, 2, 16, 1, 9.5911, 11.0457
CUDA, 2, 16, 2, 9.01382, 10.3979
CUDA, 2, 16, 4, 8.51434, 9.97957
CUDA, 2, 16, 8, 8.31247, 9.75232
CUDA, 2, 16, 16, 8.19183, 9.65632
CUDA, 2, 16, 32, 8.14122, 9.59401
CUDA, 2, 16, 64, 8.22075, 9.61146
CUDA, 2, 32, 1, 9.50029, 10.9617
CUDA, 2, 32, 2, 8.97351, 10.3658
CUDA, 2, 32, 4, 8.56692, 9.96784
CUDA, 2, 32, 8, 8.30576, 9.75979
CUDA, 2, 32, 16, 8.21226, 9.66084
CUDA, 2, 32, 32, 8.14594, 9.5985
CUDA, 2, 32, 64, 8.19321, 9.64614
CUDA, 2, 64, 1, 9.48706, 10.9514
CUDA, 2, 64, 2, 8.89623, 10.3238
CUDA, 2, 64, 4, 8.62279, 10.0201
CUDA, 2, 64, 8, 8.32536, 9.75812
CUDA, 2, 64, 16, 8.24962, 9.66141
CUDA, 2, 64, 32, 8.14691, 9.6079
CUDA, 2, 64, 64, 8.21365, 9.65925
CUDA, 2, 128, 1, 9.4539, 10.895
CUDA, 2, 128, 2, 8.86279, 10.2944
CUDA, 2, 128, 4, 8.49193, 9.96354
CUDA, 2, 128, 8, 8.27452, 9.73663
CUDA, 2, 128, 16, 8.18951, 9.66583
CUDA, 2, 128, 32, 8.14918, 9.5952
CUDA, 2, 128, 64, 8.13109, 9.6076
CUDA, 4, 0, 1, 32.5835, 33.3915
CUDA, 4, 1, 1, 12.3345, 13.0846
CUDA, 4, 1, 2, 7.76705, 8.49484
CUDA, 4, 1, 4, 5.83119, 6.58797
CUDA, 4, 1, 8, 5.04539, 5.77971
CUDA, 4, 1, 16, 4.87478, 5.61303
CUDA, 4, 1, 32, 4.65724, 5.40565
CUDA, 4, 1, 64, 4.66805, 5.44714
CUDA, 4, 2, 1, 7.53604, 8.2857
CUDA, 4, 2, 2, 5.60812, 6.37509
CUDA, 4, 2, 4, 4.88625, 5.66424
CUDA, 4, 2, 8, 4.59429, 5.36153
CUDA, 4, 2, 16, 4.58554, 5.35081
CUDA, 4, 2, 32, 4.49664, 5.29551
CUDA, 4, 2, 64, 4.64424, 5.40651
CUDA, 4, 4, 1, 5.80447, 6.5357
CUDA, 4, 4, 2, 4.97559, 5.75628
CUDA, 4, 4, 4, 4.72252, 5.47047
CUDA, 4, 4, 8, 4.5396, 5.29291
CUDA, 4, 4, 16, 4.50794, 5.26316
CUDA, 4, 4, 32, 4.48089, 5.28251
CUDA, 4, 4, 64, 4.66431, 5.44758
CUDA, 4, 8, 1, 5.49907, 6.26032
CUDA, 4, 8, 2, 4.92113, 5.68307
CUDA, 4, 8, 4, 4.67916, 5.4448
CUDA, 4, 8, 8, 4.53058, 5.29986
CUDA, 4, 8, 16, 4.45548, 5.2244
CUDA, 4, 8, 32, 4.51715, 5.26281
CUDA, 4, 8, 64, 4.65286, 5.4084
CUDA, 4, 16, 1, 5.35895, 6.08404
CUDA, 4, 16, 2, 4.84746, 5.62985
CUDA, 4, 16, 4, 4.6355, 5.38988
CUDA, 4, 16, 8, 4.50723, 5.27542
CUDA, 4, 16, 16, 4.46881, 5.24419
CUDA, 4, 16, 32, 4.4989, 5.2763
CUDA, 4, 16, 64, 4.64071, 5.40945
CUDA, 4, 32, 1, 5.20213, 5.97027
CUDA, 4, 32, 2, 4.86033, 5.59053
CUDA, 4, 32, 4, 4.62621, 5.39403
CUDA, 4, 32, 8, 4.4739, 5.25683
CUDA, 4, 32, 16, 4.47145, 5.24623
CUDA, 4, 32, 32, 4.52462, 5.2906
CUDA, 4, 32, 64, 4.65417, 5.44098
CUDA, 4, 64, 1, 5.20451, 5.97168
CUDA, 4, 64, 2, 4.8091, 5.57111
CUDA, 4, 64, 4, 4.6949, 5.42163
CUDA, 4, 64, 8, 4.47973, 5.27859
CUDA, 4, 64, 16, 4.48812, 5.25853
CUDA, 4, 64, 32, 4.51721, 5.28009
CUDA, 4, 64, 64, 4.66261, 5.42698
CUDA, 4, 128, 1, 5.18484, 5.93931
CUDA, 4, 128, 2, 4.80493, 5.56832
CUDA, 4, 128, 4, 4.62259, 5.42066
CUDA, 4, 128, 8, 4.5085, 5.26604
CUDA, 4, 128, 16, 4.48164, 5.26156
CUDA, 4, 128, 32, 4.50031, 5.28175
CUDA, 4, 128, 64, 4.61437, 5.37977
CUDA, 8, 0, 1, 17.8567, 18.3731
CUDA, 8, 1, 1, 11.712, 12.156
CUDA, 8, 1, 2, 6.63314, 7.05176
CUDA, 8, 1, 4, 4.34011, 4.7429
CUDA, 8, 1, 8, 3.62831, 4.06318
CUDA, 8, 1, 16, 3.49476, 3.93334
CUDA, 8, 1, 32, 3.30925, 3.7445
CUDA, 8, 1, 64, 3.24767, 3.69157
CUDA, 8, 2, 1, 6.42659, 6.87257
CUDA, 8, 2, 2, 4.07207, 4.48523
CUDA, 8, 2, 4, 3.22737, 3.66451
CUDA, 8, 2, 8, 2.94114, 3.34479
CUDA, 8, 2, 16, 2.90235, 3.34046
CUDA, 8, 2, 32, 2.80195, 3.22325
CUDA, 8, 2, 64, 2.96205, 3.39331
CUDA, 8, 4, 1, 3.83973, 4.28562
CUDA, 8, 4, 2, 3.14569, 3.57435
CUDA, 8, 4, 4, 2.88959, 3.31271
CUDA, 8, 4, 8, 2.6938, 3.12482
CUDA, 8, 4, 16, 2.65632, 3.10355
CUDA, 8, 4, 32, 2.68053, 3.1232
CUDA, 8, 4, 64, 2.88584, 3.31131
CUDA, 8, 8, 1, 3.543, 3.98583
CUDA, 8, 8, 2, 3.0018, 3.44213
CUDA, 8, 8, 4, 2.75768, 3.19186
CUDA, 8, 8, 8, 2.64601, 3.0767
CUDA, 8, 8, 16, 2.66628, 3.0935
CUDA, 8, 8, 32, 2.665, 3.11229
CUDA, 8, 8, 64, 2.82389, 3.23844
CUDA, 8, 16, 1, 3.18612, 3.63034
CUDA, 8, 16, 2, 2.8467, 3.2795
CUDA, 8, 16, 4, 2.72072, 3.14089
CUDA, 8, 16, 8, 2.61417, 3.04815
CUDA, 8, 16, 16, 2.61288, 3.03973
CUDA, 8, 16, 32, 2.66891, 3.1041
CUDA, 8, 16, 64, 2.84103, 3.27856
CUDA, 8, 32, 1, 3.02865, 3.44289
CUDA, 8, 32, 2, 2.77306, 3.20969
CUDA, 8, 32, 4, 2.68748, 3.0987
CUDA, 8, 32, 8, 2.59595, 3.03661
CUDA, 8, 32, 16, 2.62548, 3.05303
CUDA, 8, 32, 32, 2.66825, 3.12155
CUDA, 8, 32, 64, 2.84189, 3.2837
CUDA, 8, 64, 1, 2.92877, 3.35686
CUDA, 8, 64, 2, 2.75489, 3.18233
CUDA, 8, 64, 4, 2.68316, 3.0891
CUDA, 8, 64, 8, 2.60114, 3.03329
CUDA, 8, 64, 16, 2.63535, 3.06098
CUDA, 8, 64, 32, 2.6862, 3.11059
CUDA, 8, 64, 64, 2.8792, 3.30353
CUDA, 8, 128, 1, 2.85386, 3.29355
CUDA, 8, 128, 2, 2.73865, 3.15109
CUDA, 8, 128, 4, 2.6497, 3.09811
CUDA, 8, 128, 8, 2.58887, 3.01992
CUDA, 8, 128, 16, 2.60463, 3.04476
CUDA, 8, 128, 32, 2.64948, 3.08633
CUDA, 8, 128, 64, 2.77857, 3.22438
CUDA, 16, 0, 1, 10.8567, 11.1247
CUDA, 16, 1, 1, 11.8125, 12.0561
CUDA, 16, 1, 2, 6.45487, 6.70557
CUDA, 16, 1, 4, 3.84444, 4.09457
CUDA, 16, 1, 8, 2.91724, 3.15481
CUDA, 16, 1, 16, 2.78077, 3.02754
CUDA, 16, 1, 32, 2.52238, 2.76912
CUDA, 16, 1, 64, 2.4767, 2.70748
CUDA, 16, 2, 1, 6.3915, 6.65987
CUDA, 16, 2, 2, 3.64949, 3.89383
CUDA, 16, 2, 4, 2.54737, 2.78469
CUDA, 16, 2, 8, 2.1927, 2.43957
CUDA, 16, 2, 16, 2.18474, 2.42937
CUDA, 16, 2, 32, 2.14378, 2.37318
CUDA, 16, 2, 64, 2.22996, 2.47001
CUDA, 16, 4, 1, 3.53918, 3.78649
CUDA, 16, 4, 2, 2.43858, 2.67393
CUDA, 16, 4, 4, 2.07367, 2.30128
CUDA, 16, 4, 8, 1.95662, 2.18702
CUDA, 16, 4, 16, 1.96047, 2.18767
CUDA, 16, 4, 32, 2.00003, 2.25064
CUDA, 16, 4, 64, 2.14891, 2.39331
CUDA, 16, 8, 1, 3.08451, 3.32879
CUDA, 16, 8, 2, 2.30585, 2.54004
CUDA, 16, 8, 4, 1.94662, 2.18316
CUDA, 16, 8, 8, 1.83978, 2.0775
CUDA, 16, 8, 16, 1.92512, 2.14282
CUDA, 16, 8, 32, 1.95179, 2.19037
CUDA, 16, 8, 64, 2.06607, 2.32956
CUDA, 16, 16, 1, 2.53603, 2.77257
CUDA, 16, 16, 2, 2.03661, 2.27685
CUDA, 16, 16, 4, 1.82424, 2.06012
CUDA, 16, 16, 8, 1.77959, 2.02187
CUDA, 16, 16, 16, 1.85492, 2.08432
CUDA, 16, 16, 32, 1.9499, 2.17556
CUDA, 16, 16, 64, 2.12643, 2.36082
CUDA, 16, 32, 1, 2.24887, 2.49287
CUDA, 16, 32, 2, 1.9021, 2.14145
CUDA, 16, 32, 4, 1.75934, 1.99346
CUDA, 16, 32, 8, 1.74943, 1.98814
CUDA, 16, 32, 16, 1.79604, 2.04535
CUDA, 16, 32, 32, 1.93082, 2.17607
CUDA, 16, 32, 64, 2.09418, 2.31407
CUDA, 16, 64, 1, 2.07101, 2.33352
CUDA, 16, 64, 2, 1.77823, 2.04118
CUDA, 16, 64, 4, 1.73571, 1.97568
CUDA, 16, 64, 8, 1.70986, 1.96269
CUDA, 16, 64, 16, 1.84823, 2.06981
CUDA, 16, 64, 32, 1.91685, 2.15394
CUDA, 16, 64, 64, 2.12501, 2.36389
CUDA, 16, 128, 1, 1.99756, 2.24332
CUDA, 16, 128, 2, 1.79123, 2.02319
CUDA, 16, 128, 4, 1.72759, 1.97342
CUDA, 16, 128, 8, 1.73173, 1.96982
CUDA, 16, 128, 16, 1.80105, 2.03548
CUDA, 16, 128, 32, 1.91852, 2.15708
CUDA, 16, 128, 64, 2.10845, 2.3442
CUDA, 32, 0, 1, 7.46698, 7.75649
CUDA, 32, 1, 1, 11.7859, 12.078
CUDA, 32, 1, 2, 6.50431, 6.73862
CUDA, 32, 1, 4, 3.82274, 4.10578
CUDA, 32, 1, 8, 2.78644, 3.04259
CUDA, 32, 1, 16, 2.60745, 2.84038
CUDA, 32, 1, 32, 2.37574, 2.63125
CUDA, 32, 1, 64, 2.28901, 2.50638
CUDA, 32, 2, 1, 6.45011, 6.66154
CUDA, 32, 2, 2, 3.62457, 3.93764
CUDA, 32, 2, 4, 2.45584, 2.66842
CUDA, 32, 2, 8, 1.95319, 2.15934
CUDA, 32, 2, 16, 1.89355, 2.09179
CUDA, 32, 2, 32, 1.88227, 2.09443
CUDA, 32, 2, 64, 2.0057, 2.22862
CUDA, 32, 4, 1, 3.67915, 3.88627
CUDA, 32, 4, 2, 2.30247, 2.5295
CUDA, 32, 4, 4, 1.86567, 2.09782
CUDA, 32, 4, 8, 1.63522, 1.8654
CUDA, 32, 4, 16, 1.66454, 1.86151
CUDA, 32, 4, 32, 1.75307, 1.96772
CUDA, 32, 4, 64, 1.89243, 2.15926
CUDA, 32, 8, 1, 3.13406, 3.34
CUDA, 32, 8, 2, 2.16159, 2.35488
CUDA, 32, 8, 4, 1.69449, 1.90877
CUDA, 32, 8, 8, 1.52596, 1.72323
CUDA, 32, 8, 16, 1.57722, 1.7708
CUDA, 32, 8, 32, 1.67562, 1.88672
CUDA, 32, 8, 64, 1.85754, 2.07421
CUDA, 32, 16, 1, 2.53442, 2.76026
CUDA, 32, 16, 2, 1.8651, 2.11754
CUDA, 32, 16, 4, 1.56631, 1.76293
CUDA, 32, 16, 8, 1.47594, 1.71511
CUDA, 32, 16, 16, 1.52159, 1.75215
CUDA, 32, 16, 32, 1.61525, 1.80982
CUDA, 32, 16, 64, 1.77285, 1.98617
CUDA, 32, 32, 1, 2.16723, 2.35941
CUDA, 32, 32, 2, 1.65865, 1.92238
CUDA, 32, 32, 4, 1.4731, 1.68694
CUDA, 32, 32, 8, 1.44594, 1.65326
CUDA, 32, 32, 16, 1.48545, 1.71008
CUDA, 32, 32, 32, 1.64064, 1.83634
CUDA, 32, 32, 64, 1.82773, 2.02106
CUDA, 32, 64, 1, 1.94152, 2.14206
CUDA, 32, 64, 2, 1.52391, 1.7167
CUDA, 32, 64, 4, 1.38799, 1.63355
CUDA, 32, 64, 8, 1.44879, 1.66827
CUDA, 32, 64, 16, 1.47522, 1.68418
CUDA, 32, 64, 32, 1.63049, 1.83943
CUDA, 32, 64, 64, 1.80889, 2.00882
CUDA, 32, 128, 1, 1.84301, 2.10478
CUDA, 32, 128, 2, 1.43649, 1.62951
CUDA, 32, 128, 4, 1.3702, 1.56195
CUDA, 32, 128, 8, 1.38606, 1.57918
CUDA, 32, 128, 16, 1.4546, 1.67442
CUDA, 32, 128, 32, 1.59919, 1.80008
CUDA, 32, 128, 64, 1.76157, 1.96366
KOKKOS_CUDA, 1, 0, 1, 128.959, 131.861
KOKKOS_CUDA, 1, 1, 1, 23.5382, 26.3616
KOKKOS_CUDA, 1, 1, 2, 18.4981, 21.3369
KOKKOS_CUDA, 1, 1, 4, 16.594, 19.459
KOKKOS_CUDA, 1, 1, 8, 16.0657, 18.9413
KOKKOS_CUDA, 1, 1, 16, 15.6895, 18.5411
KOKKOS_CUDA, 1, 1, 32, 15.5121, 18.3746
KOKKOS_CUDA, 1, 1, 64, 15.4148, 18.2802
KOKKOS_CUDA, 1, 2, 1, 22.1634, 24.9947
KOKKOS_CUDA, 1, 2, 2, 17.3088, 20.1458
KOKKOS_CUDA, 1, 2, 4, 16.5649, 19.4505
KOKKOS_CUDA, 1, 2, 8, 15.9164, 18.7808
KOKKOS_CUDA, 1, 2, 16, 15.5912, 18.4528
KOKKOS_CUDA, 1, 2, 32, 15.3844, 18.2909
KOKKOS_CUDA, 1, 2, 64, 15.4673, 18.3601
KOKKOS_CUDA, 1, 4, 1, 18.8448, 21.7023
KOKKOS_CUDA, 1, 4, 2, 17.3001, 20.1529
KOKKOS_CUDA, 1, 4, 4, 16.4382, 19.3389
KOKKOS_CUDA, 1, 4, 8, 15.8083, 18.71
KOKKOS_CUDA, 1, 4, 16, 15.5976, 18.4937
KOKKOS_CUDA, 1, 4, 32, 15.3735, 18.2797
KOKKOS_CUDA, 1, 4, 64, 15.3836, 18.2681
KOKKOS_CUDA, 1, 8, 1, 17.7981, 20.7013
KOKKOS_CUDA, 1, 8, 2, 17.3077, 20.1895
KOKKOS_CUDA, 1, 8, 4, 16.2726, 19.1509
KOKKOS_CUDA, 1, 8, 8, 15.7907, 18.6773
KOKKOS_CUDA, 1, 8, 16, 15.6251, 18.5291
KOKKOS_CUDA, 1, 8, 32, 15.404, 18.316
KOKKOS_CUDA, 1, 8, 64, 15.3804, 18.266
KOKKOS_CUDA, 1, 16, 1, 17.7928, 20.6933
KOKKOS_CUDA, 1, 16, 2, 17.0513, 19.9452
KOKKOS_CUDA, 1, 16, 4, 16.2368, 19.117
KOKKOS_CUDA, 1, 16, 8, 15.7378, 18.6358
KOKKOS_CUDA, 1, 16, 16, 15.544, 18.4371
KOKKOS_CUDA, 1, 16, 32, 15.3887, 18.293
KOKKOS_CUDA, 1, 16, 64, 15.3887, 18.2908
KOKKOS_CUDA, 1, 32, 1, 17.6692, 20.5661
KOKKOS_CUDA, 1, 32, 2, 16.9213, 19.8291
KOKKOS_CUDA, 1, 32, 4, 16.2494, 19.1304
KOKKOS_CUDA, 1, 32, 8, 15.7549, 18.6528
KOKKOS_CUDA, 1, 32, 16, 15.5671, 18.4732
KOKKOS_CUDA, 1, 32, 32, 15.3602, 18.2616
KOKKOS_CUDA, 1, 32, 64, 15.3804, 18.265
KOKKOS_CUDA, 1, 64, 1, 17.6497, 20.5431
KOKKOS_CUDA, 1, 64, 2, 16.9321, 19.8381
KOKKOS_CUDA, 1, 64, 4, 16.249, 19.119
KOKKOS_CUDA, 1, 64, 8, 15.7734, 18.6815
KOKKOS_CUDA, 1, 64, 16, 15.5614, 18.4506
KOKKOS_CUDA, 1, 64, 32, 15.4189, 18.3322
KOKKOS_CUDA, 1, 64, 64, 15.3862, 18.2786
KOKKOS_CUDA, 1, 128, 1, 17.6552, 20.5569
KOKKOS_CUDA, 1, 128, 2, 16.9066, 19.8201
KOKKOS_CUDA, 1, 128, 4, 16.2279, 19.0992
KOKKOS_CUDA, 1, 128, 8, 15.7757, 18.6807
KOKKOS_CUDA, 1, 128, 16, 15.5554, 18.451
KOKKOS_CUDA, 1, 128, 32, 15.4304, 18.3577
KOKKOS_CUDA, 1, 128, 64, 15.3529, 18.2395
KOKKOS_CUDA, 2, 0, 1, 63.9618, 65.4952
KOKKOS_CUDA, 2, 1, 1, 15.7969, 17.1969
KOKKOS_CUDA, 2, 1, 2, 11.2721, 12.6672
KOKKOS_CUDA, 2, 1, 4, 9.24747, 10.6916
KOKKOS_CUDA, 2, 1, 8, 8.65345, 10.0698
KOKKOS_CUDA, 2, 1, 16, 8.44514, 9.89925
KOKKOS_CUDA, 2, 1, 32, 8.38766, 9.83137
KOKKOS_CUDA, 2, 1, 64, 8.42838, 9.88735
KOKKOS_CUDA, 2, 2, 1, 11.4303, 12.8385
KOKKOS_CUDA, 2, 2, 2, 9.53429, 10.9442
KOKKOS_CUDA, 2, 2, 4, 8.87082, 10.3057
KOKKOS_CUDA, 2, 2, 8, 8.42228, 9.88907
KOKKOS_CUDA, 2, 2, 16, 8.24935, 9.70456
KOKKOS_CUDA, 2, 2, 32, 8.18717, 9.62207
KOKKOS_CUDA, 2, 2, 64, 8.15, 9.63245
KOKKOS_CUDA, 2, 4, 1, 10.0854, 11.528
KOKKOS_CUDA, 2, 4, 2, 9.15256, 10.6259
KOKKOS_CUDA, 2, 4, 4, 8.68142, 10.1407
KOKKOS_CUDA, 2, 4, 8, 8.38725, 9.8463
KOKKOS_CUDA, 2, 4, 16, 8.25847, 9.69494
KOKKOS_CUDA, 2, 4, 32, 8.14728, 9.59799
KOKKOS_CUDA, 2, 4, 64, 8.18398, 9.63294
KOKKOS_CUDA, 2, 8, 1, 9.7733, 11.2329
KOKKOS_CUDA, 2, 8, 2, 9.21788, 10.6657
KOKKOS_CUDA, 2, 8, 4, 8.68497, 10.1492
KOKKOS_CUDA, 2, 8, 8, 8.33982, 9.80791
KOKKOS_CUDA, 2, 8, 16, 8.27233, 9.6934
KOKKOS_CUDA, 2, 8, 32, 8.22322, 9.63328
KOKKOS_CUDA, 2, 8, 64, 8.18942, 9.62467
KOKKOS_CUDA, 2, 16, 1, 9.7216, 11.1415
KOKKOS_CUDA, 2, 16, 2, 9.16834, 10.6345
KOKKOS_CUDA, 2, 16, 4, 8.60536, 10.0999
KOKKOS_CUDA, 2, 16, 8, 8.36729, 9.82633
KOKKOS_CUDA, 2, 16, 16, 8.24302, 9.68414
KOKKOS_CUDA, 2, 16, 32, 8.19599, 9.62992
KOKKOS_CUDA, 2, 16, 64, 8.14679, 9.6307
KOKKOS_CUDA, 2, 32, 1, 9.65922, 11.0831
KOKKOS_CUDA, 2, 32, 2, 9.1014, 10.5858
KOKKOS_CUDA, 2, 32, 4, 8.61563, 10.0958
KOKKOS_CUDA, 2, 32, 8, 8.35406, 9.79358
KOKKOS_CUDA, 2, 32, 16, 8.25138, 9.70149
KOKKOS_CUDA, 2, 32, 32, 8.15361, 9.61583
KOKKOS_CUDA, 2, 32, 64, 8.22944, 9.70409
KOKKOS_CUDA, 2, 64, 1, 9.51153, 11.0308
KOKKOS_CUDA, 2, 64, 2, 9.08365, 10.5435
KOKKOS_CUDA, 2, 64, 4, 8.63746, 10.0602
KOKKOS_CUDA, 2, 64, 8, 8.3652, 9.78565
KOKKOS_CUDA, 2, 64, 16, 8.22309, 9.67157
KOKKOS_CUDA, 2, 64, 32, 8.18912, 9.63163
KOKKOS_CUDA, 2, 64, 64, 8.19679, 9.5766
KOKKOS_CUDA, 2, 128, 1, 9.52227, 11.0119
KOKKOS_CUDA, 2, 128, 2, 9.02249, 10.474
KOKKOS_CUDA, 2, 128, 4, 8.58158, 10.0529
KOKKOS_CUDA, 2, 128, 8, 8.36189, 9.7814
KOKKOS_CUDA, 2, 128, 16, 8.24949, 9.7064
KOKKOS_CUDA, 2, 128, 32, 8.171, 9.64574
KOKKOS_CUDA, 2, 128, 64, 8.16239, 9.60929
KOKKOS_CUDA, 4, 0, 1, 32.8017, 33.576
KOKKOS_CUDA, 4, 1, 1, 13.778, 14.5035
KOKKOS_CUDA, 4, 1, 2, 8.57367, 9.34445
KOKKOS_CUDA, 4, 1, 4, 6.37915, 7.15413
KOKKOS_CUDA, 4, 1, 8, 5.3797, 6.13987
KOKKOS_CUDA, 4, 1, 16, 5.15568, 5.93413
KOKKOS_CUDA, 4, 1, 32, 4.89866, 5.65333
KOKKOS_CUDA, 4, 1, 64, 4.88127, 5.6473
KOKKOS_CUDA, 4, 2, 1, 8.03491, 8.77965
KOKKOS_CUDA, 4, 2, 2, 6.08411, 6.83948
KOKKOS_CUDA, 4, 2, 4, 5.22687, 5.98387
KOKKOS_CUDA, 4, 2, 8, 4.77965, 5.60082
KOKKOS_CUDA, 4, 2, 16, 4.59733, 6.04867
KOKKOS_CUDA, 4, 2, 32, 4.56232, 6.00434
KOKKOS_CUDA, 4, 2, 64, 4.71559, 5.53161
KOKKOS_CUDA, 4, 4, 1, 6.09851, 6.80223
KOKKOS_CUDA, 4, 4, 2, 5.28754, 6.03421
KOKKOS_CUDA, 4, 4, 4, 4.86626, 5.63288
KOKKOS_CUDA, 4, 4, 8, 4.61322, 5.38621
KOKKOS_CUDA, 4, 4, 16, 4.49124, 5.28891
KOKKOS_CUDA, 4, 4, 32, 4.52402, 5.30269
KOKKOS_CUDA, 4, 4, 64, 4.65884, 5.43941
KOKKOS_CUDA, 4, 8, 1, 5.7502, 6.49211
KOKKOS_CUDA, 4, 8, 2, 5.15839, 5.92078
KOKKOS_CUDA, 4, 8, 4, 4.78749, 5.54881
KOKKOS_CUDA, 4, 8, 8, 4.56314, 5.33047
KOKKOS_CUDA, 4, 8, 16, 4.49926, 5.27969
KOKKOS_CUDA, 4, 8, 32, 4.55435, 5.31657
KOKKOS_CUDA, 4, 8, 64, 4.73778, 5.48145
KOKKOS_CUDA, 4, 16, 1, 5.54924, 6.28683
KOKKOS_CUDA, 4, 16, 2, 5.09564, 5.83581
KOKKOS_CUDA, 4, 16, 4, 4.75594, 5.50744
KOKKOS_CUDA, 4, 16, 8, 4.57898, 5.35727
KOKKOS_CUDA, 4, 16, 16, 4.52546, 5.31227
KOKKOS_CUDA, 4, 16, 32, 4.51497, 5.30046
KOKKOS_CUDA, 4, 16, 64, 4.62412, 5.39164
KOKKOS_CUDA, 4, 32, 1, 5.40974, 6.2033
KOKKOS_CUDA, 4, 32, 2, 4.95993, 5.7285
KOKKOS_CUDA, 4, 32, 4, 4.71967, 5.47977
KOKKOS_CUDA, 4, 32, 8, 4.57748, 5.34448
KOKKOS_CUDA, 4, 32, 16, 4.55246, 5.32442
KOKKOS_CUDA, 4, 32, 32, 4.56599, 5.33452
KOKKOS_CUDA, 4, 32, 64, 4.73474, 5.51188
KOKKOS_CUDA, 4, 64, 1, 5.44748, 6.19986
KOKKOS_CUDA, 4, 64, 2, 4.89748, 5.67208
KOKKOS_CUDA, 4, 64, 4, 4.71449, 5.48693
KOKKOS_CUDA, 4, 64, 8, 4.58222, 5.34792
KOKKOS_CUDA, 4, 64, 16, 4.52394, 5.30547
KOKKOS_CUDA, 4, 64, 32, 4.53387, 5.29531
KOKKOS_CUDA, 4, 64, 64, 4.73016, 5.51673
KOKKOS_CUDA, 4, 128, 1, 5.40508, 6.16682
KOKKOS_CUDA, 4, 128, 2, 4.89361, 5.66708
KOKKOS_CUDA, 4, 128, 4, 4.6992, 5.475
KOKKOS_CUDA, 4, 128, 8, 4.56324, 5.33148
KOKKOS_CUDA, 4, 128, 16, 4.47191, 5.2578
KOKKOS_CUDA, 4, 128, 32, 4.61054, 5.35795
KOKKOS_CUDA, 4, 128, 64, 4.67852, 5.44769
KOKKOS_CUDA, 8, 0, 1, 17.829, 18.3309
KOKKOS_CUDA, 8, 1, 1, 13.4138, 13.8398
KOKKOS_CUDA, 8, 1, 2, 7.50044, 7.93948
KOKKOS_CUDA, 8, 1, 4, 4.94177, 5.36881
KOKKOS_CUDA, 8, 1, 8, 3.99804, 4.41187
KOKKOS_CUDA, 8, 1, 16, 3.74668, 4.18562
KOKKOS_CUDA, 8, 1, 32, 3.52561, 3.95204
KOKKOS_CUDA, 8, 1, 64, 3.58564, 4.02126
KOKKOS_CUDA, 8, 2, 1, 7.09146, 7.50106
KOKKOS_CUDA, 8, 2, 2, 4.49654, 4.92729
KOKKOS_CUDA, 8, 2, 4, 3.63928, 4.09229
KOKKOS_CUDA, 8, 2, 8, 3.28411, 3.72414
KOKKOS_CUDA, 8, 2, 16, 3.11197, 3.55321
KOKKOS_CUDA, 8, 2, 32, 3.00714, 3.42129
KOKKOS_CUDA, 8, 2, 64, 3.15062, 3.5705
KOKKOS_CUDA, 8, 4, 1, 4.36148, 4.78464
KOKKOS_CUDA, 8, 4, 2, 3.53918, 3.96227
KOKKOS_CUDA, 8, 4, 4, 3.17264, 3.61295
KOKKOS_CUDA, 8, 4, 8, 2.93885, 3.37987
KOKKOS_CUDA, 8, 4, 16, 2.89593, 3.30804
KOKKOS_CUDA, 8, 4, 32, 2.91802, 3.34753
KOKKOS_CUDA, 8, 4, 64, 3.02668, 3.4626
KOKKOS_CUDA, 8, 8, 1, 3.92925, 4.36786
KOKKOS_CUDA, 8, 8, 2, 3.36564, 3.79229
KOKKOS_CUDA, 8, 8, 4, 3.06411, 3.48969
KOKKOS_CUDA, 8, 8, 8, 2.88831, 3.30241
KOKKOS_CUDA, 8, 8, 16, 2.86185, 3.29694
KOKKOS_CUDA, 8, 8, 32, 2.87979, 3.32978
KOKKOS_CUDA, 8, 8, 64, 3.0821, 3.50609
KOKKOS_CUDA, 8, 16, 1, 3.50556, 3.93313
KOKKOS_CUDA, 8, 16, 2, 3.18218, 3.61378
KOKKOS_CUDA, 8, 16, 4, 2.94773, 3.37649
KOKKOS_CUDA, 8, 16, 8, 2.84179, 3.25994
KOKKOS_CUDA, 8, 16, 16, 2.83162, 3.26291
KOKKOS_CUDA, 8, 16, 32, 2.85146, 3.29999
KOKKOS_CUDA, 8, 16, 64, 3.10292, 3.5264
KOKKOS_CUDA, 8, 32, 1, 3.31579, 3.75526
KOKKOS_CUDA, 8, 32, 2, 3.07295, 3.49625
KOKKOS_CUDA, 8, 32, 4, 2.91411, 3.35463
KOKKOS_CUDA, 8, 32, 8, 2.78768, 3.2363
KOKKOS_CUDA, 8, 32, 16, 2.83123, 3.26233
KOKKOS_CUDA, 8, 32, 32, 2.87469, 3.32178
KOKKOS_CUDA, 8, 32, 64, 3.02115, 3.46837
KOKKOS_CUDA, 8, 64, 1, 3.29445, 3.70065
KOKKOS_CUDA, 8, 64, 2, 2.98709, 3.41235
KOKKOS_CUDA, 8, 64, 4, 2.87983, 3.3079
KOKKOS_CUDA, 8, 64, 8, 2.79675, 3.24355
KOKKOS_CUDA, 8, 64, 16, 2.81277, 3.24891
KOKKOS_CUDA, 8, 64, 32, 2.88241, 3.31853
KOKKOS_CUDA, 8, 64, 64, 3.06683, 3.51608
KOKKOS_CUDA, 8, 128, 1, 3.19571, 3.63043
KOKKOS_CUDA, 8, 128, 2, 2.91915, 3.36243
KOKKOS_CUDA, 8, 128, 4, 2.853, 3.2887
KOKKOS_CUDA, 8, 128, 8, 2.762, 3.19833
KOKKOS_CUDA, 8, 128, 16, 2.82682, 3.22485
KOKKOS_CUDA, 8, 128, 32, 2.85748, 3.31016
KOKKOS_CUDA, 8, 128, 64, 3.07323, 3.5046
KOKKOS_CUDA, 16, 0, 1, 10.704, 10.9769
KOKKOS_CUDA, 16, 1, 1, 13.6338, 13.8847
KOKKOS_CUDA, 16, 1, 2, 7.56051, 7.80573
KOKKOS_CUDA, 16, 1, 4, 4.59619, 4.83222
KOKKOS_CUDA, 16, 1, 8, 3.3363, 3.58036
KOKKOS_CUDA, 16, 1, 16, 3.11731, 3.3565
KOKKOS_CUDA, 16, 1, 32, 2.7602, 3.01161
KOKKOS_CUDA, 16, 1, 64, 2.73892, 2.98229
KOKKOS_CUDA, 16, 2, 1, 7.16979, 7.41102
KOKKOS_CUDA, 16, 2, 2, 4.20862, 4.44057
KOKKOS_CUDA, 16, 2, 4, 3.1105, 3.33686
KOKKOS_CUDA, 16, 2, 8, 2.5502, 2.79013
KOKKOS_CUDA, 16, 2, 16, 2.43578, 2.67529
KOKKOS_CUDA, 16, 2, 32, 2.37337, 2.59987
KOKKOS_CUDA, 16, 2, 64, 2.41919, 2.66986
KOKKOS_CUDA, 16, 4, 1, 4.25494, 4.50035
KOKKOS_CUDA, 16, 4, 2, 2.92361, 3.1646
KOKKOS_CUDA, 16, 4, 4, 2.42693, 2.66306
KOKKOS_CUDA, 16, 4, 8, 2.15298, 2.4004
KOKKOS_CUDA, 16, 4, 16, 2.18064, 2.40221
KOKKOS_CUDA, 16, 4, 32, 2.21413, 2.44937
KOKKOS_CUDA, 16, 4, 64, 2.31975, 2.56408
KOKKOS_CUDA, 16, 8, 1, 3.70021, 3.92807
KOKKOS_CUDA, 16, 8, 2, 2.81926, 3.05342
KOKKOS_CUDA, 16, 8, 4, 2.29036, 2.51691
KOKKOS_CUDA, 16, 8, 8, 2.10074, 2.32648
KOKKOS_CUDA, 16, 8, 16, 2.11633, 2.35269
KOKKOS_CUDA, 16, 8, 32, 2.14724, 2.38141
KOKKOS_CUDA, 16, 8, 64, 2.28769, 2.5196
KOKKOS_CUDA, 16, 16, 1, 3.08058, 3.32759
KOKKOS_CUDA, 16, 16, 2, 2.48839, 2.71412
KOKKOS_CUDA, 16, 16, 4, 2.15068, 2.37036
KOKKOS_CUDA, 16, 16, 8, 2.00791, 2.24416
KOKKOS_CUDA, 16, 16, 16, 2.03821, 2.26154
KOKKOS_CUDA, 16, 16, 32, 2.11344, 2.36244
KOKKOS_CUDA, 16, 16, 64, 2.29032, 2.53424
KOKKOS_CUDA, 16, 32, 1, 2.76039, 2.99166
KOKKOS_CUDA, 16, 32, 2, 2.29516, 2.53223
KOKKOS_CUDA, 16, 32, 4, 2.04657, 2.27984
KOKKOS_CUDA, 16, 32, 8, 1.95993, 2.19471
KOKKOS_CUDA, 16, 32, 16, 1.99374, 2.24268
KOKKOS_CUDA, 16, 32, 32, 2.15112, 2.37941
KOKKOS_CUDA, 16, 32, 64, 2.27154, 2.51568
KOKKOS_CUDA, 16, 64, 1, 2.58285, 2.82869
KOKKOS_CUDA, 16, 64, 2, 2.13363, 2.37582
KOKKOS_CUDA, 16, 64, 4, 2.01879, 2.25581
KOKKOS_CUDA, 16, 64, 8, 1.9325, 2.17578
KOKKOS_CUDA, 16, 64, 16, 2.04149, 2.26665
KOKKOS_CUDA, 16, 64, 32, 2.13863, 2.36178
KOKKOS_CUDA, 16, 64, 64, 2.30885, 2.54949
KOKKOS_CUDA, 16, 128, 1, 2.43681, 2.68255
KOKKOS_CUDA, 16, 128, 2, 2.06494, 2.29339
KOKKOS_CUDA, 16, 128, 4, 1.97456, 2.2158
KOKKOS_CUDA, 16, 128, 8, 1.95551, 2.18677
KOKKOS_CUDA, 16, 128, 16, 2.02719, 2.26321
KOKKOS_CUDA, 16, 128, 32, 2.11675, 2.35396
KOKKOS_CUDA, 16, 128, 64, 2.29957, 2.52999
KOKKOS_CUDA, 32, 0, 1, 7.45409, 7.71714
KOKKOS_CUDA, 32, 1, 1, 13.8694, 14.0744
KOKKOS_CUDA, 32, 1, 2, 7.74063, 8.00501
KOKKOS_CUDA, 32, 1, 4, 4.57032, 4.8008
KOKKOS_CUDA, 32, 1, 8, 3.2774, 3.532
KOKKOS_CUDA, 32, 1, 16, 3.00718, 3.27502
KOKKOS_CUDA, 32, 1, 32, 2.66767, 2.87987
KOKKOS_CUDA, 32, 1, 64, 2.56176, 2.9217
KOKKOS_CUDA, 32, 2, 1, 7.31141, 7.54571
KOKKOS_CUDA, 32, 2, 2, 4.22551, 4.45581
KOKKOS_CUDA, 32, 2, 4, 3.06722, 3.2602
KOKKOS_CUDA, 32, 2, 8, 2.38648, 2.60203
KOKKOS_CUDA, 32, 2, 16, 2.20296, 2.42704
KOKKOS_CUDA, 32, 2, 32, 2.06202, 2.30067
KOKKOS_CUDA, 32, 2, 64, 2.1935, 2.42951
KOKKOS_CUDA, 32, 4, 1, 4.33059, 4.55427
KOKKOS_CUDA, 32, 4, 2, 2.89773, 3.176
KOKKOS_CUDA, 32, 4, 4, 2.31991, 2.52415
KOKKOS_CUDA, 32, 4, 8, 1.92008, 2.19335
KOKKOS_CUDA, 32, 4, 16, 1.89359, 2.12167
KOKKOS_CUDA, 32, 4, 32, 1.97291, 2.1996
KOKKOS_CUDA, 32, 4, 64, 2.12116, 2.33528
KOKKOS_CUDA, 32, 8, 1, 3.73174, 3.97032
KOKKOS_CUDA, 32, 8, 2, 2.80474, 3.02536
KOKKOS_CUDA, 32, 8, 4, 2.11535, 2.33805
KOKKOS_CUDA, 32, 8, 8, 1.80346, 2.00165
KOKKOS_CUDA, 32, 8, 16, 1.82205, 2.06489
KOKKOS_CUDA, 32, 8, 32, 1.86358, 2.10351
KOKKOS_CUDA, 32, 8, 64, 1.98622, 2.223
KOKKOS_CUDA, 32, 16, 1, 3.11464, 3.31289
KOKKOS_CUDA, 32, 16, 2, 2.51634, 2.72829
KOKKOS_CUDA, 32, 16, 4, 1.94091, 2.15234
KOKKOS_CUDA, 32, 16, 8, 1.72295, 1.91671
KOKKOS_CUDA, 32, 16, 16, 1.72504, 1.91629
KOKKOS_CUDA, 32, 16, 32, 1.81954, 2.02091
KOKKOS_CUDA, 32, 16, 64, 2.00258, 2.2199
KOKKOS_CUDA, 32, 32, 1, 2.73827, 2.93487
KOKKOS_CUDA, 32, 32, 2, 2.23717, 2.4351
KOKKOS_CUDA, 32, 32, 4, 1.84073, 2.14251
KOKKOS_CUDA, 32, 32, 8, 1.68844, 1.92926
KOKKOS_CUDA, 32, 32, 16, 1.7081, 1.90082
KOKKOS_CUDA, 32, 32, 32, 1.85114, 2.04244
KOKKOS_CUDA, 32, 32, 64, 1.98872, 2.19555
KOKKOS_CUDA, 32, 64, 1, 2.47199, 2.70162
KOKKOS_CUDA, 32, 64, 2, 2.0363, 2.22825
KOKKOS_CUDA, 32, 64, 4, 1.80657, 2.02271
KOKKOS_CUDA, 32, 64, 8, 1.68908, 1.88849
KOKKOS_CUDA, 32, 64, 16, 1.73685, 1.92937
KOKKOS_CUDA, 32, 64, 32, 1.83036, 2.0232
KOKKOS_CUDA, 32, 64, 64, 1.98374, 2.21194
KOKKOS_CUDA, 32, 128, 1, 2.39632, 2.61302
KOKKOS_CUDA, 32, 128, 2, 1.95359, 2.14583
KOKKOS_CUDA, 32, 128, 4, 1.78005, 1.9883
KOKKOS_CUDA, 32, 128, 8, 1.64808, 1.85921
KOKKOS_CUDA, 32, 128, 16, 1.67616, 1.89743
KOKKOS_CUDA, 32, 128, 32, 1.80999, 2.01681
KOKKOS_CUDA, 32, 128, 64, 2.0099, 2.20843
KOKKOS_SYCL, 1, 0, 1, 134.357, 137.368
KOKKOS_SYCL, 1, 1, 1, 27.8118, 30.8461
KOKKOS_SYCL, 1, 1, 2, 22.2492, 25.2728
KOKKOS_SYCL, 1, 1, 4, 20.165, 23.1667
KOKKOS_SYCL, 1, 1, 8, 19.4803, 22.5083
KOKKOS_SYCL, 1, 1, 16, 18.8322, 21.8601
KOKKOS_SYCL, 1, 1, 32, 18.04, 21.0589
KOKKOS_SYCL, 1, 1, 64, 17.8166, 20.7921
KOKKOS_SYCL, 1, 2, 1, 27.8372, 30.877
KOKKOS_SYCL, 1, 2, 2, 22.2958, 25.3186
KOKKOS_SYCL, 1, 2, 4, 20.2251, 23.2288
KOKKOS_SYCL, 1, 2, 8, 19.4129, 22.4367
KOKKOS_SYCL, 1, 2, 16, 18.7946, 21.8074
KOKKOS_SYCL, 1, 2, 32, 18.0426, 21.0621
KOKKOS_SYCL, 1, 2, 64, 17.8489, 20.8215
KOKKOS_SYCL, 1, 4, 1, 27.7946, 30.8171
KOKKOS_SYCL, 1, 4, 2, 22.2739, 25.2993
KOKKOS_SYCL, 1, 4, 4, 20.1719, 23.1767
KOKKOS_SYCL, 1, 4, 8, 19.4604, 22.4781
KOKKOS_SYCL, 1, 4, 16, 18.8056, 21.8227
KOKKOS_SYCL, 1, 4, 32, 18.062, 21.0905
KOKKOS_SYCL, 1, 4, 64, 17.8428, 20.8124
KOKKOS_SYCL, 1, 8, 1, 27.8977, 30.9394
KOKKOS_SYCL, 1, 8, 2, 22.3042, 25.3267
KOKKOS_SYCL, 1, 8, 4, 20.1847, 23.1835
KOKKOS_SYCL, 1, 8, 8, 19.4335, 22.4486
KOKKOS_SYCL, 1, 8, 16, 18.7957, 21.8092
KOKKOS_SYCL, 1, 8, 32, 18.1098, 21.1508
KOKKOS_SYCL, 1, 8, 64, 17.8689, 20.827
KOKKOS_SYCL, 1, 16, 1, 27.8371, 30.8605
KOKKOS_SYCL, 1, 16, 2, 22.3626, 25.3978
KOKKOS_SYCL, 1, 16, 4, 20.2135, 23.2261
KOKKOS_SYCL, 1, 16, 8, 19.4414, 22.4602
KOKKOS_SYCL, 1, 16, 16, 18.8343, 21.8619
KOKKOS_SYCL, 1, 16, 32, 18.0943, 21.129
KOKKOS_SYCL, 1, 16, 64, 17.9098, 20.8825
KOKKOS_SYCL, 1, 32, 1, 27.9234, 30.9557
KOKKOS_SYCL, 1, 32, 2, 22.3578, 25.3854
KOKKOS_SYCL, 1, 32, 4, 20.2079, 23.2036
KOKKOS_SYCL, 1, 32, 8, 19.5257, 22.5616
KOKKOS_SYCL, 1, 32, 16, 18.7908, 21.802
KOKKOS_SYCL, 1, 32, 32, 18.1116, 21.1508
KOKKOS_SYCL, 1, 32, 64, 17.8563, 20.8124
KOKKOS_SYCL, 1, 64, 1, 27.9469, 30.9705
KOKKOS_SYCL, 1, 64, 2, 22.4681, 25.5147
KOKKOS_SYCL, 1, 64, 4, 20.3166, 23.3178
KOKKOS_SYCL, 1, 64, 8, 19.4616, 22.481
KOKKOS_SYCL, 1, 64, 16, 18.8204, 21.8353
KOKKOS_SYCL, 1, 64, 32, 18.126, 21.1628
KOKKOS_SYCL, 1, 64, 64, 17.8814, 20.8344
KOKKOS_SYCL, 1, 128, 1, 28.1557, 31.1963
KOKKOS_SYCL, 1, 128, 2, 22.4382, 25.4648
KOKKOS_SYCL, 1, 128, 4, 20.3604, 23.3728
KOKKOS_SYCL, 1, 128, 8, 19.491, 22.5081
KOKKOS_SYCL, 1, 128, 16, 18.8363, 21.8513
KOKKOS_SYCL, 1, 128, 32, 18.1161, 21.1401
KOKKOS_SYCL, 1, 128, 64, 17.9425, 20.9119
KOKKOS_SYCL, 2, 0, 1, 66.4738, 67.9262
KOKKOS_SYCL, 2, 1, 1, 18.7265, 20.2482
KOKKOS_SYCL, 2, 1, 2, 13.6804, 15.1848
KOKKOS_SYCL, 2, 1, 4, 11.6054, 13.1276
KOKKOS_SYCL, 2, 1, 8, 11.197, 12.6912
KOKKOS_SYCL, 2, 1, 16, 10.8714, 12.3968
KOKKOS_SYCL, 2, 1, 32, 10.1627, 11.6554
KOKKOS_SYCL, 2, 1, 64, 9.94313, 11.4529
KOKKOS_SYCL, 2, 2, 1, 17.0444, 18.5462
KOKKOS_SYCL, 2, 2, 2, 12.7238, 14.2357
KOKKOS_SYCL, 2, 2, 4, 11.5625, 13.0228
KOKKOS_SYCL, 2, 2, 8, 11.0003, 12.5409
KOKKOS_SYCL, 2, 2, 16, 10.6662, 12.1714
KOKKOS_SYCL, 2, 2, 32, 10.1466, 11.67
KOKKOS_SYCL, 2, 2, 64, 9.91065, 11.4037
KOKKOS_SYCL, 2, 4, 1, 15.6481, 17.1396
KOKKOS_SYCL, 2, 4, 2, 12.3387, 13.8608
KOKKOS_SYCL, 2, 4, 4, 11.3883, 12.8816
KOKKOS_SYCL, 2, 4, 8, 10.9122, 12.3925
KOKKOS_SYCL, 2, 4, 16, 10.5231, 11.9993
KOKKOS_SYCL, 2, 4, 32, 10.0699, 11.566
KOKKOS_SYCL, 2, 4, 64, 9.84848, 11.3333
KOKKOS_SYCL, 2, 8, 1, 15.3541, 16.8401
KOKKOS_SYCL, 2, 8, 2, 12.3396, 13.7475
KOKKOS_SYCL, 2, 8, 4, 11.3259, 12.8372
KOKKOS_SYCL, 2, 8, 8, 10.8708, 12.3126
KOKKOS_SYCL, 2, 8, 16, 10.4464, 12.0249
KOKKOS_SYCL, 2, 8, 32, 10.0555, 11.5838
KOKKOS_SYCL, 2, 8, 64, 9.91048, 11.443
KOKKOS_SYCL, 2, 16, 1, 15.1939, 16.6776
KOKKOS_SYCL, 2, 16, 2, 12.1184, 13.6519
KOKKOS_SYCL, 2, 16, 4, 11.3193, 12.8415
KOKKOS_SYCL, 2, 16, 8, 10.8391, 12.3351
KOKKOS_SYCL, 2, 16, 16, 10.5034, 11.9969
KOKKOS_SYCL, 2, 16, 32, 10.069, 11.5484
KOKKOS_SYCL, 2, 16, 64, 9.87045, 11.385
KOKKOS_SYCL, 2, 32, 1, 15.079, 16.5876
KOKKOS_SYCL, 2, 32, 2, 12.0645, 13.6021
KOKKOS_SYCL, 2, 32, 4, 11.3275, 12.8267
KOKKOS_SYCL, 2, 32, 8, 10.8329, 12.3372
KOKKOS_SYCL, 2, 32, 16, 10.445, 11.9871
KOKKOS_SYCL, 2, 32, 32, 9.97149, 11.5022
KOKKOS_SYCL, 2, 32, 64, 9.86088, 11.3751
KOKKOS_SYCL, 2, 64, 1, 15.1173, 16.6283
KOKKOS_SYCL, 2, 64, 2, 12.0976, 13.6635
KOKKOS_SYCL, 2, 64, 4, 11.3871, 12.8963
KOKKOS_SYCL, 2, 64, 8, 10.8582, 12.3118
KOKKOS_SYCL, 2, 64, 16, 10.4727, 11.9977
KOKKOS_SYCL, 2, 64, 32, 10.1519, 11.6006
KOKKOS_SYCL, 2, 64, 64, 9.87272, 11.3946
KOKKOS_SYCL, 2, 128, 1, 15.1463, 16.6189
KOKKOS_SYCL, 2, 128, 2, 12.1949, 13.7005
KOKKOS_SYCL, 2, 128, 4, 11.4054, 12.9427
KOKKOS_SYCL, 2, 128, 8, 10.8698, 12.3457
KOKKOS_SYCL, 2, 128, 16, 10.5419, 12.0275
KOKKOS_SYCL, 2, 128, 32, 10.1987, 11.6786
KOKKOS_SYCL, 2, 128, 64, 9.99274, 11.471
KOKKOS_SYCL, 4, 0, 1, 34.4253, 35.2285
KOKKOS_SYCL, 4, 1, 1, 14.4641, 15.2972
KOKKOS_SYCL, 4, 1, 2, 9.27372, 10.0452
KOKKOS_SYCL, 4, 1, 4, 7.02523, 7.82844
KOKKOS_SYCL, 4, 1, 8, 6.31208, 7.12592
KOKKOS_SYCL, 4, 1, 16, 5.99423, 6.82537
KOKKOS_SYCL, 4, 1, 32, 5.76098, 6.55374
KOKKOS_SYCL, 4, 1, 64, 5.73686, 6.52978
KOKKOS_SYCL, 4, 2, 1, 11.0783, 11.8664
KOKKOS_SYCL, 4, 2, 2, 7.68123, 8.48512
KOKKOS_SYCL, 4, 2, 4, 6.44224, 7.22188
KOKKOS_SYCL, 4, 2, 8, 5.92189, 6.73911
KOKKOS_SYCL, 4, 2, 16, 5.69956, 6.51192
KOKKOS_SYCL, 4, 2, 32, 5.64063, 6.44083
KOKKOS_SYCL, 4, 2, 64, 5.80876, 6.59206
KOKKOS_SYCL, 4, 4, 1, 9.65253, 10.4317
KOKKOS_SYCL, 4, 4, 2, 7.1482, 7.94419
KOKKOS_SYCL, 4, 4, 4, 6.2179, 7.00199
KOKKOS_SYCL, 4, 4, 8, 5.77723, 6.58438
KOKKOS_SYCL, 4, 4, 16, 5.70005, 6.45661
KOKKOS_SYCL, 4, 4, 32, 5.58124, 6.37872
KOKKOS_SYCL, 4, 4, 64, 5.62733, 6.41766
KOKKOS_SYCL, 4, 8, 1, 9.05782, 9.86595
KOKKOS_SYCL, 4, 8, 2, 6.92632, 7.72116
KOKKOS_SYCL, 4, 8, 4, 6.06808, 6.88358
KOKKOS_SYCL, 4, 8, 8, 5.69918, 6.50022
KOKKOS_SYCL, 4, 8, 16, 5.56099, 6.36076
KOKKOS_SYCL, 4, 8, 32, 5.56828, 6.37038
KOKKOS_SYCL, 4, 8, 64, 5.60405, 6.39529
KOKKOS_SYCL, 4, 16, 1, 8.87488, 9.68321
KOKKOS_SYCL, 4, 16, 2, 6.8434, 7.63533
KOKKOS_SYCL, 4, 16, 4, 6.0239, 6.83258
KOKKOS_SYCL, 4, 16, 8, 5.73206, 6.52449
KOKKOS_SYCL, 4, 16, 16, 5.64235, 6.4351
KOKKOS_SYCL, 4, 16, 32, 5.65642, 6.4444
KOKKOS_SYCL, 4, 16, 64, 5.56386, 6.38313
KOKKOS_SYCL, 4, 32, 1, 8.76047, 9.57072
KOKKOS_SYCL, 4, 32, 2, 6.7991, 7.59587
KOKKOS_SYCL, 4, 32, 4, 6.02928, 6.85227
KOKKOS_SYCL, 4, 32, 8, 5.66301, 6.492
KOKKOS_SYCL, 4, 32, 16, 5.59719, 6.40884
KOKKOS_SYCL, 4, 32, 32, 5.5805, 6.40243
KOKKOS_SYCL, 4, 32, 64, 5.60111, 6.40807
KOKKOS_SYCL, 4, 64, 1, 8.73127, 9.55299
KOKKOS_SYCL, 4, 64, 2, 6.84656, 7.63064
KOKKOS_SYCL, 4, 64, 4, 6.09878, 6.86854
KOKKOS_SYCL, 4, 64, 8, 5.72498, 6.52254
KOKKOS_SYCL, 4, 64, 16, 5.56838, 6.38011
KOKKOS_SYCL, 4, 64, 32, 5.60171, 6.38849
KOKKOS_SYCL, 4, 64, 64, 5.60938, 6.41265
KOKKOS_SYCL, 4, 128, 1, 8.79993, 9.60309
KOKKOS_SYCL, 4, 128, 2, 6.88348, 7.68917
KOKKOS_SYCL, 4, 128, 4, 6.09405, 6.89009
KOKKOS_SYCL, 4, 128, 8, 5.75463, 6.54699
KOKKOS_SYCL, 4, 128, 16, 5.67522, 6.48238
KOKKOS_SYCL, 4, 128, 32, 5.68546, 6.47515
KOKKOS_SYCL, 4, 128, 64, 5.75832, 6.54368
KOKKOS_SYCL, 8, 0, 1, 18.5931, 19.0528
KOKKOS_SYCL, 8, 1, 1, 12.3506, 12.7768
KOKKOS_SYCL, 8, 1, 2, 7.30925, 7.76754
KOKKOS_SYCL, 8, 1, 4, 5.0936, 5.53363
KOKKOS_SYCL, 8, 1, 8, 4.4708, 4.91096
KOKKOS_SYCL, 8, 1, 16, 4.11312, 4.57063
KOKKOS_SYCL, 8, 1, 32, 3.81237, 4.24952
KOKKOS_SYCL, 8, 1, 64, 3.91167, 4.37121
KOKKOS_SYCL, 8, 2, 1, 8.3942, 8.83442
KOKKOS_SYCL, 8, 2, 2, 5.27462, 5.71656
KOKKOS_SYCL, 8, 2, 4, 4.24545, 4.6879
KOKKOS_SYCL, 8, 2, 8, 3.80542, 4.23684
KOKKOS_SYCL, 8, 2, 16, 3.61185, 4.05026
KOKKOS_SYCL, 8, 2, 32, 3.52085, 3.98047
KOKKOS_SYCL, 8, 2, 64, 3.56204, 4.01666
KOKKOS_SYCL, 8, 4, 1, 6.68221, 7.12657
KOKKOS_SYCL, 8, 4, 2, 4.58334, 5.04378
KOKKOS_SYCL, 8, 4, 4, 3.79978, 4.24678
KOKKOS_SYCL, 8, 4, 8, 3.52237, 3.97638
KOKKOS_SYCL, 8, 4, 16, 3.42869, 3.87526
KOKKOS_SYCL, 8, 4, 32, 3.36658, 3.82814
KOKKOS_SYCL, 8, 4, 64, 3.4476, 3.90317
KOKKOS_SYCL, 8, 8, 1, 6.17521, 6.63026
KOKKOS_SYCL, 8, 8, 2, 4.32374, 4.78306
KOKKOS_SYCL, 8, 8, 4, 3.67186, 4.0977
KOKKOS_SYCL, 8, 8, 8, 3.42891, 3.88185
KOKKOS_SYCL, 8, 8, 16, 3.36175, 3.80096
KOKKOS_SYCL, 8, 8, 32, 3.34666, 3.80388
KOKKOS_SYCL, 8, 8, 64, 3.42517, 3.89182
KOKKOS_SYCL, 8, 16, 1, 6.06594, 6.52763
KOKKOS_SYCL, 8, 16, 2, 4.2623, 4.71214
KOKKOS_SYCL, 8, 16, 4, 3.57376, 4.03823
KOKKOS_SYCL, 8, 16, 8, 3.40472, 3.84976
KOKKOS_SYCL, 8, 16, 16, 3.3471, 3.79229
KOKKOS_SYCL, 8, 16, 32, 3.27712, 3.7353
KOKKOS_SYCL, 8, 16, 64, 3.46685, 3.92231
KOKKOS_SYCL, 8, 32, 1, 6.08036, 6.52934
KOKKOS_SYCL, 8, 32, 2, 4.20792, 4.663
KOKKOS_SYCL, 8, 32, 4, 3.54672, 4.02232
KOKKOS_SYCL, 8, 32, 8, 3.40268, 3.85519
KOKKOS_SYCL, 8, 32, 16, 3.33033, 3.80065
KOKKOS_SYCL, 8, 32, 32, 3.3371, 3.78248
KOKKOS_SYCL, 8, 32, 64, 3.42274, 3.89296
KOKKOS_SYCL, 8, 64, 1, 6.0813, 6.49609
KOKKOS_SYCL, 8, 64, 2, 4.26091, 4.7113
KOKKOS_SYCL, 8, 64, 4, 3.60178, 4.05137
KOKKOS_SYCL, 8, 64, 8, 3.42139, 3.87558
KOKKOS_SYCL, 8, 64, 16, 3.35742, 3.80085
KOKKOS_SYCL, 8, 64, 32, 3.35772, 3.81615
KOKKOS_SYCL, 8, 64, 64, 3.55571, 4.00684
KOKKOS_SYCL, 8, 128, 1, 6.09318, 6.5477
KOKKOS_SYCL, 8, 128, 2, 4.26043, 4.721
KOKKOS_SYCL, 8, 128, 4, 3.61866, 4.07431
KOKKOS_SYCL, 8, 128, 8, 3.44691, 3.89558
KOKKOS_SYCL, 8, 128, 16, 3.40101, 3.85122
KOKKOS_SYCL, 8, 128, 32, 3.41714, 3.84964
KOKKOS_SYCL, 8, 128, 64, 3.47439, 3.91736
KOKKOS_SYCL, 16, 0, 1, 10.9974, 11.3257
KOKKOS_SYCL, 16, 1, 1, 11.6462, 11.9311
KOKKOS_SYCL, 16, 1, 2, 6.63706, 6.91432
KOKKOS_SYCL, 16, 1, 4, 4.26408, 4.52551
KOKKOS_SYCL, 16, 1, 8, 3.42334, 3.66563
KOKKOS_SYCL, 16, 1, 16, 3.15866, 3.39254
KOKKOS_SYCL, 16, 1, 32, 2.90487, 3.1527
KOKKOS_SYCL, 16, 1, 64, 2.87954, 3.1236
KOKKOS_SYCL, 16, 2, 1, 7.10321, 7.38326
KOKKOS_SYCL, 16, 2, 2, 4.25305, 4.52656
KOKKOS_SYCL, 16, 2, 4, 3.1516, 3.41342
KOKKOS_SYCL, 16, 2, 8, 2.6592, 2.91486
KOKKOS_SYCL, 16, 2, 16, 2.5597, 2.8264
KOKKOS_SYCL, 16, 2, 32, 2.50913, 2.7647
KOKKOS_SYCL, 16, 2, 64, 2.55534, 2.80211
KOKKOS_SYCL, 16, 4, 1, 5.59044, 5.84452
KOKKOS_SYCL, 16, 4, 2, 3.50402, 3.77313
KOKKOS_SYCL, 16, 4, 4, 2.66637, 2.94309
KOKKOS_SYCL, 16, 4, 8, 2.34746, 2.60696
KOKKOS_SYCL, 16, 4, 16, 2.36006, 2.61859
KOKKOS_SYCL, 16, 4, 32, 2.3097, 2.57075
KOKKOS_SYCL, 16, 4, 64, 2.46941, 2.71199
KOKKOS_SYCL, 16, 8, 1, 4.99735, 5.25494
KOKKOS_SYCL, 16, 8, 2, 3.24504, 3.50761
KOKKOS_SYCL, 16, 8, 4, 2.47066, 2.74108
KOKKOS_SYCL, 16, 8, 8, 2.23149, 2.4911
KOKKOS_SYCL, 16, 8, 16, 2.28157, 2.53646
KOKKOS_SYCL, 16, 8, 32, 2.29384, 2.56485
KOKKOS_SYCL, 16, 8, 64, 2.4545, 2.68396
KOKKOS_SYCL, 16, 16, 1, 4.98975, 5.26471
KOKKOS_SYCL, 16, 16, 2, 3.23929, 3.49642
KOKKOS_SYCL, 16, 16, 4, 2.44045, 2.69558
KOKKOS_SYCL, 16, 16, 8, 2.18048, 2.43544
KOKKOS_SYCL, 16, 16, 16, 2.23136, 2.49759
KOKKOS_SYCL, 16, 16, 32, 2.26662, 2.52076
KOKKOS_SYCL, 16, 16, 64, 2.42918, 2.70373
KOKKOS_SYCL, 16, 32, 1, 4.99945, 5.27115
KOKKOS_SYCL, 16, 32, 2, 3.21246, 3.47603
KOKKOS_SYCL, 16, 32, 4, 2.43759, 2.68316
KOKKOS_SYCL, 16, 32, 8, 2.1872, 2.43237
KOKKOS_SYCL, 16, 32, 16, 2.23506, 2.485
KOKKOS_SYCL, 16, 32, 32, 2.25747, 2.52672
KOKKOS_SYCL, 16, 32, 64, 2.46615, 2.70581
KOKKOS_SYCL, 16, 64, 1, 5.06103, 5.34148
KOKKOS_SYCL, 16, 64, 2, 3.25655, 3.52377
KOKKOS_SYCL, 16, 64, 4, 2.43245, 2.70573
KOKKOS_SYCL, 16, 64, 8, 2.19967, 2.45846
KOKKOS_SYCL, 16, 64, 16, 2.23482, 2.49698
KOKKOS_SYCL, 16, 64, 32, 2.29154, 2.5313
KOKKOS_SYCL, 16, 64, 64, 2.41527, 2.67753
KOKKOS_SYCL, 16, 128, 1, 5.11891, 5.37705
KOKKOS_SYCL, 16, 128, 2, 3.30207, 3.57076
KOKKOS_SYCL, 16, 128, 4, 2.47031, 2.72444
KOKKOS_SYCL, 16, 128, 8, 2.24313, 2.48776
KOKKOS_SYCL, 16, 128, 16, 2.28523, 2.54632
KOKKOS_SYCL, 16, 128, 32, 2.38779, 2.65038
KOKKOS_SYCL, 16, 128, 64, 2.4777, 2.72963
KOKKOS_SYCL, 32, 0, 1, 7.60095, 7.87766
KOKKOS_SYCL, 32, 1, 1, 12.1786, 12.413
KOKKOS_SYCL, 32, 1, 2, 6.87168, 7.09635
KOKKOS_SYCL, 32, 1, 4, 4.14294, 4.41394
KOKKOS_SYCL, 32, 1, 8, 3.21875, 3.44102
KOKKOS_SYCL, 32, 1, 16, 2.84382, 3.11457
KOKKOS_SYCL, 32, 1, 32, 2.56424, 2.75998
KOKKOS_SYCL, 32, 1, 64, 2.50143, 2.77371
KOKKOS_SYCL, 32, 2, 1, 8.97599, 9.25011
KOKKOS_SYCL, 32, 2, 2, 4.0421, 4.24977
KOKKOS_SYCL, 32, 2, 4, 2.87455, 3.19413
KOKKOS_SYCL, 32, 2, 8, 2.2903, 2.52526
KOKKOS_SYCL, 32, 2, 16, 2.14546, 2.36875
KOKKOS_SYCL, 32, 2, 32, 2.08577, 2.30364
KOKKOS_SYCL, 32, 2, 64, 2.17804, 2.37518
KOKKOS_SYCL, 32, 4, 1, 6.74296, 7.00228
KOKKOS_SYCL, 32, 4, 2, 3.17217, 3.37038
KOKKOS_SYCL, 32, 4, 4, 2.2781, 2.49896
KOKKOS_SYCL, 32, 4, 8, 1.93307, 2.13669
KOKKOS_SYCL, 32, 4, 16, 1.92674, 2.12235
KOKKOS_SYCL, 32, 4, 32, 1.93116, 2.12635
KOKKOS_SYCL, 32, 4, 64, 2.01372, 2.21364
KOKKOS_SYCL, 32, 8, 1, 5.674, 5.89458
KOKKOS_SYCL, 32, 8, 2, 2.96864, 3.22718
KOKKOS_SYCL, 32, 8, 4, 2.07678, 2.42877
KOKKOS_SYCL, 32, 8, 8, 1.80604, 2.00609
KOKKOS_SYCL, 32, 8, 16, 1.80483, 2.052
KOKKOS_SYCL, 32, 8, 32, 1.84736, 2.04782
KOKKOS_SYCL, 32, 8, 64, 1.97266, 2.19936
KOKKOS_SYCL, 32, 16, 1, 5.00107, 5.22027
KOKKOS_SYCL, 32, 16, 2, 3.01526, 3.21672
KOKKOS_SYCL, 32, 16, 4, 2.01626, 2.26483
KOKKOS_SYCL, 32, 16, 8, 1.73115, 1.95269
KOKKOS_SYCL, 32, 16, 16, 1.75529, 1.95264
KOKKOS_SYCL, 32, 16, 32, 1.84825, 2.06978
KOKKOS_SYCL, 32, 16, 64, 1.99838, 2.21399
KOKKOS_SYCL, 32, 32, 1, 4.97489, 5.20989
KOKKOS_SYCL, 32, 32, 2, 2.95872, 3.214
KOKKOS_SYCL, 32, 32, 4, 2.01745, 2.21445
KOKKOS_SYCL, 32, 32, 8, 1.75164, 1.99891
KOKKOS_SYCL, 32, 32, 16, 1.78822, 2.00223
KOKKOS_SYCL, 32, 32, 32, 1.8408, 2.04413
KOKKOS_SYCL, 32, 32, 64, 2.09632, 2.37144
KOKKOS_SYCL, 32, 64, 1, 4.97643, 5.19474
KOKKOS_SYCL, 32, 64, 2, 3.03247, 3.29732
KOKKOS_SYCL, 32, 64, 4, 2.03892, 2.23808
KOKKOS_SYCL, 32, 64, 8, 1.75878, 1.95866
KOKKOS_SYCL, 32, 64, 16, 1.82233, 2.03587
KOKKOS_SYCL, 32, 64, 32, 1.89386, 2.09277
KOKKOS_SYCL, 32, 64, 64, 2.0913, 2.32854
KOKKOS_SYCL, 32, 128, 1, 4.98635, 5.23653
KOKKOS_SYCL, 32, 128, 2, 3.07283, 3.3447
KOKKOS_SYCL, 32, 128, 4, 2.10048, 2.29506
KOKKOS_SYCL, 32, 128, 8, 1.79534, 1.99299
KOKKOS_SYCL, 32, 128, 16, 1.86365, 2.10139
KOKKOS_SYCL, 32, 128, 32, 1.97251, 2.19582
KOKKOS_SYCL, 32, 128, 64, 2.10709, 2.35575
KOKKOS_SYCL [fence patch 1], 1, 0, 1, 134.829, 137.864
KOKKOS_SYCL [fence patch 1], 1, 1, 1, 24.6797, 27.711
KOKKOS_SYCL [fence patch 1], 1, 1, 2, 21.1619, 24.228
KOKKOS_SYCL [fence patch 1], 1, 1, 4, 19.0375, 22.0423
KOKKOS_SYCL [fence patch 1], 1, 1, 8, 18.3094, 21.3522
KOKKOS_SYCL [fence patch 1], 1, 1, 16, 17.66, 20.6886
KOKKOS_SYCL [fence patch 1], 1, 1, 32, 16.9938, 20.0384
KOKKOS_SYCL [fence patch 1], 1, 1, 64, 16.6372, 19.6637
KOKKOS_SYCL [fence patch 1], 1, 2, 1, 23.4468, 26.4885
KOKKOS_SYCL [fence patch 1], 1, 2, 2, 19.6266, 22.6634
KOKKOS_SYCL [fence patch 1], 1, 2, 4, 18.5891, 21.6107
KOKKOS_SYCL [fence patch 1], 1, 2, 8, 17.711, 20.7434
KOKKOS_SYCL [fence patch 1], 1, 2, 16, 16.6888, 19.7248
KOKKOS_SYCL [fence patch 1], 1, 2, 32, 16.3934, 19.436
KOKKOS_SYCL [fence patch 1], 1, 2, 64, 16.4927, 19.4604
KOKKOS_SYCL [fence patch 1], 1, 4, 1, 19.7905, 22.8286
KOKKOS_SYCL [fence patch 1], 1, 4, 2, 19.2287, 22.2739
KOKKOS_SYCL [fence patch 1], 1, 4, 4, 18.1698, 21.1834
KOKKOS_SYCL [fence patch 1], 1, 4, 8, 17.1685, 20.2009
KOKKOS_SYCL [fence patch 1], 1, 4, 16, 16.7004, 19.7356
KOKKOS_SYCL [fence patch 1], 1, 4, 32, 16.3861, 19.4308
KOKKOS_SYCL [fence patch 1], 1, 4, 64, 16.4839, 19.4423
KOKKOS_SYCL [fence patch 1], 1, 8, 1, 19.5962, 22.6349
KOKKOS_SYCL [fence patch 1], 1, 8, 2, 19.1899, 22.2364
KOKKOS_SYCL [fence patch 1], 1, 8, 4, 17.6205, 20.6326
KOKKOS_SYCL [fence patch 1], 1, 8, 8, 17.2072, 20.2463
KOKKOS_SYCL [fence patch 1], 1, 8, 16, 16.7259, 19.7659
KOKKOS_SYCL [fence patch 1], 1, 8, 32, 16.3569, 19.3889
KOKKOS_SYCL [fence patch 1], 1, 8, 64, 16.4997, 19.471
KOKKOS_SYCL [fence patch 1], 1, 16, 1, 19.3809, 22.4159
KOKKOS_SYCL [fence patch 1], 1, 16, 2, 18.1103, 21.1678
KOKKOS_SYCL [fence patch 1], 1, 16, 4, 17.1699, 20.1792
KOKKOS_SYCL [fence patch 1], 1, 16, 8, 16.7854, 19.8324
KOKKOS_SYCL [fence patch 1], 1, 16, 16, 16.7198, 19.7577
KOKKOS_SYCL [fence patch 1], 1, 16, 32, 16.3706, 19.4074
KOKKOS_SYCL [fence patch 1], 1, 16, 64, 16.5128, 19.4902
KOKKOS_SYCL [fence patch 1], 1, 32, 1, 19.3418, 22.3876
KOKKOS_SYCL [fence patch 1], 1, 32, 2, 17.9152, 20.9501
KOKKOS_SYCL [fence patch 1], 1, 32, 4, 17.2646, 20.2851
KOKKOS_SYCL [fence patch 1], 1, 32, 8, 16.8004, 19.8404
KOKKOS_SYCL [fence patch 1], 1, 32, 16, 16.7558, 19.7847
KOKKOS_SYCL [fence patch 1], 1, 32, 32, 16.4422, 19.4775
KOKKOS_SYCL [fence patch 1], 1, 32, 64, 16.5945, 19.5852
KOKKOS_SYCL [fence patch 1], 1, 64, 1, 19.419, 22.4529
KOKKOS_SYCL [fence patch 1], 1, 64, 2, 17.9816, 21.02
KOKKOS_SYCL [fence patch 1], 1, 64, 4, 17.3, 20.3187
KOKKOS_SYCL [fence patch 1], 1, 64, 8, 16.8596, 19.8902
KOKKOS_SYCL [fence patch 1], 1, 64, 16, 16.8306, 19.8588
KOKKOS_SYCL [fence patch 1], 1, 64, 32, 16.5717, 19.6085
KOKKOS_SYCL [fence patch 1], 1, 64, 64, 16.7265, 19.7424
KOKKOS_SYCL [fence patch 1], 1, 128, 1, 19.5041, 22.5406
KOKKOS_SYCL [fence patch 1], 1, 128, 2, 18.0624, 21.1031
KOKKOS_SYCL [fence patch 1], 1, 128, 4, 17.4216, 20.4435
KOKKOS_SYCL [fence patch 1], 1, 128, 8, 17.0484, 20.0829
KOKKOS_SYCL [fence patch 1], 1, 128, 16, 17.0288, 20.0617
KOKKOS_SYCL [fence patch 1], 1, 128, 32, 16.8278, 19.8711
KOKKOS_SYCL [fence patch 1], 1, 128, 64, 16.9046, 19.9295
KOKKOS_SYCL [fence patch 1], 2, 0, 1, 67.8422, 69.3136
KOKKOS_SYCL [fence patch 1], 2, 1, 1, 16.5596, 18.0904
KOKKOS_SYCL [fence patch 1], 2, 1, 2, 12.7219, 14.2352
KOKKOS_SYCL [fence patch 1], 2, 1, 4, 10.5241, 12.0323
KOKKOS_SYCL [fence patch 1], 2, 1, 8, 10.1975, 11.7159
KOKKOS_SYCL [fence patch 1], 2, 1, 16, 9.85894, 11.4017
KOKKOS_SYCL [fence patch 1], 2, 1, 32, 9.52602, 11.0355
KOKKOS_SYCL [fence patch 1], 2, 1, 64, 9.27153, 10.7695
KOKKOS_SYCL [fence patch 1], 2, 2, 1, 13.9281, 15.4021
KOKKOS_SYCL [fence patch 1], 2, 2, 2, 11.1622, 12.6886
KOKKOS_SYCL [fence patch 1], 2, 2, 4, 10.3923, 11.8939
KOKKOS_SYCL [fence patch 1], 2, 2, 8, 9.75483, 11.2862
KOKKOS_SYCL [fence patch 1], 2, 2, 16, 9.39752, 10.9153
KOKKOS_SYCL [fence patch 1], 2, 2, 32, 9.06202, 10.5907
KOKKOS_SYCL [fence patch 1], 2, 2, 64, 9.01895, 10.5181
KOKKOS_SYCL [fence patch 1], 2, 4, 1, 11.8214, 13.3379
KOKKOS_SYCL [fence patch 1], 2, 4, 2, 10.7233, 12.2067
KOKKOS_SYCL [fence patch 1], 2, 4, 4, 10.0624, 11.5429
KOKKOS_SYCL [fence patch 1], 2, 4, 8, 9.39836, 10.8705
KOKKOS_SYCL [fence patch 1], 2, 4, 16, 9.15165, 10.6371
KOKKOS_SYCL [fence patch 1], 2, 4, 32, 8.95644, 10.4568
KOKKOS_SYCL [fence patch 1], 2, 4, 64, 8.88789, 10.3869
KOKKOS_SYCL [fence patch 1], 2, 8, 1, 11.1305, 12.6774
KOKKOS_SYCL [fence patch 1], 2, 8, 2, 10.546, 12.0533
KOKKOS_SYCL [fence patch 1], 2, 8, 4, 9.64502, 11.1293
KOKKOS_SYCL [fence patch 1], 2, 8, 8, 9.13485, 10.6828
KOKKOS_SYCL [fence patch 1], 2, 8, 16, 9.00824, 10.5155
KOKKOS_SYCL [fence patch 1], 2, 8, 32, 8.80606, 10.361
KOKKOS_SYCL [fence patch 1], 2, 8, 64, 8.83891, 10.3639
KOKKOS_SYCL [fence patch 1], 2, 16, 1, 10.9493, 12.4597
KOKKOS_SYCL [fence patch 1], 2, 16, 2, 10.321, 11.8483
KOKKOS_SYCL [fence patch 1], 2, 16, 4, 9.37326, 10.8816
KOKKOS_SYCL [fence patch 1], 2, 16, 8, 9.04369, 10.5867
KOKKOS_SYCL [fence patch 1], 2, 16, 16, 8.97229, 10.4374
KOKKOS_SYCL [fence patch 1], 2, 16, 32, 8.93547, 10.4866
KOKKOS_SYCL [fence patch 1], 2, 16, 64, 8.92713, 10.4162
KOKKOS_SYCL [fence patch 1], 2, 32, 1, 10.8679, 12.3956
KOKKOS_SYCL [fence patch 1], 2, 32, 2, 10.071, 11.5693
KOKKOS_SYCL [fence patch 1], 2, 32, 4, 9.26321, 10.7976
KOKKOS_SYCL [fence patch 1], 2, 32, 8, 8.99219, 10.499
KOKKOS_SYCL [fence patch 1], 2, 32, 16, 9.0118, 10.4838
KOKKOS_SYCL [fence patch 1], 2, 32, 32, 8.98442, 10.4767
KOKKOS_SYCL [fence patch 1], 2, 32, 64, 8.95231, 10.4493
KOKKOS_SYCL [fence patch 1], 2, 64, 1, 10.9397, 12.4462
KOKKOS_SYCL [fence patch 1], 2, 64, 2, 9.95629, 11.4878
KOKKOS_SYCL [fence patch 1], 2, 64, 4, 9.31773, 10.8457
KOKKOS_SYCL [fence patch 1], 2, 64, 8, 9.05436, 10.5774
KOKKOS_SYCL [fence patch 1], 2, 64, 16, 9.13833, 10.584
KOKKOS_SYCL [fence patch 1], 2, 64, 32, 9.01536, 10.5507
KOKKOS_SYCL [fence patch 1], 2, 64, 64, 9.10097, 10.5964
KOKKOS_SYCL [fence patch 1], 2, 128, 1, 10.9546, 12.4924
KOKKOS_SYCL [fence patch 1], 2, 128, 2, 10.0166, 11.5433
KOKKOS_SYCL [fence patch 1], 2, 128, 4, 9.45755, 10.9167
KOKKOS_SYCL [fence patch 1], 2, 128, 8, 9.19501, 10.7123
KOKKOS_SYCL [fence patch 1], 2, 128, 16, 9.26448, 10.7362
KOKKOS_SYCL [fence patch 1], 2, 128, 32, 9.24999, 10.7701
KOKKOS_SYCL [fence patch 1], 2, 128, 64, 9.29551, 10.8289
KOKKOS_SYCL [fence patch 1], 4, 0, 1, 33.7662, 34.6605
KOKKOS_SYCL [fence patch 1], 4, 1, 1, 12.9896, 13.7754
KOKKOS_SYCL [fence patch 1], 4, 1, 2, 8.5826, 9.36288
KOKKOS_SYCL [fence patch 1], 4, 1, 4, 6.46784, 7.29518
KOKKOS_SYCL [fence patch 1], 4, 1, 8, 5.80573, 6.61043
KOKKOS_SYCL [fence patch 1], 4, 1, 16, 5.50237, 6.28571
KOKKOS_SYCL [fence patch 1], 4, 1, 32, 5.17757, 5.99414
KOKKOS_SYCL [fence patch 1], 4, 1, 64, 5.37275, 6.19252
KOKKOS_SYCL [fence patch 1], 4, 2, 1, 9.39724, 10.1667
KOKKOS_SYCL [fence patch 1], 4, 2, 2, 6.70966, 7.49453
KOKKOS_SYCL [fence patch 1], 4, 2, 4, 5.71777, 6.52831
KOKKOS_SYCL [fence patch 1], 4, 2, 8, 5.29531, 6.0553
KOKKOS_SYCL [fence patch 1], 4, 2, 16, 5.06647, 5.86838
KOKKOS_SYCL [fence patch 1], 4, 2, 32, 5.0395, 5.86533
KOKKOS_SYCL [fence patch 1], 4, 2, 64, 5.18081, 5.97588
KOKKOS_SYCL [fence patch 1], 4, 4, 1, 7.37223, 8.18692
KOKKOS_SYCL [fence patch 1], 4, 4, 2, 5.97988, 6.7585
KOKKOS_SYCL [fence patch 1], 4, 4, 4, 5.38714, 6.1843
KOKKOS_SYCL [fence patch 1], 4, 4, 8, 5.08755, 5.88264
KOKKOS_SYCL [fence patch 1], 4, 4, 16, 5.0137, 5.81957
KOKKOS_SYCL [fence patch 1], 4, 4, 32, 4.99424, 5.80019
KOKKOS_SYCL [fence patch 1], 4, 4, 64, 5.07886, 5.88536
KOKKOS_SYCL [fence patch 1], 4, 8, 1, 6.83848, 7.61948
KOKKOS_SYCL [fence patch 1], 4, 8, 2, 5.75072, 6.53716
KOKKOS_SYCL [fence patch 1], 4, 8, 4, 5.22638, 6.021
KOKKOS_SYCL [fence patch 1], 4, 8, 8, 4.97846, 5.78184
KOKKOS_SYCL [fence patch 1], 4, 8, 16, 4.96573, 5.7643
KOKKOS_SYCL [fence patch 1], 4, 8, 32, 4.97194, 5.74807
KOKKOS_SYCL [fence patch 1], 4, 8, 64, 4.9873, 5.78779
KOKKOS_SYCL [fence patch 1], 4, 16, 1, 6.76936, 7.58009
KOKKOS_SYCL [fence patch 1], 4, 16, 2, 5.66557, 6.41778
KOKKOS_SYCL [fence patch 1], 4, 16, 4, 5.14278, 5.95646
KOKKOS_SYCL [fence patch 1], 4, 16, 8, 4.94274, 5.75654
KOKKOS_SYCL [fence patch 1], 4, 16, 16, 4.88473, 5.69774
KOKKOS_SYCL [fence patch 1], 4, 16, 32, 4.92867, 5.73321
KOKKOS_SYCL [fence patch 1], 4, 16, 64, 5.0806, 5.85554
KOKKOS_SYCL [fence patch 1], 4, 32, 1, 6.76911, 7.52864
KOKKOS_SYCL [fence patch 1], 4, 32, 2, 5.57072, 6.37979
KOKKOS_SYCL [fence patch 1], 4, 32, 4, 5.17704, 5.96663
KOKKOS_SYCL [fence patch 1], 4, 32, 8, 4.98693, 5.74977
KOKKOS_SYCL [fence patch 1], 4, 32, 16, 4.91681, 5.6988
KOKKOS_SYCL [fence patch 1], 4, 32, 32, 4.93236, 5.71805
KOKKOS_SYCL [fence patch 1], 4, 32, 64, 5.0747, 5.88073
KOKKOS_SYCL [fence patch 1], 4, 64, 1, 6.74717, 7.53282
KOKKOS_SYCL [fence patch 1], 4, 64, 2, 5.65497, 6.43694
KOKKOS_SYCL [fence patch 1], 4, 64, 4, 5.17895, 5.97873
KOKKOS_SYCL [fence patch 1], 4, 64, 8, 4.97456, 5.74595
KOKKOS_SYCL [fence patch 1], 4, 64, 16, 4.95045, 5.74581
KOKKOS_SYCL [fence patch 1], 4, 64, 32, 4.96533, 5.78196
KOKKOS_SYCL [fence patch 1], 4, 64, 64, 5.12341, 5.93722
KOKKOS_SYCL [fence patch 1], 4, 128, 1, 6.80757, 7.61667
KOKKOS_SYCL [fence patch 1], 4, 128, 2, 5.74105, 6.53554
KOKKOS_SYCL [fence patch 1], 4, 128, 4, 5.20324, 6.00802
KOKKOS_SYCL [fence patch 1], 4, 128, 8, 5.03052, 5.84447
KOKKOS_SYCL [fence patch 1], 4, 128, 16, 5.00839, 5.83825
KOKKOS_SYCL [fence patch 1], 4, 128, 32, 5.16593, 5.99836
KOKKOS_SYCL [fence patch 1], 4, 128, 64, 5.22971, 6.07853
KOKKOS_SYCL [fence patch 1], 8, 0, 1, 18.5171, 19.1083
KOKKOS_SYCL [fence patch 1], 8, 1, 1, 11.4576, 11.9085
KOKKOS_SYCL [fence patch 1], 8, 1, 2, 7.08286, 7.54397
KOKKOS_SYCL [fence patch 1], 8, 1, 4, 4.82482, 5.30193
KOKKOS_SYCL [fence patch 1], 8, 1, 8, 4.13268, 4.58328
KOKKOS_SYCL [fence patch 1], 8, 1, 16, 3.82062, 4.2721
KOKKOS_SYCL [fence patch 1], 8, 1, 32, 3.60437, 4.05911
KOKKOS_SYCL [fence patch 1], 8, 1, 64, 3.52737, 3.98458
KOKKOS_SYCL [fence patch 1], 8, 2, 1, 7.14713, 7.60365
KOKKOS_SYCL [fence patch 1], 8, 2, 2, 4.67729, 5.14349
KOKKOS_SYCL [fence patch 1], 8, 2, 4, 3.82087, 4.28266
KOKKOS_SYCL [fence patch 1], 8, 2, 8, 3.42062, 3.86517
KOKKOS_SYCL [fence patch 1], 8, 2, 16, 3.24637, 3.6833
KOKKOS_SYCL [fence patch 1], 8, 2, 32, 3.10421, 3.55994
KOKKOS_SYCL [fence patch 1], 8, 2, 64, 3.21428, 3.65917
KOKKOS_SYCL [fence patch 1], 8, 4, 1, 5.03873, 5.49993
KOKKOS_SYCL [fence patch 1], 8, 4, 2, 3.85233, 4.33059
KOKKOS_SYCL [fence patch 1], 8, 4, 4, 3.35137, 3.79751
KOKKOS_SYCL [fence patch 1], 8, 4, 8, 3.08094, 3.5394
KOKKOS_SYCL [fence patch 1], 8, 4, 16, 3.00453, 3.45952
KOKKOS_SYCL [fence patch 1], 8, 4, 32, 3.00682, 3.42664
KOKKOS_SYCL [fence patch 1], 8, 4, 64, 3.02521, 3.48719
KOKKOS_SYCL [fence patch 1], 8, 8, 1, 4.62444, 5.09282
KOKKOS_SYCL [fence patch 1], 8, 8, 2, 3.57428, 4.01658
KOKKOS_SYCL [fence patch 1], 8, 8, 4, 3.13198, 3.59114
KOKKOS_SYCL [fence patch 1], 8, 8, 8, 2.98226, 3.43675
KOKKOS_SYCL [fence patch 1], 8, 8, 16, 2.87637, 3.34639
KOKKOS_SYCL [fence patch 1], 8, 8, 32, 2.91478, 3.35855
KOKKOS_SYCL [fence patch 1], 8, 8, 64, 3.03212, 3.48327
KOKKOS_SYCL [fence patch 1], 8, 16, 1, 4.61329, 5.06852
KOKKOS_SYCL [fence patch 1], 8, 16, 2, 3.4933, 3.94749
KOKKOS_SYCL [fence patch 1], 8, 16, 4, 3.09217, 3.5174
KOKKOS_SYCL [fence patch 1], 8, 16, 8, 2.91156, 3.37016
KOKKOS_SYCL [fence patch 1], 8, 16, 16, 2.9051, 3.35287
KOKKOS_SYCL [fence patch 1], 8, 16, 32, 2.91708, 3.37884
KOKKOS_SYCL [fence patch 1], 8, 16, 64, 2.97982, 3.4485
KOKKOS_SYCL [fence patch 1], 8, 32, 1, 4.64069, 5.10463
KOKKOS_SYCL [fence patch 1], 8, 32, 2, 3.51689, 3.99536
KOKKOS_SYCL [fence patch 1], 8, 32, 4, 3.06249, 3.50163
KOKKOS_SYCL [fence patch 1], 8, 32, 8, 2.92113, 3.38536
KOKKOS_SYCL [fence patch 1], 8, 32, 16, 2.88853, 3.34371
KOKKOS_SYCL [fence patch 1], 8, 32, 32, 2.91305, 3.37546
KOKKOS_SYCL [fence patch 1], 8, 32, 64, 3.06933, 3.50786
KOKKOS_SYCL [fence patch 1], 8, 64, 1, 4.70364, 5.16692
KOKKOS_SYCL [fence patch 1], 8, 64, 2, 3.5704, 3.99552
KOKKOS_SYCL [fence patch 1], 8, 64, 4, 3.04731, 3.5061
KOKKOS_SYCL [fence patch 1], 8, 64, 8, 2.91667, 3.3796
KOKKOS_SYCL [fence patch 1], 8, 64, 16, 2.9572, 3.38741
KOKKOS_SYCL [fence patch 1], 8, 64, 32, 2.95743, 3.41244
KOKKOS_SYCL [fence patch 1], 8, 64, 64, 3.07682, 3.53487
KOKKOS_SYCL [fence patch 1], 8, 128, 1, 4.7118, 5.1682
KOKKOS_SYCL [fence patch 1], 8, 128, 2, 3.59789, 4.05031
KOKKOS_SYCL [fence patch 1], 8, 128, 4, 3.09617, 3.54627
KOKKOS_SYCL [fence patch 1], 8, 128, 8, 3.03628, 3.47104
KOKKOS_SYCL [fence patch 1], 8, 128, 16, 3.00251, 3.43965
KOKKOS_SYCL [fence patch 1], 8, 128, 32, 3.05564, 3.51165
KOKKOS_SYCL [fence patch 1], 8, 128, 64, 3.27436, 3.72499
KOKKOS_SYCL [fence patch 1], 16, 0, 1, 11.0123, 11.3204
KOKKOS_SYCL [fence patch 1], 16, 1, 1, 11.65, 11.9245
KOKKOS_SYCL [fence patch 1], 16, 1, 2, 6.48446, 6.76133
KOKKOS_SYCL [fence patch 1], 16, 1, 4, 4.04026, 4.28679
KOKKOS_SYCL [fence patch 1], 16, 1, 8, 3.16972, 3.42846
KOKKOS_SYCL [fence patch 1], 16, 1, 16, 2.9643, 3.20142
KOKKOS_SYCL [fence patch 1], 16, 1, 32, 2.63672, 2.8976
KOKKOS_SYCL [fence patch 1], 16, 1, 64, 2.65557, 2.90929
KOKKOS_SYCL [fence patch 1], 16, 2, 1, 6.5285, 6.80827
KOKKOS_SYCL [fence patch 1], 16, 2, 2, 3.76054, 4.02621
KOKKOS_SYCL [fence patch 1], 16, 2, 4, 2.8694, 3.11377
KOKKOS_SYCL [fence patch 1], 16, 2, 8, 2.4127, 2.6662
KOKKOS_SYCL [fence patch 1], 16, 2, 16, 2.29094, 2.53992
KOKKOS_SYCL [fence patch 1], 16, 2, 32, 2.23564, 2.48655
KOKKOS_SYCL [fence patch 1], 16, 2, 64, 2.31729, 2.56661
KOKKOS_SYCL [fence patch 1], 16, 4, 1, 4.55283, 4.83855
KOKKOS_SYCL [fence patch 1], 16, 4, 2, 2.83604, 3.1079
KOKKOS_SYCL [fence patch 1], 16, 4, 4, 2.31057, 2.58533
KOKKOS_SYCL [fence patch 1], 16, 4, 8, 2.1023, 2.34914
KOKKOS_SYCL [fence patch 1], 16, 4, 16, 2.0722, 2.30969
KOKKOS_SYCL [fence patch 1], 16, 4, 32, 2.06789, 2.32189
KOKKOS_SYCL [fence patch 1], 16, 4, 64, 2.21218, 2.4528
KOKKOS_SYCL [fence patch 1], 16, 8, 1, 3.81995, 4.09273
KOKKOS_SYCL [fence patch 1], 16, 8, 2, 2.6437, 2.88887
KOKKOS_SYCL [fence patch 1], 16, 8, 4, 2.13566, 2.37931
KOKKOS_SYCL [fence patch 1], 16, 8, 8, 1.99379, 2.23081
KOKKOS_SYCL [fence patch 1], 16, 8, 16, 2.00037, 2.25474
KOKKOS_SYCL [fence patch 1], 16, 8, 32, 2.04436, 2.28514
KOKKOS_SYCL [fence patch 1], 16, 8, 64, 2.19711, 2.4452
KOKKOS_SYCL [fence patch 1], 16, 16, 1, 3.82954, 4.08205
KOKKOS_SYCL [fence patch 1], 16, 16, 2, 2.6534, 2.91374
KOKKOS_SYCL [fence patch 1], 16, 16, 4, 2.12104, 2.37518
KOKKOS_SYCL [fence patch 1], 16, 16, 8, 1.95532, 2.20033
KOKKOS_SYCL [fence patch 1], 16, 16, 16, 1.96137, 2.21412
KOKKOS_SYCL [fence patch 1], 16, 16, 32, 1.99392, 2.25732
KOKKOS_SYCL [fence patch 1], 16, 16, 64, 2.17676, 2.42906
KOKKOS_SYCL [fence patch 1], 16, 32, 1, 3.87106, 4.13353
KOKKOS_SYCL [fence patch 1], 16, 32, 2, 2.67022, 2.92451
KOKKOS_SYCL [fence patch 1], 16, 32, 4, 2.05062, 2.34802
KOKKOS_SYCL [fence patch 1], 16, 32, 8, 1.92932, 2.18691
KOKKOS_SYCL [fence patch 1], 16, 32, 16, 1.98947, 2.24375
KOKKOS_SYCL [fence patch 1], 16, 32, 32, 2.08685, 2.31971
KOKKOS_SYCL [fence patch 1], 16, 32, 64, 2.18704, 2.43354
KOKKOS_SYCL [fence patch 1], 16, 64, 1, 3.90921, 4.181
KOKKOS_SYCL [fence patch 1], 16, 64, 2, 2.70053, 2.95173
KOKKOS_SYCL [fence patch 1], 16, 64, 4, 2.09379, 2.35357
KOKKOS_SYCL [fence patch 1], 16, 64, 8, 1.94739, 2.21468
KOKKOS_SYCL [fence patch 1], 16, 64, 16, 2.03708, 2.28249
KOKKOS_SYCL [fence patch 1], 16, 64, 32, 2.08847, 2.32542
KOKKOS_SYCL [fence patch 1], 16, 64, 64, 2.24742, 2.48884
KOKKOS_SYCL [fence patch 1], 16, 128, 1, 3.9514, 4.23314
KOKKOS_SYCL [fence patch 1], 16, 128, 2, 2.75363, 3.02196
KOKKOS_SYCL [fence patch 1], 16, 128, 4, 2.13767, 2.39695
KOKKOS_SYCL [fence patch 1], 16, 128, 8, 2.02684, 2.26586
KOKKOS_SYCL [fence patch 1], 16, 128, 16, 2.06957, 2.32083
KOKKOS_SYCL [fence patch 1], 16, 128, 32, 2.14138, 2.40952
KOKKOS_SYCL [fence patch 1], 16, 128, 64, 2.35705, 2.60152
KOKKOS_SYCL [fence patch 1], 32, 0, 1, 7.65908, 7.94591
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 11.632, 11.8832
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 6.46983, 6.69685
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 3.93832, 4.13485
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 3.02649, 3.25176
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 2.70821, 2.9055
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 2.38773, 2.61357
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 2.3381, 2.58899
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 8.13363, 8.36858
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 3.59487, 3.79391
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 2.65208, 2.85144
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 2.11381, 2.31053
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 2.00026, 2.32174
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 1.91255, 2.11349
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 2.03377, 2.25041
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 5.74623, 6.02883
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 2.59131, 2.79221
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 2.02712, 2.33452
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 1.78407, 1.99829
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 1.73418, 1.93306
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 1.79758, 2.00349
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 1.87641, 2.10581
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 4.47175, 4.69623
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 2.39793, 2.62139
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 1.83723, 2.03792
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 1.63636, 1.8488
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 1.65378, 1.87002
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 1.71334, 1.93651
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 1.84124, 2.06294
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 3.90746, 4.13298
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 2.42328, 2.63046
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 1.74402, 1.97464
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 1.63131, 1.84776
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 1.62868, 1.82582
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 1.74688, 1.99021
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 1.85461, 2.08059
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 3.7194, 4.04977
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 2.37524, 2.60004
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 1.70037, 1.90109
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 1.62204, 1.81997
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 1.6629, 1.85978
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 1.74969, 1.96793
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 1.90361, 2.13363
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 3.72299, 4.01383
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 2.40004, 2.60501
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 1.76729, 1.9647
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 1.64396, 1.87285
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 1.69061, 1.91312
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 1.80604, 2.03706
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 1.89543, 2.09253
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 3.74256, 3.9803
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 2.48064, 2.68763
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 1.82848, 2.05727
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 1.69305, 1.89347
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 1.74304, 1.94528
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 1.88775, 2.16135
KOKKOS_SYCL [fence patch 1], 32, 128, 64, 2.02824, 2.27896
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 0, 1, 134.745, 137.832
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 1, 26.8307, 29.8783
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 2, 21.8511, 24.884
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 4, 20.2083, 23.2303
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 8, 19.73, 22.7632
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 16, 19.2168, 22.2519
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 32, 18.579, 21.6245
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 64, 18.3623, 21.3485
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 1, 26.8015, 29.8514
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 2, 21.9029, 24.9413
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 4, 20.1834, 23.1946
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 8, 19.7559, 22.7986
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 16, 19.2178, 22.249
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 32, 18.5335, 21.5683
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 64, 18.3323, 21.3085
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 1, 26.8402, 29.8798
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 2, 21.9541, 25.0066
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 4, 20.1601, 23.1738
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 8, 19.7218, 22.754
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 16, 19.2385, 22.2766
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 32, 18.5447, 21.58
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 64, 18.3821, 21.3671
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 1, 26.8549, 29.8966
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 2, 21.9167, 24.9652
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 4, 20.1687, 23.1857
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 8, 19.7816, 22.8147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 16, 19.2248, 22.2578
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 32, 18.554, 21.5983
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 64, 18.3735, 21.3594
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 1, 26.8581, 29.905
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 2, 21.917, 24.9568
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 4, 20.2251, 23.2569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 8, 19.7459, 22.7842
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 16, 19.2604, 22.3005
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 32, 18.5433, 21.5814
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 64, 18.3583, 21.3429
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 1, 26.9627, 30.0251
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 2, 21.8941, 24.9345
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 4, 20.3494, 23.3735
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 8, 19.763, 22.8009
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 16, 19.2356, 22.2698
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 32, 18.5548, 21.5891
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 64, 18.3534, 21.3403
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 1, 26.9024, 29.9409
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 2, 21.9671, 25.0156
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 4, 20.3402, 23.3632
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 8, 19.8456, 22.8929
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 16, 19.2851, 22.3243
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 32, 18.5586, 21.5952
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 64, 18.3904, 21.3703
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 1, 26.9908, 30.0367
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 2, 21.9343, 24.9753
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 4, 20.3445, 23.3582
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 8, 19.8434, 22.8884
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 16, 19.2642, 22.2937
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 32, 18.6079, 21.6499
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 64, 18.4248, 21.4055
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 0, 1, 67.3381, 68.8363
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 1, 17.6323, 19.1529
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 2, 13.2954, 14.816
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 4, 11.4903, 13.0287
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 8, 11.2765, 12.8101
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 16, 11.1954, 12.6816
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 32, 10.6302, 12.1275
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 64, 10.4304, 11.9519
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 1, 16.022, 17.5302
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 2, 12.5569, 14.0636
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 4, 11.3441, 12.811
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 8, 11.0742, 12.5707
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 16, 10.833, 12.3526
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 32, 10.4627, 11.9685
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 64, 10.3346, 11.8287
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 1, 15.0518, 16.5621
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 2, 12.0759, 13.5318
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 4, 11.28, 12.7989
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 8, 11.0211, 12.5251
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 16, 10.8043, 12.2719
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 32, 10.432, 11.9573
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 64, 10.2564, 11.8008
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 1, 14.67, 16.1518
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 2, 11.8534, 13.3451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 4, 11.2577, 12.7867
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 8, 10.9629, 12.453
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 16, 10.7903, 12.237
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 32, 10.352, 11.9025
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 64, 10.2849, 11.8056
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 1, 14.3681, 15.8599
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 2, 11.7776, 13.2642
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 4, 11.3356, 12.7915
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 8, 10.9207, 12.4193
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 16, 10.7283, 12.2429
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 32, 10.4334, 11.9295
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 64, 10.3018, 11.8208
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 1, 14.288, 15.773
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 2, 11.6927, 13.198
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 4, 11.2523, 12.7341
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 8, 10.8872, 12.4184
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 16, 10.7087, 12.221
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 32, 10.413, 11.9139
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 64, 10.3442, 11.8294
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 1, 14.2151, 15.7594
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 2, 11.6702, 13.1874
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 4, 11.2483, 12.7397
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 8, 10.937, 12.4499
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 16, 10.7351, 12.2445
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 32, 10.4542, 11.9409
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 64, 10.3183, 11.8674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 1, 14.2708, 15.7826
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 2, 11.7088, 13.2154
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 4, 11.3398, 12.8409
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 8, 11.0568, 12.5237
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 16, 10.7735, 12.3051
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 32, 10.5, 12.0368
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 64, 10.3595, 11.891
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 0, 1, 33.826, 34.6079
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 1, 12.8692, 13.6793
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 2, 8.9089, 9.72225
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 4, 7.04895, 7.82324
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 8, 6.44582, 7.27543
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 16, 6.19011, 6.97317
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 32, 6.07641, 6.88802
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 64, 6.02813, 6.84108
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 1, 10.0032, 10.7989
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 2, 7.50235, 8.31136
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 4, 6.47166, 7.2681
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 8, 6.07772, 6.87023
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 16, 5.94541, 6.7095
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 32, 5.9178, 6.74976
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 64, 6.02637, 6.8124
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 1, 8.6973, 9.50233
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 2, 6.94618, 7.75327
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 4, 6.16153, 6.96718
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 8, 5.82855, 6.61125
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 16, 5.74153, 6.55506
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 32, 5.91059, 6.69765
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 64, 5.92358, 6.7221
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 1, 8.0577, 8.86684
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 2, 6.61789, 7.42713
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 4, 5.99518, 6.79751
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 8, 5.72075, 6.50894
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 16, 5.82139, 6.62296
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 32, 5.8046, 6.60645
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 64, 6.02777, 6.81403
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 1, 7.84873, 8.64978
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 2, 6.53581, 7.31388
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 4, 5.97523, 6.75726
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 8, 5.72348, 6.51628
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 16, 5.61218, 6.46066
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 32, 5.72353, 6.52767
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 64, 5.98827, 6.77418
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 1, 7.784, 8.58587
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 2, 6.43199, 7.21737
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 4, 5.952, 6.71711
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 8, 5.73439, 6.52607
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 16, 5.77033, 6.57249
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 32, 6.00949, 6.78729
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 64, 5.88533, 6.70204
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 1, 7.77389, 8.55383
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 2, 6.47902, 7.25113
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 4, 5.91723, 6.72206
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 8, 5.66664, 6.44375
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 16, 5.72524, 6.50459
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 32, 5.78818, 6.56836
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 64, 5.91621, 6.71875
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 1, 7.70967, 8.52642
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 2, 6.51062, 7.28619
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 4, 5.96873, 6.76625
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 8, 5.72624, 6.48754
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 16, 5.72045, 6.52352
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 32, 5.87565, 6.6913
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 64, 5.92581, 6.71351
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 0, 1, 18.403, 18.968
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 1, 11.2717, 11.6844
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 2, 7.33222, 7.78578
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 4, 5.23596, 5.66446
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 8, 4.55816, 5.00108
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 16, 4.22987, 4.69561
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 32, 4.01956, 4.47496
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 64, 4.01161, 4.45472
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 1, 8.1085, 8.56724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 2, 5.19242, 5.63927
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 4, 4.24662, 4.69239
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 8, 3.9105, 4.35497
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 16, 3.73713, 4.20703
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 32, 3.62886, 4.07826
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 64, 3.81257, 4.27791
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 1, 6.26155, 6.68843
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 2, 4.31923, 4.76996
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 4, 3.79262, 4.22946
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 8, 3.56501, 4.01653
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 16, 3.49415, 3.95486
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 32, 3.52995, 3.97037
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 64, 3.61147, 4.04378
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 1, 5.15616, 5.60977
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 2, 3.98463, 4.41932
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 4, 3.60844, 4.05853
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 8, 3.42212, 3.8724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 16, 3.37309, 3.83386
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 32, 3.39938, 3.86498
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 64, 3.56402, 4.03097
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 1, 4.90511, 5.36203
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 2, 3.90583, 4.35182
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 4, 3.51783, 3.95197
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 8, 3.35933, 3.80776
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 16, 3.35396, 3.794
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 32, 3.34289, 3.80934
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 64, 3.56306, 4.01603
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 1, 4.86167, 5.3077
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 2, 3.81164, 4.26712
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 4, 3.43418, 3.90186
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 8, 3.34833, 3.79891
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 16, 3.35567, 3.7969
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 32, 3.4295, 3.88082
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 64, 3.60023, 4.06508
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 1, 4.83613, 5.29175
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 2, 3.82434, 4.25404
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 4, 3.45229, 3.90437
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 8, 3.35062, 3.79869
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 16, 3.3706, 3.8274
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 32, 3.41574, 3.86922
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 64, 3.56673, 4.00721
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 1, 4.91626, 5.39174
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 2, 3.85297, 4.2938
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 4, 3.51961, 3.95473
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 8, 3.38128, 3.84211
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 16, 3.4264, 3.8616
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 32, 3.42404, 3.88859
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 64, 3.71036, 4.15656
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 0, 1, 11.0458, 11.3526
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 1, 11.1447, 11.4303
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 2, 6.94459, 7.1984
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 4, 4.67307, 4.92485
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 8, 3.68345, 3.93101
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 16, 3.35779, 3.60997
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 32, 3.11611, 3.36114
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 64, 3.03586, 3.29298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 1, 8.29626, 8.56559
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 2, 4.37115, 4.64552
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 4, 3.37004, 3.6134
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 8, 2.83157, 3.09054
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 16, 2.69793, 2.96674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 32, 2.64605, 2.88426
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 64, 2.66234, 2.92312
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 1, 6.51594, 6.78972
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 2, 3.21482, 3.47888
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 4, 2.7675, 3.03376
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 8, 2.39106, 2.64183
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 16, 2.40957, 2.65941
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 32, 2.41837, 2.65901
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 64, 2.55745, 2.79777
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 1, 4.99172, 5.25249
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 2, 2.82197, 3.06078
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 4, 2.38274, 2.62926
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 8, 2.23462, 2.48492
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 16, 2.24724, 2.50848
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 32, 2.3172, 2.56641
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 64, 2.41528, 2.66968
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 1, 3.97467, 4.22359
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 2, 2.62351, 2.94558
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 4, 2.26484, 2.52079
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 8, 2.1647, 2.40401
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 16, 2.21228, 2.46806
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 32, 2.29518, 2.55396
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 64, 2.44903, 2.68673
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 1, 3.94395, 4.18726
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 2, 2.69979, 2.96295
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 4, 2.25816, 2.53017
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 8, 2.11973, 2.38132
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 16, 2.16392, 2.43387
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 32, 2.2679, 2.51691
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 64, 2.56282, 2.79407
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 1, 3.96185, 4.23155
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 2, 2.72981, 2.987
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 4, 2.28915, 2.54338
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 8, 2.11968, 2.37696
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 16, 2.20429, 2.45712
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 32, 2.30353, 2.55457
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 64, 2.51764, 2.77481
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 1, 4.05708, 4.3217
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 2, 2.76592, 3.02161
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 4, 2.30153, 2.56566
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 8, 2.17309, 2.41366
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 16, 2.25488, 2.51897
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 32, 2.34439, 2.59963
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 64, 2.46783, 2.74048
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 0, 1, 7.62739, 7.9291
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 11.3605, 11.5963
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 6.95746, 7.17012
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 4.73838, 4.9741
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 3.75044, 3.96787
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 3.38154, 3.6011
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 2.93662, 3.1569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 2.99153, 3.20545
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 8.48787, 8.75881
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 4.28187, 4.48937
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 3.30055, 3.5159
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 2.67781, 2.90781
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 2.41481, 2.6137
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 2.31412, 2.53025
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 2.41465, 2.64824
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 6.66168, 6.906
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 3.03496, 3.2353
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 2.53033, 2.72811
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 2.12145, 2.33635
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 2.02804, 2.25488
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 2.02733, 2.23136
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 2.22713, 2.44232
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 5.06598, 5.28857
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 2.48707, 2.72359
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 2.13877, 2.40823
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 1.89562, 2.10239
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 1.81838, 2.03969
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 1.8694, 2.10825
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 2.01637, 2.2376
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 4.08907, 4.29958
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 2.32212, 2.53549
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 1.89124, 2.11897
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 1.69619, 1.90576
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 1.73944, 1.95879
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 1.8194, 2.04093
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 2.02004, 2.27957
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 3.7636, 3.98476
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 2.29639, 2.54818
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 1.79683, 2.06092
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 1.68276, 1.90644
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 1.71501, 1.93534
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 1.83458, 2.08351
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 2.10113, 2.36252
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 3.79006, 4.01162
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 2.31524, 2.52779
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 1.8542, 2.05388
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 1.69898, 1.91887
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 1.71269, 1.93247
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 1.84263, 2.03831
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 2.08042, 2.30706
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 3.83302, 4.07945
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 2.4045, 2.6149
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 1.8788, 2.09227
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 1.78072, 1.97603
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 1.80648, 2.02231
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 1.94381, 2.18147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 2.22074, 2.42433
KOKKOS_SYCL [remove integration 1], 1, 0, 1, 136.906, 139.908
KOKKOS_SYCL [remove integration 1], 1, 1, 1, 27.8893, 30.8941
KOKKOS_SYCL [remove integration 1], 1, 1, 2, 22.2469, 25.255
KOKKOS_SYCL [remove integration 1], 1, 1, 4, 20.3448, 23.327
KOKKOS_SYCL [remove integration 1], 1, 1, 8, 19.7859, 22.7929
KOKKOS_SYCL [remove integration 1], 1, 1, 16, 19.2392, 22.2587
KOKKOS_SYCL [remove integration 1], 1, 1, 32, 18.4864, 21.502
KOKKOS_SYCL [remove integration 1], 1, 1, 64, 18.2921, 21.2487
KOKKOS_SYCL [remove integration 1], 1, 2, 1, 27.9274, 30.9304
KOKKOS_SYCL [remove integration 1], 1, 2, 2, 22.3041, 25.3143
KOKKOS_SYCL [remove integration 1], 1, 2, 4, 20.4394, 23.4251
KOKKOS_SYCL [remove integration 1], 1, 2, 8, 19.8346, 22.8453
KOKKOS_SYCL [remove integration 1], 1, 2, 16, 19.1689, 22.169
KOKKOS_SYCL [remove integration 1], 1, 2, 32, 18.4602, 21.4644
KOKKOS_SYCL [remove integration 1], 1, 2, 64, 18.2788, 21.234
KOKKOS_SYCL [remove integration 1], 1, 4, 1, 27.9719, 30.9824
KOKKOS_SYCL [remove integration 1], 1, 4, 2, 22.3341, 25.3457
KOKKOS_SYCL [remove integration 1], 1, 4, 4, 20.44, 23.42
KOKKOS_SYCL [remove integration 1], 1, 4, 8, 19.7866, 22.7949
KOKKOS_SYCL [remove integration 1], 1, 4, 16, 19.1795, 22.176
KOKKOS_SYCL [remove integration 1], 1, 4, 32, 18.4903, 21.5027
KOKKOS_SYCL [remove integration 1], 1, 4, 64, 18.2644, 21.2229
KOKKOS_SYCL [remove integration 1], 1, 8, 1, 27.9723, 30.9782
KOKKOS_SYCL [remove integration 1], 1, 8, 2, 22.3173, 25.3267
KOKKOS_SYCL [remove integration 1], 1, 8, 4, 20.4687, 23.4534
KOKKOS_SYCL [remove integration 1], 1, 8, 8, 19.7791, 22.7826
KOKKOS_SYCL [remove integration 1], 1, 8, 16, 19.2167, 22.2227
KOKKOS_SYCL [remove integration 1], 1, 8, 32, 18.4862, 21.4999
KOKKOS_SYCL [remove integration 1], 1, 8, 64, 18.2878, 21.2475
KOKKOS_SYCL [remove integration 1], 1, 16, 1, 28.0163, 31.0181
KOKKOS_SYCL [remove integration 1], 1, 16, 2, 22.3413, 25.3499
KOKKOS_SYCL [remove integration 1], 1, 16, 4, 20.4846, 23.4719
KOKKOS_SYCL [remove integration 1], 1, 16, 8, 19.8802, 22.8959
KOKKOS_SYCL [remove integration 1], 1, 16, 16, 19.1815, 22.1805
KOKKOS_SYCL [remove integration 1], 1, 16, 32, 18.4947, 21.5056
KOKKOS_SYCL [remove integration 1], 1, 16, 64, 18.2632, 21.2163
KOKKOS_SYCL [remove integration 1], 1, 32, 1, 28.0435, 31.052
KOKKOS_SYCL [remove integration 1], 1, 32, 2, 22.3513, 25.3626
KOKKOS_SYCL [remove integration 1], 1, 32, 4, 20.4842, 23.4739
KOKKOS_SYCL [remove integration 1], 1, 32, 8, 19.7893, 22.7958
KOKKOS_SYCL [remove integration 1], 1, 32, 16, 19.2029, 22.2033
KOKKOS_SYCL [remove integration 1], 1, 32, 32, 18.5182, 21.5301
KOKKOS_SYCL [remove integration 1], 1, 32, 64, 18.3094, 21.2678
KOKKOS_SYCL [remove integration 1], 1, 64, 1, 28.1106, 31.1155
KOKKOS_SYCL [remove integration 1], 1, 64, 2, 22.4168, 25.4389
KOKKOS_SYCL [remove integration 1], 1, 64, 4, 20.4916, 23.4789
KOKKOS_SYCL [remove integration 1], 1, 64, 8, 19.7879, 22.791
KOKKOS_SYCL [remove integration 1], 1, 64, 16, 19.189, 22.1954
KOKKOS_SYCL [remove integration 1], 1, 64, 32, 18.4869, 21.4917
KOKKOS_SYCL [remove integration 1], 1, 64, 64, 18.2653, 21.213
KOKKOS_SYCL [remove integration 1], 1, 128, 1, 28.1652, 31.1732
KOKKOS_SYCL [remove integration 1], 1, 128, 2, 22.4266, 25.4413
KOKKOS_SYCL [remove integration 1], 1, 128, 4, 20.6548, 23.647
KOKKOS_SYCL [remove integration 1], 1, 128, 8, 19.8837, 22.8948
KOKKOS_SYCL [remove integration 1], 1, 128, 16, 19.2146, 22.216
KOKKOS_SYCL [remove integration 1], 1, 128, 32, 18.5242, 21.5306
KOKKOS_SYCL [remove integration 1], 1, 128, 64, 18.3081, 21.2648
KOKKOS_SYCL [remove integration 1], 2, 0, 1, 67.8646, 69.3944
KOKKOS_SYCL [remove integration 1], 2, 1, 1, 18.712, 20.25
KOKKOS_SYCL [remove integration 1], 2, 1, 2, 13.6467, 15.1274
KOKKOS_SYCL [remove integration 1], 2, 1, 4, 11.6692, 13.1657
KOKKOS_SYCL [remove integration 1], 2, 1, 8, 11.2923, 12.8133
KOKKOS_SYCL [remove integration 1], 2, 1, 16, 11.2139, 12.7036
KOKKOS_SYCL [remove integration 1], 2, 1, 32, 10.5766, 12.1128
KOKKOS_SYCL [remove integration 1], 2, 1, 64, 10.4075, 11.9006
KOKKOS_SYCL [remove integration 1], 2, 2, 1, 16.6841, 18.2146
KOKKOS_SYCL [remove integration 1], 2, 2, 2, 12.8354, 14.3251
KOKKOS_SYCL [remove integration 1], 2, 2, 4, 11.4545, 12.9888
KOKKOS_SYCL [remove integration 1], 2, 2, 8, 11.0951, 12.6293
KOKKOS_SYCL [remove integration 1], 2, 2, 16, 10.8975, 12.3499
KOKKOS_SYCL [remove integration 1], 2, 2, 32, 10.4168, 11.9401
KOKKOS_SYCL [remove integration 1], 2, 2, 64, 10.2748, 11.7601
KOKKOS_SYCL [remove integration 1], 2, 4, 1, 15.6897, 17.167
KOKKOS_SYCL [remove integration 1], 2, 4, 2, 12.3883, 13.8564
KOKKOS_SYCL [remove integration 1], 2, 4, 4, 11.4507, 12.9864
KOKKOS_SYCL [remove integration 1], 2, 4, 8, 11.0185, 12.533
KOKKOS_SYCL [remove integration 1], 2, 4, 16, 10.6756, 12.2097
KOKKOS_SYCL [remove integration 1], 2, 4, 32, 10.4812, 11.9387
KOKKOS_SYCL [remove integration 1], 2, 4, 64, 10.246, 11.6958
KOKKOS_SYCL [remove integration 1], 2, 8, 1, 15.3976, 16.8359
KOKKOS_SYCL [remove integration 1], 2, 8, 2, 12.1896, 13.6837
KOKKOS_SYCL [remove integration 1], 2, 8, 4, 11.4615, 12.9634
KOKKOS_SYCL [remove integration 1], 2, 8, 8, 11.0076, 12.5247
KOKKOS_SYCL [remove integration 1], 2, 8, 16, 10.7503, 12.2243
KOKKOS_SYCL [remove integration 1], 2, 8, 32, 10.395, 11.8636
KOKKOS_SYCL [remove integration 1], 2, 8, 64, 10.2302, 11.7832
KOKKOS_SYCL [remove integration 1], 2, 16, 1, 15.1074, 16.6479
KOKKOS_SYCL [remove integration 1], 2, 16, 2, 12.1205, 13.5826
KOKKOS_SYCL [remove integration 1], 2, 16, 4, 11.4594, 12.9278
KOKKOS_SYCL [remove integration 1], 2, 16, 8, 11.0752, 12.5285
KOKKOS_SYCL [remove integration 1], 2, 16, 16, 10.7834, 12.286
KOKKOS_SYCL [remove integration 1], 2, 16, 32, 10.3664, 11.87
KOKKOS_SYCL [remove integration 1], 2, 16, 64, 10.1479, 11.6792
KOKKOS_SYCL [remove integration 1], 2, 32, 1, 15.0569, 16.5866
KOKKOS_SYCL [remove integration 1], 2, 32, 2, 12.0261, 13.5397
KOKKOS_SYCL [remove integration 1], 2, 32, 4, 11.4672, 12.8942
KOKKOS_SYCL [remove integration 1], 2, 32, 8, 11.0718, 12.5583
KOKKOS_SYCL [remove integration 1], 2, 32, 16, 10.6309, 12.2063
KOKKOS_SYCL [remove integration 1], 2, 32, 32, 10.4055, 11.9312
KOKKOS_SYCL [remove integration 1], 2, 32, 64, 10.3105, 11.7845
KOKKOS_SYCL [remove integration 1], 2, 64, 1, 15.1652, 16.6171
KOKKOS_SYCL [remove integration 1], 2, 64, 2, 12.0563, 13.5675
KOKKOS_SYCL [remove integration 1], 2, 64, 4, 11.4429, 12.9721
KOKKOS_SYCL [remove integration 1], 2, 64, 8, 10.9942, 12.5332
KOKKOS_SYCL [remove integration 1], 2, 64, 16, 10.748, 12.2802
KOKKOS_SYCL [remove integration 1], 2, 64, 32, 10.4205, 11.945
KOKKOS_SYCL [remove integration 1], 2, 64, 64, 10.2622, 11.7478
KOKKOS_SYCL [remove integration 1], 2, 128, 1, 15.0997, 16.6343
KOKKOS_SYCL [remove integration 1], 2, 128, 2, 12.1254, 13.6225
KOKKOS_SYCL [remove integration 1], 2, 128, 4, 11.4501, 12.9554
KOKKOS_SYCL [remove integration 1], 2, 128, 8, 11.0317, 12.5428
KOKKOS_SYCL [remove integration 1], 2, 128, 16, 10.7531, 12.268
KOKKOS_SYCL [remove integration 1], 2, 128, 32, 10.5147, 11.9843
KOKKOS_SYCL [remove integration 1], 2, 128, 64, 10.3133, 11.8411
KOKKOS_SYCL [remove integration 1], 4, 0, 1, 34.0944, 34.9104
KOKKOS_SYCL [remove integration 1], 4, 1, 1, 14.5854, 15.3869
KOKKOS_SYCL [remove integration 1], 4, 1, 2, 9.32512, 10.0967
KOKKOS_SYCL [remove integration 1], 4, 1, 4, 7.15337, 7.95236
KOKKOS_SYCL [remove integration 1], 4, 1, 8, 6.50035, 7.26649
KOKKOS_SYCL [remove integration 1], 4, 1, 16, 6.21754, 6.98148
KOKKOS_SYCL [remove integration 1], 4, 1, 32, 6.11395, 6.90962
KOKKOS_SYCL [remove integration 1], 4, 1, 64, 6.06948, 6.86286
KOKKOS_SYCL [remove integration 1], 4, 2, 1, 11.2622, 12.0565
KOKKOS_SYCL [remove integration 1], 4, 2, 2, 7.79735, 8.56612
KOKKOS_SYCL [remove integration 1], 4, 2, 4, 6.57325, 7.35093
KOKKOS_SYCL [remove integration 1], 4, 2, 8, 6.11263, 6.86884
KOKKOS_SYCL [remove integration 1], 4, 2, 16, 5.92352, 6.73072
KOKKOS_SYCL [remove integration 1], 4, 2, 32, 5.89821, 6.69809
KOKKOS_SYCL [remove integration 1], 4, 2, 64, 6.02289, 6.8118
KOKKOS_SYCL [remove integration 1], 4, 4, 1, 9.75099, 10.5561
KOKKOS_SYCL [remove integration 1], 4, 4, 2, 7.11836, 7.92144
KOKKOS_SYCL [remove integration 1], 4, 4, 4, 6.24463, 7.05054
KOKKOS_SYCL [remove integration 1], 4, 4, 8, 5.82807, 6.64862
KOKKOS_SYCL [remove integration 1], 4, 4, 16, 5.67635, 6.48489
KOKKOS_SYCL [remove integration 1], 4, 4, 32, 5.9023, 6.67604
KOKKOS_SYCL [remove integration 1], 4, 4, 64, 5.96998, 6.78644
KOKKOS_SYCL [remove integration 1], 4, 8, 1, 9.15675, 9.93468
KOKKOS_SYCL [remove integration 1], 4, 8, 2, 6.91302, 7.70291
KOKKOS_SYCL [remove integration 1], 4, 8, 4, 6.161, 6.95946
KOKKOS_SYCL [remove integration 1], 4, 8, 8, 5.78071, 6.59407
KOKKOS_SYCL [remove integration 1], 4, 8, 16, 5.67141, 6.45431
KOKKOS_SYCL [remove integration 1], 4, 8, 32, 5.89425, 6.67134
KOKKOS_SYCL [remove integration 1], 4, 8, 64, 6.01116, 6.78737
KOKKOS_SYCL [remove integration 1], 4, 16, 1, 8.94343, 9.7314
KOKKOS_SYCL [remove integration 1], 4, 16, 2, 6.80762, 7.59134
KOKKOS_SYCL [remove integration 1], 4, 16, 4, 6.09071, 6.88508
KOKKOS_SYCL [remove integration 1], 4, 16, 8, 5.72895, 6.53181
KOKKOS_SYCL [remove integration 1], 4, 16, 16, 5.67251, 6.44841
KOKKOS_SYCL [remove integration 1], 4, 16, 32, 5.89995, 6.68635
KOKKOS_SYCL [remove integration 1], 4, 16, 64, 6.01844, 6.81
KOKKOS_SYCL [remove integration 1], 4, 32, 1, 8.80184, 9.59704
KOKKOS_SYCL [remove integration 1], 4, 32, 2, 6.73282, 7.53347
KOKKOS_SYCL [remove integration 1], 4, 32, 4, 6.03889, 6.86455
KOKKOS_SYCL [remove integration 1], 4, 32, 8, 5.73021, 6.49563
KOKKOS_SYCL [remove integration 1], 4, 32, 16, 5.72794, 6.51856
KOKKOS_SYCL [remove integration 1], 4, 32, 32, 5.87619, 6.68763
KOKKOS_SYCL [remove integration 1], 4, 32, 64, 5.88768, 6.67952
KOKKOS_SYCL [remove integration 1], 4, 64, 1, 8.76364, 9.59883
KOKKOS_SYCL [remove integration 1], 4, 64, 2, 6.77244, 7.56706
KOKKOS_SYCL [remove integration 1], 4, 64, 4, 6.07284, 6.86946
KOKKOS_SYCL [remove integration 1], 4, 64, 8, 5.73886, 6.52061
KOKKOS_SYCL [remove integration 1], 4, 64, 16, 5.80132, 6.57764
KOKKOS_SYCL [remove integration 1], 4, 64, 32, 5.76594, 6.57008
KOKKOS_SYCL [remove integration 1], 4, 64, 64, 5.88934, 6.68227
KOKKOS_SYCL [remove integration 1], 4, 128, 1, 8.83978, 9.62533
KOKKOS_SYCL [remove integration 1], 4, 128, 2, 6.77375, 7.59492
KOKKOS_SYCL [remove integration 1], 4, 128, 4, 6.11307, 6.88733
KOKKOS_SYCL [remove integration 1], 4, 128, 8, 5.80075, 6.58482
KOKKOS_SYCL [remove integration 1], 4, 128, 16, 5.71991, 6.50963
KOKKOS_SYCL [remove integration 1], 4, 128, 32, 5.83344, 6.64675
KOKKOS_SYCL [remove integration 1], 4, 128, 64, 5.96574, 6.74957
KOKKOS_SYCL [remove integration 1], 8, 0, 1, 18.7046, 19.1898
KOKKOS_SYCL [remove integration 1], 8, 1, 1, 12.2879, 12.7163
KOKKOS_SYCL [remove integration 1], 8, 1, 2, 7.46474, 7.91858
KOKKOS_SYCL [remove integration 1], 8, 1, 4, 5.30775, 5.76014
KOKKOS_SYCL [remove integration 1], 8, 1, 8, 4.63481, 5.07107
KOKKOS_SYCL [remove integration 1], 8, 1, 16, 4.27727, 4.72718
KOKKOS_SYCL [remove integration 1], 8, 1, 32, 4.03931, 4.49605
KOKKOS_SYCL [remove integration 1], 8, 1, 64, 3.96134, 4.4112
KOKKOS_SYCL [remove integration 1], 8, 2, 1, 8.25325, 8.71477
KOKKOS_SYCL [remove integration 1], 8, 2, 2, 5.43529, 5.87267
KOKKOS_SYCL [remove integration 1], 8, 2, 4, 4.31319, 4.76702
KOKKOS_SYCL [remove integration 1], 8, 2, 8, 3.95299, 4.39408
KOKKOS_SYCL [remove integration 1], 8, 2, 16, 3.74269, 4.19559
KOKKOS_SYCL [remove integration 1], 8, 2, 32, 3.63758, 4.09239
KOKKOS_SYCL [remove integration 1], 8, 2, 64, 3.76027, 4.20534
KOKKOS_SYCL [remove integration 1], 8, 4, 1, 6.60487, 7.04625
KOKKOS_SYCL [remove integration 1], 8, 4, 2, 4.65097, 5.10278
KOKKOS_SYCL [remove integration 1], 8, 4, 4, 3.9465, 4.35644
KOKKOS_SYCL [remove integration 1], 8, 4, 8, 3.63312, 4.06137
KOKKOS_SYCL [remove integration 1], 8, 4, 16, 3.55176, 3.99383
KOKKOS_SYCL [remove integration 1], 8, 4, 32, 3.55511, 4.00076
KOKKOS_SYCL [remove integration 1], 8, 4, 64, 3.73869, 4.15306
KOKKOS_SYCL [remove integration 1], 8, 8, 1, 6.04333, 6.48676
KOKKOS_SYCL [remove integration 1], 8, 8, 2, 4.33477, 4.78166
KOKKOS_SYCL [remove integration 1], 8, 8, 4, 3.73894, 4.16172
KOKKOS_SYCL [remove integration 1], 8, 8, 8, 3.46575, 3.92579
KOKKOS_SYCL [remove integration 1], 8, 8, 16, 3.454, 3.88692
KOKKOS_SYCL [remove integration 1], 8, 8, 32, 3.47442, 3.89707
KOKKOS_SYCL [remove integration 1], 8, 8, 64, 3.59198, 4.0452
KOKKOS_SYCL [remove integration 1], 8, 16, 1, 5.90306, 6.35146
KOKKOS_SYCL [remove integration 1], 8, 16, 2, 4.21893, 4.67231
KOKKOS_SYCL [remove integration 1], 8, 16, 4, 3.64145, 4.07086
KOKKOS_SYCL [remove integration 1], 8, 16, 8, 3.46261, 3.89816
KOKKOS_SYCL [remove integration 1], 8, 16, 16, 3.40151, 3.85141
KOKKOS_SYCL [remove integration 1], 8, 16, 32, 3.4096, 3.87158
KOKKOS_SYCL [remove integration 1], 8, 16, 64, 3.56557, 4.00216
KOKKOS_SYCL [remove integration 1], 8, 32, 1, 5.91272, 6.36162
KOKKOS_SYCL [remove integration 1], 8, 32, 2, 4.16394, 4.63427
KOKKOS_SYCL [remove integration 1], 8, 32, 4, 3.59533, 4.0405
KOKKOS_SYCL [remove integration 1], 8, 32, 8, 3.43923, 3.89479
KOKKOS_SYCL [remove integration 1], 8, 32, 16, 3.40619, 3.84786
KOKKOS_SYCL [remove integration 1], 8, 32, 32, 3.50818, 3.94032
KOKKOS_SYCL [remove integration 1], 8, 32, 64, 3.60748, 4.04417
KOKKOS_SYCL [remove integration 1], 8, 64, 1, 5.85266, 6.31161
KOKKOS_SYCL [remove integration 1], 8, 64, 2, 4.21147, 4.6475
KOKKOS_SYCL [remove integration 1], 8, 64, 4, 3.5973, 4.03033
KOKKOS_SYCL [remove integration 1], 8, 64, 8, 3.45638, 3.89276
KOKKOS_SYCL [remove integration 1], 8, 64, 16, 3.38446, 3.85221
KOKKOS_SYCL [remove integration 1], 8, 64, 32, 3.43552, 3.89704
KOKKOS_SYCL [remove integration 1], 8, 64, 64, 3.57864, 4.03017
KOKKOS_SYCL [remove integration 1], 8, 128, 1, 5.87996, 6.33884
KOKKOS_SYCL [remove integration 1], 8, 128, 2, 4.22685, 4.66781
KOKKOS_SYCL [remove integration 1], 8, 128, 4, 3.65354, 4.0906
KOKKOS_SYCL [remove integration 1], 8, 128, 8, 3.48114, 3.9209
KOKKOS_SYCL [remove integration 1], 8, 128, 16, 3.41437, 3.86635
KOKKOS_SYCL [remove integration 1], 8, 128, 32, 3.4834, 3.94677
KOKKOS_SYCL [remove integration 1], 8, 128, 64, 3.61676, 4.05881
KOKKOS_SYCL [remove integration 1], 16, 0, 1, 11.1034, 11.4171
KOKKOS_SYCL [remove integration 1], 16, 1, 1, 11.7234, 11.9796
KOKKOS_SYCL [remove integration 1], 16, 1, 2, 6.83484, 7.0985
KOKKOS_SYCL [remove integration 1], 16, 1, 4, 4.52272, 4.78015
KOKKOS_SYCL [remove integration 1], 16, 1, 8, 3.62764, 3.88855
KOKKOS_SYCL [remove integration 1], 16, 1, 16, 3.32664, 3.6001
KOKKOS_SYCL [remove integration 1], 16, 1, 32, 3.02225, 3.28658
KOKKOS_SYCL [remove integration 1], 16, 1, 64, 3.14542, 3.41231
KOKKOS_SYCL [remove integration 1], 16, 2, 1, 7.88721, 8.1758
KOKKOS_SYCL [remove integration 1], 16, 2, 2, 4.32691, 4.59174
KOKKOS_SYCL [remove integration 1], 16, 2, 4, 3.24219, 3.5019
KOKKOS_SYCL [remove integration 1], 16, 2, 8, 2.77225, 3.02838
KOKKOS_SYCL [remove integration 1], 16, 2, 16, 2.69473, 2.94921
KOKKOS_SYCL [remove integration 1], 16, 2, 32, 2.64162, 2.90224
KOKKOS_SYCL [remove integration 1], 16, 2, 64, 2.73185, 2.98153
KOKKOS_SYCL [remove integration 1], 16, 4, 1, 6.34867, 6.61558
KOKKOS_SYCL [remove integration 1], 16, 4, 2, 3.51029, 3.76577
KOKKOS_SYCL [remove integration 1], 16, 4, 4, 2.7244, 2.99941
KOKKOS_SYCL [remove integration 1], 16, 4, 8, 2.42666, 2.66744
KOKKOS_SYCL [remove integration 1], 16, 4, 16, 2.40425, 2.67644
KOKKOS_SYCL [remove integration 1], 16, 4, 32, 2.4543, 2.70397
KOKKOS_SYCL [remove integration 1], 16, 4, 64, 2.60321, 2.84328
KOKKOS_SYCL [remove integration 1], 16, 8, 1, 5.18109, 5.4295
KOKKOS_SYCL [remove integration 1], 16, 8, 2, 3.23035, 3.49034
KOKKOS_SYCL [remove integration 1], 16, 8, 4, 2.55233, 2.79883
KOKKOS_SYCL [remove integration 1], 16, 8, 8, 2.28436, 2.53452
KOKKOS_SYCL [remove integration 1], 16, 8, 16, 2.29249, 2.5544
KOKKOS_SYCL [remove integration 1], 16, 8, 32, 2.37263, 2.64125
KOKKOS_SYCL [remove integration 1], 16, 8, 64, 2.56882, 2.81596
KOKKOS_SYCL [remove integration 1], 16, 16, 1, 5.01987, 5.29642
KOKKOS_SYCL [remove integration 1], 16, 16, 2, 3.16261, 3.42371
KOKKOS_SYCL [remove integration 1], 16, 16, 4, 2.4661, 2.71731
KOKKOS_SYCL [remove integration 1], 16, 16, 8, 2.22864, 2.47521
KOKKOS_SYCL [remove integration 1], 16, 16, 16, 2.25646, 2.51076
KOKKOS_SYCL [remove integration 1], 16, 16, 32, 2.34247, 2.59463
KOKKOS_SYCL [remove integration 1], 16, 16, 64, 2.52, 2.75741
KOKKOS_SYCL [remove integration 1], 16, 32, 1, 5.07786, 5.32802
KOKKOS_SYCL [remove integration 1], 16, 32, 2, 3.1318, 3.41707
KOKKOS_SYCL [remove integration 1], 16, 32, 4, 2.41953, 2.66577
KOKKOS_SYCL [remove integration 1], 16, 32, 8, 2.22435, 2.46222
KOKKOS_SYCL [remove integration 1], 16, 32, 16, 2.2876, 2.53028
KOKKOS_SYCL [remove integration 1], 16, 32, 32, 2.33725, 2.59351
KOKKOS_SYCL [remove integration 1], 16, 32, 64, 2.47675, 2.73759
KOKKOS_SYCL [remove integration 1], 16, 64, 1, 5.04529, 5.29644
KOKKOS_SYCL [remove integration 1], 16, 64, 2, 3.19954, 3.45403
KOKKOS_SYCL [remove integration 1], 16, 64, 4, 2.46409, 2.71272
KOKKOS_SYCL [remove integration 1], 16, 64, 8, 2.21479, 2.47732
KOKKOS_SYCL [remove integration 1], 16, 64, 16, 2.29019, 2.53822
KOKKOS_SYCL [remove integration 1], 16, 64, 32, 2.36702, 2.63137
KOKKOS_SYCL [remove integration 1], 16, 64, 64, 2.51502, 2.76955
KOKKOS_SYCL [remove integration 1], 16, 128, 1, 5.05192, 5.34217
KOKKOS_SYCL [remove integration 1], 16, 128, 2, 3.23089, 3.49524
KOKKOS_SYCL [remove integration 1], 16, 128, 4, 2.51702, 2.77249
KOKKOS_SYCL [remove integration 1], 16, 128, 8, 2.25719, 2.51494
KOKKOS_SYCL [remove integration 1], 16, 128, 16, 2.31385, 2.57448
KOKKOS_SYCL [remove integration 1], 16, 128, 32, 2.41126, 2.65838
KOKKOS_SYCL [remove integration 1], 16, 128, 64, 2.56124, 2.81947
KOKKOS_SYCL [remove integration 1], 32, 0, 1, 7.67814, 7.97598
KOKKOS_SYCL [remove integration 1], 32, 1, 1, 12.2059, 12.4411
KOKKOS_SYCL [remove integration 1], 32, 1, 2, 7.00701, 7.20239
KOKKOS_SYCL [remove integration 1], 32, 1, 4, 4.71595, 4.94056
KOKKOS_SYCL [remove integration 1], 32, 1, 8, 3.72911, 3.9242
KOKKOS_SYCL [remove integration 1], 32, 1, 16, 3.27601, 3.49017
KOKKOS_SYCL [remove integration 1], 32, 1, 32, 2.97715, 3.18011
KOKKOS_SYCL [remove integration 1], 32, 1, 64, 2.87608, 3.07929
KOKKOS_SYCL [remove integration 1], 32, 2, 1, 9.60718, 9.84463
KOKKOS_SYCL [remove integration 1], 32, 2, 2, 4.15479, 4.36885
KOKKOS_SYCL [remove integration 1], 32, 2, 4, 3.11468, 3.31809
KOKKOS_SYCL [remove integration 1], 32, 2, 8, 2.56741, 2.76894
KOKKOS_SYCL [remove integration 1], 32, 2, 16, 2.41921, 2.623
KOKKOS_SYCL [remove integration 1], 32, 2, 32, 2.31736, 2.52299
KOKKOS_SYCL [remove integration 1], 32, 2, 64, 2.45465, 2.6534
KOKKOS_SYCL [remove integration 1], 32, 4, 1, 7.19013, 7.41258
KOKKOS_SYCL [remove integration 1], 32, 4, 2, 3.21209, 3.42887
KOKKOS_SYCL [remove integration 1], 32, 4, 4, 2.44412, 2.67076
KOKKOS_SYCL [remove integration 1], 32, 4, 8, 2.05274, 2.35199
KOKKOS_SYCL [remove integration 1], 32, 4, 16, 2.03411, 2.28734
KOKKOS_SYCL [remove integration 1], 32, 4, 32, 2.04426, 2.24643
KOKKOS_SYCL [remove integration 1], 32, 4, 64, 2.30783, 2.53857
KOKKOS_SYCL [remove integration 1], 32, 8, 1, 5.77592, 6.01874
KOKKOS_SYCL [remove integration 1], 32, 8, 2, 2.92061, 3.1733
KOKKOS_SYCL [remove integration 1], 32, 8, 4, 2.1509, 2.36539
KOKKOS_SYCL [remove integration 1], 32, 8, 8, 1.89647, 2.12895
KOKKOS_SYCL [remove integration 1], 32, 8, 16, 1.87831, 2.103
KOKKOS_SYCL [remove integration 1], 32, 8, 32, 1.95826, 2.16321
KOKKOS_SYCL [remove integration 1], 32, 8, 64, 2.17727, 2.37568
KOKKOS_SYCL [remove integration 1], 32, 16, 1, 5.2198, 5.4842
KOKKOS_SYCL [remove integration 1], 32, 16, 2, 2.91476, 3.1108
KOKKOS_SYCL [remove integration 1], 32, 16, 4, 2.04511, 2.24266
KOKKOS_SYCL [remove integration 1], 32, 16, 8, 1.78015, 1.99482
KOKKOS_SYCL [remove integration 1], 32, 16, 16, 1.80258, 2.00415
KOKKOS_SYCL [remove integration 1], 32, 16, 32, 1.89223, 2.11059
KOKKOS_SYCL [remove integration 1], 32, 16, 64, 2.06586, 2.27005
KOKKOS_SYCL [remove integration 1], 32, 32, 1, 5.0103, 5.22309
KOKKOS_SYCL [remove integration 1], 32, 32, 2, 2.89901, 3.11096
KOKKOS_SYCL [remove integration 1], 32, 32, 4, 2.02891, 2.23164
KOKKOS_SYCL [remove integration 1], 32, 32, 8, 1.78784, 1.98353
KOKKOS_SYCL [remove integration 1], 32, 32, 16, 1.81344, 2.03523
KOKKOS_SYCL [remove integration 1], 32, 32, 32, 1.95719, 2.15671
KOKKOS_SYCL [remove integration 1], 32, 32, 64, 2.14958, 2.46258
KOKKOS_SYCL [remove integration 1], 32, 64, 1, 4.97024, 5.2328
KOKKOS_SYCL [remove integration 1], 32, 64, 2, 2.90946, 3.15729
KOKKOS_SYCL [remove integration 1], 32, 64, 4, 2.04819, 2.24695
KOKKOS_SYCL [remove integration 1], 32, 64, 8, 1.82192, 2.01643
KOKKOS_SYCL [remove integration 1], 32, 64, 16, 1.82878, 2.03002
KOKKOS_SYCL [remove integration 1], 32, 64, 32, 1.95896, 2.1614
KOKKOS_SYCL [remove integration 1], 32, 64, 64, 2.26749, 2.49174
KOKKOS_SYCL [remove integration 1], 32, 128, 1, 5.03577, 5.25471
KOKKOS_SYCL [remove integration 1], 32, 128, 2, 2.94699, 3.24414
KOKKOS_SYCL [remove integration 1], 32, 128, 4, 2.11976, 2.32183
KOKKOS_SYCL [remove integration 1], 32, 128, 8, 1.87235, 2.08551
KOKKOS_SYCL [remove integration 1], 32, 128, 16, 1.87872, 2.07847
KOKKOS_SYCL [remove integration 1], 32, 128, 32, 1.9934, 2.21107
KOKKOS_SYCL [remove integration 1], 32, 128, 64, 2.18129, 2.46625


==> figures/A100_runs/host_task/results_comm1_host_tasks_eager.csv <==
# Date of run 2023-02-01_19:08:06
# Running blast sycl test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15 --optimize_local_communication=1 
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32
# Executor List: 0 1 2 4 8 16 32 64 128
# Aggregation Sizes: 1 2 4 8 16 32 64
# 
# Experiment:
CUDA, 1, 0, 1, 71.335, 74.0858
CUDA, 1, 1, 1, 21.9119, 24.579
CUDA, 1, 1, 2, 17.3062, 19.9868
CUDA, 1, 1, 4, 15.7519, 18.4579
CUDA, 1, 1, 8, 15.2155, 17.9138
CUDA, 1, 1, 16, 14.9436, 17.6425
CUDA, 1, 1, 32, 14.7633, 17.4748
CUDA, 1, 1, 64, 14.7537, 17.4806
CUDA, 1, 2, 1, 18.5268, 21.2361
CUDA, 1, 2, 2, 16.4608, 19.1433
CUDA, 1, 2, 4, 15.6655, 18.3483
CUDA, 1, 2, 8, 15.0499, 17.7879
CUDA, 1, 2, 16, 14.8434, 17.5662
CUDA, 1, 2, 32, 14.6543, 17.3993
CUDA, 1, 2, 64, 14.7459, 17.4309
CUDA, 1, 4, 1, 16.9862, 19.7262
CUDA, 1, 4, 2, 16.3975, 19.0899
CUDA, 1, 4, 4, 15.4608, 18.1766
CUDA, 1, 4, 8, 15.0175, 17.7757
CUDA, 1, 4, 16, 14.7838, 17.5221
CUDA, 1, 4, 32, 14.6715, 17.4356
CUDA, 1, 4, 64, 14.7049, 17.3869
CUDA, 1, 8, 1, 16.9122, 19.6682
CUDA, 1, 8, 2, 16.1623, 18.9033
CUDA, 1, 8, 4, 15.3316, 18.0622
CUDA, 1, 8, 8, 14.9318, 17.6854
CUDA, 1, 8, 16, 14.792, 17.5327
CUDA, 1, 8, 32, 14.6966, 17.4517
CUDA, 1, 8, 64, 14.709, 17.3948
CUDA, 1, 16, 1, 16.5532, 19.3017
CUDA, 1, 16, 2, 15.9322, 18.6764
CUDA, 1, 16, 4, 15.2295, 17.9569
CUDA, 1, 16, 8, 14.9173, 17.666
CUDA, 1, 16, 16, 14.7785, 17.5192
CUDA, 1, 16, 32, 14.7026, 17.4595
CUDA, 1, 16, 64, 14.7172, 17.3996
CUDA, 1, 32, 1, 16.5561, 19.2995
CUDA, 1, 32, 2, 15.7129, 18.4599
CUDA, 1, 32, 4, 15.2854, 18.025
CUDA, 1, 32, 8, 14.9065, 17.653
CUDA, 1, 32, 16, 14.7932, 17.5503
CUDA, 1, 32, 32, 14.6534, 17.3976
CUDA, 1, 32, 64, 14.7343, 17.4164
CUDA, 1, 64, 1, 16.5413, 19.2847
CUDA, 1, 64, 2, 15.7441, 18.4959
CUDA, 1, 64, 4, 15.2627, 17.9981
CUDA, 1, 64, 8, 14.9512, 17.7065
CUDA, 1, 64, 16, 14.7733, 17.5114
CUDA, 1, 64, 32, 14.6997, 17.4495
CUDA, 1, 64, 64, 14.7019, 17.3859
CUDA, 1, 128, 1, 16.552, 19.2964
CUDA, 1, 128, 2, 15.7072, 18.4607
CUDA, 1, 128, 4, 15.2498, 17.9788
CUDA, 1, 128, 8, 14.9116, 17.6564
CUDA, 1, 128, 16, 14.814, 17.5646
CUDA, 1, 128, 32, 14.6782, 17.4258
CUDA, 1, 128, 64, 14.7519, 17.4345
CUDA, 2, 0, 1, 31.4875, 32.9058
CUDA, 2, 1, 1, 14.4414, 15.7151
CUDA, 2, 1, 2, 10.4699, 11.8042
CUDA, 2, 1, 4, 8.61394, 9.98112
CUDA, 2, 1, 8, 8.19775, 9.55397
CUDA, 2, 1, 16, 7.98455, 9.34746
CUDA, 2, 1, 32, 7.89481, 9.26948
CUDA, 2, 1, 64, 7.87716, 9.23516
CUDA, 2, 2, 1, 10.5894, 11.9862
CUDA, 2, 2, 2, 8.79729, 10.1699
CUDA, 2, 2, 4, 8.39397, 9.7735
CUDA, 2, 2, 8, 7.96474, 9.33427
CUDA, 2, 2, 16, 7.82847, 9.20965
CUDA, 2, 2, 32, 7.82256, 9.18431
CUDA, 2, 2, 64, 7.90578, 9.23317
CUDA, 2, 4, 1, 9.4147, 10.7683
CUDA, 2, 4, 2, 8.61976, 10.0095
CUDA, 2, 4, 4, 8.25452, 9.6014
CUDA, 2, 4, 8, 7.92688, 9.3047
CUDA, 2, 4, 16, 7.85533, 9.23009
CUDA, 2, 4, 32, 7.80421, 9.15424
CUDA, 2, 4, 64, 7.7605, 9.1421
CUDA, 2, 8, 1, 9.23339, 10.6174
CUDA, 2, 8, 2, 8.53195, 9.93621
CUDA, 2, 8, 4, 8.12802, 9.52548
CUDA, 2, 8, 8, 7.89028, 9.28461
CUDA, 2, 8, 16, 7.86889, 9.22053
CUDA, 2, 8, 32, 7.84208, 9.21067
CUDA, 2, 8, 64, 7.78574, 9.16629
CUDA, 2, 16, 1, 9.02343, 10.4378
CUDA, 2, 16, 2, 8.55059, 9.88884
CUDA, 2, 16, 4, 8.09141, 9.50995
CUDA, 2, 16, 8, 7.9741, 9.28129
CUDA, 2, 16, 16, 7.84247, 9.24869
CUDA, 2, 16, 32, 7.78411, 9.15361
CUDA, 2, 16, 64, 7.77492, 9.16752
CUDA, 2, 32, 1, 9.06982, 10.4109
CUDA, 2, 32, 2, 8.47474, 9.84213
CUDA, 2, 32, 4, 8.17484, 9.52011
CUDA, 2, 32, 8, 7.91525, 9.28086
CUDA, 2, 32, 16, 7.8663, 9.1968
CUDA, 2, 32, 32, 7.8197, 9.1685
CUDA, 2, 32, 64, 7.84634, 9.17622
CUDA, 2, 64, 1, 9.17435, 10.505
CUDA, 2, 64, 2, 8.42455, 9.815
CUDA, 2, 64, 4, 8.17065, 9.49417
CUDA, 2, 64, 8, 7.91479, 9.29411
CUDA, 2, 64, 16, 7.89022, 9.23502
CUDA, 2, 64, 32, 7.80049, 9.19056
CUDA, 2, 64, 64, 7.75451, 9.17467
CUDA, 2, 128, 1, 8.94162, 10.3367
CUDA, 2, 128, 2, 8.41351, 9.80079
CUDA, 2, 128, 4, 8.10649, 9.48796
CUDA, 2, 128, 8, 7.90046, 9.29348
CUDA, 2, 128, 16, 7.87592, 9.19743
CUDA, 2, 128, 32, 7.81303, 9.18077
CUDA, 2, 128, 64, 7.80148, 9.14901
CUDA, 4, 0, 1, 16.0963, 16.884
CUDA, 4, 1, 1, 12.1604, 12.8687
CUDA, 4, 1, 2, 7.67047, 8.38203
CUDA, 4, 1, 4, 5.74957, 6.42051
CUDA, 4, 1, 8, 4.89696, 5.59969
CUDA, 4, 1, 16, 4.77852, 5.49962
CUDA, 4, 1, 32, 4.4798, 5.20626
CUDA, 4, 1, 64, 4.60729, 5.3565
CUDA, 4, 2, 1, 7.39236, 8.09208
CUDA, 4, 2, 2, 5.45921, 6.17485
CUDA, 4, 2, 4, 4.78008, 5.49892
CUDA, 4, 2, 8, 4.45514, 5.14914
CUDA, 4, 2, 16, 4.39856, 5.10277
CUDA, 4, 2, 32, 4.3311, 5.06789
CUDA, 4, 2, 64, 4.4577, 5.15119
CUDA, 4, 4, 1, 5.54647, 6.26076
CUDA, 4, 4, 2, 4.77472, 5.50062
CUDA, 4, 4, 4, 4.49608, 5.22378
CUDA, 4, 4, 8, 4.35504, 5.04646
CUDA, 4, 4, 16, 4.31148, 5.02055
CUDA, 4, 4, 32, 4.29947, 5.05294
CUDA, 4, 4, 64, 4.54288, 5.2542
CUDA, 4, 8, 1, 5.30903, 6.02749
CUDA, 4, 8, 2, 4.70055, 5.40416
CUDA, 4, 8, 4, 4.4412, 5.16449
CUDA, 4, 8, 8, 4.31668, 5.03219
CUDA, 4, 8, 16, 4.27056, 4.98921
CUDA, 4, 8, 32, 4.31758, 5.04886
CUDA, 4, 8, 64, 4.4719, 5.17791
CUDA, 4, 16, 1, 5.06101, 5.77959
CUDA, 4, 16, 2, 4.61466, 5.3259
CUDA, 4, 16, 4, 4.44251, 5.15577
CUDA, 4, 16, 8, 4.32412, 5.03524
CUDA, 4, 16, 16, 4.27835, 5.02947
CUDA, 4, 16, 32, 4.34711, 5.06572
CUDA, 4, 16, 64, 4.45841, 5.18277
CUDA, 4, 32, 1, 5.00627, 5.73262
CUDA, 4, 32, 2, 4.58168, 5.29758
CUDA, 4, 32, 4, 4.43334, 5.15461
CUDA, 4, 32, 8, 4.3519, 5.04649
CUDA, 4, 32, 16, 4.23325, 4.98589
CUDA, 4, 32, 32, 4.31792, 5.03646
CUDA, 4, 32, 64, 4.43673, 5.1428
CUDA, 4, 64, 1, 4.93503, 5.65198
CUDA, 4, 64, 2, 4.58109, 5.31455
CUDA, 4, 64, 4, 4.49171, 5.16776
CUDA, 4, 64, 8, 4.34133, 5.04979
CUDA, 4, 64, 16, 4.28401, 5.00274
CUDA, 4, 64, 32, 4.33628, 5.04278
CUDA, 4, 64, 64, 4.47606, 5.17935
CUDA, 4, 128, 1, 4.90773, 5.60009
CUDA, 4, 128, 2, 4.60373, 5.29048
CUDA, 4, 128, 4, 4.42202, 5.14836
CUDA, 4, 128, 8, 4.31304, 5.02904
CUDA, 4, 128, 16, 4.27023, 4.99245
CUDA, 4, 128, 32, 4.266, 4.99181
CUDA, 4, 128, 64, 4.46464, 5.19716
CUDA, 8, 0, 1, 8.68302, 9.07315
CUDA, 8, 1, 1, 11.6487, 12.0645
CUDA, 8, 1, 2, 6.55551, 6.96007
CUDA, 8, 1, 4, 4.25712, 4.66514
CUDA, 8, 1, 8, 3.52586, 3.90996
CUDA, 8, 1, 16, 3.39833, 3.79089
CUDA, 8, 1, 32, 3.22346, 3.63442
CUDA, 8, 1, 64, 3.19609, 3.60286
CUDA, 8, 2, 1, 6.41769, 6.82246
CUDA, 8, 2, 2, 4.03997, 4.43878
CUDA, 8, 2, 4, 3.19858, 3.57612
CUDA, 8, 2, 8, 2.88259, 3.28722
CUDA, 8, 2, 16, 2.83912, 3.24438
CUDA, 8, 2, 32, 2.73245, 3.139
CUDA, 8, 2, 64, 2.83465, 3.23642
CUDA, 8, 4, 1, 3.80918, 4.20687
CUDA, 8, 4, 2, 3.07571, 3.48211
CUDA, 8, 4, 4, 2.77902, 3.17385
CUDA, 8, 4, 8, 2.59636, 3.01218
CUDA, 8, 4, 16, 2.60201, 3.00354
CUDA, 8, 4, 32, 2.60987, 3.00723
CUDA, 8, 4, 64, 2.81401, 3.22687
CUDA, 8, 8, 1, 3.41991, 3.81704
CUDA, 8, 8, 2, 2.92126, 3.31192
CUDA, 8, 8, 4, 2.64474, 3.04541
CUDA, 8, 8, 8, 2.57883, 2.96908
CUDA, 8, 8, 16, 2.55274, 2.94439
CUDA, 8, 8, 32, 2.58302, 2.99794
CUDA, 8, 8, 64, 2.77696, 3.18169
CUDA, 8, 16, 1, 3.10262, 3.49402
CUDA, 8, 16, 2, 2.74049, 3.14845
CUDA, 8, 16, 4, 2.61863, 3.03111
CUDA, 8, 16, 8, 2.50848, 2.91661
CUDA, 8, 16, 16, 2.51396, 2.91654
CUDA, 8, 16, 32, 2.59584, 2.98715
CUDA, 8, 16, 64, 2.78493, 3.17521
CUDA, 8, 32, 1, 2.92908, 3.32359
CUDA, 8, 32, 2, 2.6502, 3.06781
CUDA, 8, 32, 4, 2.55708, 2.9525
CUDA, 8, 32, 8, 2.50055, 2.92265
CUDA, 8, 32, 16, 2.51732, 2.90374
CUDA, 8, 32, 32, 2.59979, 3.00565
CUDA, 8, 32, 64, 2.78387, 3.17424
CUDA, 8, 64, 1, 2.84813, 3.23317
CUDA, 8, 64, 2, 2.64294, 3.04936
CUDA, 8, 64, 4, 2.55404, 2.96203
CUDA, 8, 64, 8, 2.49156, 2.90389
CUDA, 8, 64, 16, 2.50655, 2.9131
CUDA, 8, 64, 32, 2.57164, 2.97207
CUDA, 8, 64, 64, 2.74531, 3.1542
CUDA, 8, 128, 1, 2.76362, 3.16479
CUDA, 8, 128, 2, 2.61901, 3.0238
CUDA, 8, 128, 4, 2.55751, 2.94104
CUDA, 8, 128, 8, 2.47259, 2.88986
CUDA, 8, 128, 16, 2.50713, 2.91328
CUDA, 8, 128, 32, 2.56471, 2.97136
CUDA, 8, 128, 64, 2.73679, 3.12916
CUDA, 16, 0, 1, 5.61578, 5.85791
CUDA, 16, 1, 1, 11.7653, 12.0008
CUDA, 16, 1, 2, 6.48607, 6.70183
CUDA, 16, 1, 4, 3.86946, 4.08793
CUDA, 16, 1, 8, 2.87472, 3.10641
CUDA, 16, 1, 16, 2.77548, 2.98659
CUDA, 16, 1, 32, 2.53773, 2.73916
CUDA, 16, 1, 64, 2.46169, 2.67916
CUDA, 16, 2, 1, 6.38587, 6.59777
CUDA, 16, 2, 2, 3.636, 3.8518
CUDA, 16, 2, 4, 2.53478, 2.7459
CUDA, 16, 2, 8, 2.13926, 2.35904
CUDA, 16, 2, 16, 2.16732, 2.37564
CUDA, 16, 2, 32, 2.13054, 2.33129
CUDA, 16, 2, 64, 2.16622, 2.3767
CUDA, 16, 4, 1, 3.50784, 3.72472
CUDA, 16, 4, 2, 2.38134, 2.60726
CUDA, 16, 4, 4, 2.02776, 2.2462
CUDA, 16, 4, 8, 1.87565, 2.08148
CUDA, 16, 4, 16, 1.94326, 2.14913
CUDA, 16, 4, 32, 1.95424, 2.17838
CUDA, 16, 4, 64, 2.18994, 2.40177
CUDA, 16, 8, 1, 2.98962, 3.21932
CUDA, 16, 8, 2, 2.27638, 2.48052
CUDA, 16, 8, 4, 1.89887, 2.11008
CUDA, 16, 8, 8, 1.79474, 2.00931
CUDA, 16, 8, 16, 1.8736, 2.08974
CUDA, 16, 8, 32, 1.92642, 2.14322
CUDA, 16, 8, 64, 2.05949, 2.271
CUDA, 16, 16, 1, 2.48077, 2.69563
CUDA, 16, 16, 2, 2.00972, 2.2395
CUDA, 16, 16, 4, 1.76752, 2.00844
CUDA, 16, 16, 8, 1.75476, 1.95545
CUDA, 16, 16, 16, 1.80827, 2.01655
CUDA, 16, 16, 32, 1.86645, 2.08136
CUDA, 16, 16, 64, 2.10405, 2.32139
CUDA, 16, 32, 1, 2.1693, 2.38049
CUDA, 16, 32, 2, 1.85791, 2.0745
CUDA, 16, 32, 4, 1.73104, 1.94924
CUDA, 16, 32, 8, 1.68164, 1.89916
CUDA, 16, 32, 16, 1.78971, 1.99579
CUDA, 16, 32, 32, 1.87126, 2.07485
CUDA, 16, 32, 64, 2.13909, 2.34515
CUDA, 16, 64, 1, 2.03953, 2.25943
CUDA, 16, 64, 2, 1.73792, 1.96585
CUDA, 16, 64, 4, 1.69579, 1.90044
CUDA, 16, 64, 8, 1.67266, 1.91181
CUDA, 16, 64, 16, 1.77855, 1.98774
CUDA, 16, 64, 32, 1.8718, 2.09516
CUDA, 16, 64, 64, 2.0485, 2.27194
CUDA, 16, 128, 1, 1.95242, 2.15961
CUDA, 16, 128, 2, 1.71398, 1.93279
CUDA, 16, 128, 4, 1.66503, 1.8772
CUDA, 16, 128, 8, 1.65737, 1.89011
CUDA, 16, 128, 16, 1.75152, 1.96427
CUDA, 16, 128, 32, 1.84946, 2.07122
CUDA, 16, 128, 64, 2.06513, 2.29141
CUDA, 32, 0, 1, 4.22191, 4.46154
CUDA, 32, 1, 1, 11.7826, 11.9815
CUDA, 32, 1, 2, 6.47332, 6.74523
CUDA, 32, 1, 4, 3.85511, 4.09485
CUDA, 32, 1, 8, 2.8784, 3.06809
CUDA, 32, 1, 16, 2.65792, 2.88525
CUDA, 32, 1, 32, 2.35697, 2.57462
CUDA, 32, 1, 64, 2.33221, 2.58627
CUDA, 32, 2, 1, 6.44613, 6.65233
CUDA, 32, 2, 2, 3.62978, 3.84316
CUDA, 32, 2, 4, 2.4593, 2.64426
CUDA, 32, 2, 8, 1.97727, 2.18725
CUDA, 32, 2, 16, 1.96971, 2.18612
CUDA, 32, 2, 32, 1.90224, 2.08503
CUDA, 32, 2, 64, 1.98018, 2.17052
CUDA, 32, 4, 1, 3.66577, 3.87088
CUDA, 32, 4, 2, 2.28819, 2.52845
CUDA, 32, 4, 4, 1.87678, 2.06608
CUDA, 32, 4, 8, 1.64948, 1.88048
CUDA, 32, 4, 16, 1.69324, 1.905
CUDA, 32, 4, 32, 1.76998, 1.97672
CUDA, 32, 4, 64, 1.93111, 2.11582
CUDA, 32, 8, 1, 3.11915, 3.3119
CUDA, 32, 8, 2, 2.17491, 2.37742
CUDA, 32, 8, 4, 1.69161, 1.90061
CUDA, 32, 8, 8, 1.54995, 1.73438
CUDA, 32, 8, 16, 1.6232, 1.85199
CUDA, 32, 8, 32, 1.67353, 1.90883
CUDA, 32, 8, 64, 1.84121, 2.05162
CUDA, 32, 16, 1, 2.51281, 2.70839
CUDA, 32, 16, 2, 1.87119, 2.12055
CUDA, 32, 16, 4, 1.56783, 1.78472
CUDA, 32, 16, 8, 1.44518, 1.65431
CUDA, 32, 16, 16, 1.57261, 1.86679
CUDA, 32, 16, 32, 1.65431, 1.84721
CUDA, 32, 16, 64, 1.89853, 2.12435
CUDA, 32, 32, 1, 2.17, 2.39495
CUDA, 32, 32, 2, 1.68404, 1.87424
CUDA, 32, 32, 4, 1.50083, 1.71852
CUDA, 32, 32, 8, 1.4506, 1.65484
CUDA, 32, 32, 16, 1.52439, 1.72374
CUDA, 32, 32, 32, 1.68688, 1.87841
CUDA, 32, 32, 64, 1.86101, 2.0486
CUDA, 32, 64, 1, 1.93577, 2.12017
CUDA, 32, 64, 2, 1.53591, 1.72776
CUDA, 32, 64, 4, 1.43263, 1.62296
CUDA, 32, 64, 8, 1.43832, 1.66001
CUDA, 32, 64, 16, 1.53193, 1.72534
CUDA, 32, 64, 32, 1.66186, 1.84861
CUDA, 32, 64, 64, 1.90936, 2.11
CUDA, 32, 128, 1, 1.86134, 2.09621
CUDA, 32, 128, 2, 1.44387, 1.64985
CUDA, 32, 128, 4, 1.39692, 1.64793
CUDA, 32, 128, 8, 1.40922, 1.63073
CUDA, 32, 128, 16, 1.51321, 1.78973
CUDA, 32, 128, 32, 1.65379, 1.89728
CUDA, 32, 128, 64, 1.86841, 2.05265
KOKKOS_CUDA, 1, 0, 1, 71.2611, 74.0135
KOKKOS_CUDA, 1, 1, 1, 22.7904, 25.4709
KOKKOS_CUDA, 1, 1, 2, 17.7675, 20.4546
KOKKOS_CUDA, 1, 1, 4, 15.9164, 18.6073
KOKKOS_CUDA, 1, 1, 8, 15.2795, 17.9913
KOKKOS_CUDA, 1, 1, 16, 15.0241, 17.7279
KOKKOS_CUDA, 1, 1, 32, 14.8307, 17.5335
KOKKOS_CUDA, 1, 1, 64, 14.8045, 17.5184
KOKKOS_CUDA, 1, 2, 1, 21.4558, 24.1351
KOKKOS_CUDA, 1, 2, 2, 16.6262, 19.312
KOKKOS_CUDA, 1, 2, 4, 15.7848, 18.4801
KOKKOS_CUDA, 1, 2, 8, 15.2136, 17.916
KOKKOS_CUDA, 1, 2, 16, 14.9665, 17.6762
KOKKOS_CUDA, 1, 2, 32, 14.8071, 17.4886
KOKKOS_CUDA, 1, 2, 64, 14.7166, 17.448
KOKKOS_CUDA, 1, 4, 1, 18.1536, 20.8606
KOKKOS_CUDA, 1, 4, 2, 16.6039, 19.2964
KOKKOS_CUDA, 1, 4, 4, 15.7047, 18.4078
KOKKOS_CUDA, 1, 4, 8, 15.1529, 17.8886
KOKKOS_CUDA, 1, 4, 16, 14.9071, 17.6271
KOKKOS_CUDA, 1, 4, 32, 14.7484, 17.4927
KOKKOS_CUDA, 1, 4, 64, 14.7131, 17.4531
KOKKOS_CUDA, 1, 8, 1, 17.1409, 19.8812
KOKKOS_CUDA, 1, 8, 2, 16.5877, 19.2988
KOKKOS_CUDA, 1, 8, 4, 15.6002, 18.3224
KOKKOS_CUDA, 1, 8, 8, 15.1002, 17.8255
KOKKOS_CUDA, 1, 8, 16, 14.892, 17.6254
KOKKOS_CUDA, 1, 8, 32, 14.7362, 17.4828
KOKKOS_CUDA, 1, 8, 64, 14.7289, 17.4721
KOKKOS_CUDA, 1, 16, 1, 17.0813, 19.8232
KOKKOS_CUDA, 1, 16, 2, 16.3375, 19.0717
KOKKOS_CUDA, 1, 16, 4, 15.5414, 18.2542
KOKKOS_CUDA, 1, 16, 8, 15.0764, 17.8142
KOKKOS_CUDA, 1, 16, 16, 14.9087, 17.6389
KOKKOS_CUDA, 1, 16, 32, 14.7918, 17.5506
KOKKOS_CUDA, 1, 16, 64, 14.7176, 17.4554
KOKKOS_CUDA, 1, 32, 1, 16.9021, 19.6508
KOKKOS_CUDA, 1, 32, 2, 16.1923, 18.9379
KOKKOS_CUDA, 1, 32, 4, 15.5659, 18.2816
KOKKOS_CUDA, 1, 32, 8, 15.0767, 17.8116
KOKKOS_CUDA, 1, 32, 16, 14.8944, 17.6251
KOKKOS_CUDA, 1, 32, 32, 14.7461, 17.4938
KOKKOS_CUDA, 1, 32, 64, 14.7338, 17.4745
KOKKOS_CUDA, 1, 64, 1, 16.8989, 19.6462
KOKKOS_CUDA, 1, 64, 2, 16.208, 18.9521
KOKKOS_CUDA, 1, 64, 4, 15.5602, 18.2819
KOKKOS_CUDA, 1, 64, 8, 15.0954, 17.8378
KOKKOS_CUDA, 1, 64, 16, 14.879, 17.6073
KOKKOS_CUDA, 1, 64, 32, 14.7856, 17.54
KOKKOS_CUDA, 1, 64, 64, 14.725, 17.4793
KOKKOS_CUDA, 1, 128, 1, 16.9069, 19.6541
KOKKOS_CUDA, 1, 128, 2, 16.1601, 18.9011
KOKKOS_CUDA, 1, 128, 4, 15.56, 18.2798
KOKKOS_CUDA, 1, 128, 8, 15.0597, 17.7957
KOKKOS_CUDA, 1, 128, 16, 14.8882, 17.6186
KOKKOS_CUDA, 1, 128, 32, 14.7456, 17.4901
KOKKOS_CUDA, 1, 128, 64, 14.7337, 17.4707
KOKKOS_CUDA, 2, 0, 1, 31.2875, 32.6914
KOKKOS_CUDA, 2, 1, 1, 15.6161, 16.915
KOKKOS_CUDA, 2, 1, 2, 10.9911, 12.3307
KOKKOS_CUDA, 2, 1, 4, 8.93301, 10.2633
KOKKOS_CUDA, 2, 1, 8, 8.26461, 9.6318
KOKKOS_CUDA, 2, 1, 16, 8.12384, 9.46188
KOKKOS_CUDA, 2, 1, 32, 7.9469, 9.2744
KOKKOS_CUDA, 2, 1, 64, 7.98735, 9.30608
KOKKOS_CUDA, 2, 2, 1, 11.61, 12.9454
KOKKOS_CUDA, 2, 2, 2, 9.12516, 10.4899
KOKKOS_CUDA, 2, 2, 4, 8.44469, 9.82068
KOKKOS_CUDA, 2, 2, 8, 8.08834, 9.4751
KOKKOS_CUDA, 2, 2, 16, 7.89903, 9.25368
KOKKOS_CUDA, 2, 2, 32, 7.80929, 9.17495
KOKKOS_CUDA, 2, 2, 64, 7.83594, 9.19892
KOKKOS_CUDA, 2, 4, 1, 9.61214, 10.996
KOKKOS_CUDA, 2, 4, 2, 8.76592, 10.1322
KOKKOS_CUDA, 2, 4, 4, 8.4844, 9.789
KOKKOS_CUDA, 2, 4, 8, 8.06021, 9.38943
KOKKOS_CUDA, 2, 4, 16, 7.86367, 9.25597
KOKKOS_CUDA, 2, 4, 32, 7.83554, 9.19707
KOKKOS_CUDA, 2, 4, 64, 7.81692, 9.19553
KOKKOS_CUDA, 2, 8, 1, 9.3806, 10.7322
KOKKOS_CUDA, 2, 8, 2, 8.7223, 10.118
KOKKOS_CUDA, 2, 8, 4, 8.26039, 9.64298
KOKKOS_CUDA, 2, 8, 8, 8.00197, 9.3644
KOKKOS_CUDA, 2, 8, 16, 7.89871, 9.22253
KOKKOS_CUDA, 2, 8, 32, 7.83828, 9.19184
KOKKOS_CUDA, 2, 8, 64, 7.83179, 9.18375
KOKKOS_CUDA, 2, 16, 1, 9.20046, 10.5953
KOKKOS_CUDA, 2, 16, 2, 8.73646, 10.1152
KOKKOS_CUDA, 2, 16, 4, 8.22363, 9.5776
KOKKOS_CUDA, 2, 16, 8, 7.94455, 9.34359
KOKKOS_CUDA, 2, 16, 16, 7.88576, 9.2452
KOKKOS_CUDA, 2, 16, 32, 7.8233, 9.18402
KOKKOS_CUDA, 2, 16, 64, 7.79654, 9.16999
KOKKOS_CUDA, 2, 32, 1, 9.14283, 10.5274
KOKKOS_CUDA, 2, 32, 2, 8.71631, 10.0856
KOKKOS_CUDA, 2, 32, 4, 8.23831, 9.60588
KOKKOS_CUDA, 2, 32, 8, 7.95011, 9.34241
KOKKOS_CUDA, 2, 32, 16, 7.85928, 9.23429
KOKKOS_CUDA, 2, 32, 32, 7.87224, 9.21037
KOKKOS_CUDA, 2, 32, 64, 7.8015, 9.16415
KOKKOS_CUDA, 2, 64, 1, 9.1393, 10.4701
KOKKOS_CUDA, 2, 64, 2, 8.67797, 10.0418
KOKKOS_CUDA, 2, 64, 4, 8.25926, 9.60264
KOKKOS_CUDA, 2, 64, 8, 7.9843, 9.34493
KOKKOS_CUDA, 2, 64, 16, 7.85723, 9.24406
KOKKOS_CUDA, 2, 64, 32, 7.80855, 9.18843
KOKKOS_CUDA, 2, 64, 64, 7.82626, 9.21416
KOKKOS_CUDA, 2, 128, 1, 9.1655, 10.4561
KOKKOS_CUDA, 2, 128, 2, 8.63624, 9.98157
KOKKOS_CUDA, 2, 128, 4, 8.23824, 9.61299
KOKKOS_CUDA, 2, 128, 8, 8.01134, 9.33762
KOKKOS_CUDA, 2, 128, 16, 7.87559, 9.24261
KOKKOS_CUDA, 2, 128, 32, 7.84068, 9.21403
KOKKOS_CUDA, 2, 128, 64, 7.82938, 9.20263
KOKKOS_CUDA, 4, 0, 1, 16.1431, 16.8723
KOKKOS_CUDA, 4, 1, 1, 13.7287, 14.4478
KOKKOS_CUDA, 4, 1, 2, 8.41287, 9.11392
KOKKOS_CUDA, 4, 1, 4, 6.14791, 6.86525
KOKKOS_CUDA, 4, 1, 8, 5.30291, 6.00787
KOKKOS_CUDA, 4, 1, 16, 5.06163, 5.76876
KOKKOS_CUDA, 4, 1, 32, 4.72075, 5.45049
KOKKOS_CUDA, 4, 1, 64, 4.75427, 5.47237
KOKKOS_CUDA, 4, 2, 1, 7.93199, 8.59869
KOKKOS_CUDA, 4, 2, 2, 6.00645, 6.69482
KOKKOS_CUDA, 4, 2, 4, 5.1095, 5.84021
KOKKOS_CUDA, 4, 2, 8, 4.61893, 5.30576
KOKKOS_CUDA, 4, 2, 16, 4.42182, 5.15849
KOKKOS_CUDA, 4, 2, 32, 4.38876, 5.1308
KOKKOS_CUDA, 4, 2, 64, 4.51363, 5.21324
KOKKOS_CUDA, 4, 4, 1, 5.78635, 6.49926
KOKKOS_CUDA, 4, 4, 2, 5.11645, 5.80613
KOKKOS_CUDA, 4, 4, 4, 4.66294, 5.37408
KOKKOS_CUDA, 4, 4, 8, 4.41215, 5.12851
KOKKOS_CUDA, 4, 4, 16, 4.34124, 5.07972
KOKKOS_CUDA, 4, 4, 32, 4.42603, 5.13657
KOKKOS_CUDA, 4, 4, 64, 4.48538, 5.18488
KOKKOS_CUDA, 4, 8, 1, 5.51965, 6.23139
KOKKOS_CUDA, 4, 8, 2, 4.97892, 5.706
KOKKOS_CUDA, 4, 8, 4, 4.62506, 5.34577
KOKKOS_CUDA, 4, 8, 8, 4.41632, 5.12598
KOKKOS_CUDA, 4, 8, 16, 4.35516, 5.07773
KOKKOS_CUDA, 4, 8, 32, 4.36358, 5.09597
KOKKOS_CUDA, 4, 8, 64, 4.46442, 5.20453
KOKKOS_CUDA, 4, 16, 1, 5.34283, 6.06432
KOKKOS_CUDA, 4, 16, 2, 4.82881, 5.56582
KOKKOS_CUDA, 4, 16, 4, 4.57803, 5.27946
KOKKOS_CUDA, 4, 16, 8, 4.39814, 5.09593
KOKKOS_CUDA, 4, 16, 16, 4.30407, 5.06586
KOKKOS_CUDA, 4, 16, 32, 4.38493, 5.11
KOKKOS_CUDA, 4, 16, 64, 4.52892, 5.23887
KOKKOS_CUDA, 4, 32, 1, 5.23244, 5.92798
KOKKOS_CUDA, 4, 32, 2, 4.75285, 5.46583
KOKKOS_CUDA, 4, 32, 4, 4.54374, 5.23882
KOKKOS_CUDA, 4, 32, 8, 4.38424, 5.10201
KOKKOS_CUDA, 4, 32, 16, 4.30588, 5.02123
KOKKOS_CUDA, 4, 32, 32, 4.33009, 5.06992
KOKKOS_CUDA, 4, 32, 64, 4.58535, 5.32687
KOKKOS_CUDA, 4, 64, 1, 5.13813, 5.88824
KOKKOS_CUDA, 4, 64, 2, 4.70068, 5.4277
KOKKOS_CUDA, 4, 64, 4, 4.49721, 5.213
KOKKOS_CUDA, 4, 64, 8, 4.41916, 5.1058
KOKKOS_CUDA, 4, 64, 16, 4.3501, 5.07309
KOKKOS_CUDA, 4, 64, 32, 4.38228, 5.08836
KOKKOS_CUDA, 4, 64, 64, 4.4913, 5.19776
KOKKOS_CUDA, 4, 128, 1, 5.16826, 5.88006
KOKKOS_CUDA, 4, 128, 2, 4.69267, 5.40022
KOKKOS_CUDA, 4, 128, 4, 4.4844, 5.21876
KOKKOS_CUDA, 4, 128, 8, 4.33993, 5.07923
KOKKOS_CUDA, 4, 128, 16, 4.32665, 5.05345
KOKKOS_CUDA, 4, 128, 32, 4.37125, 5.10951
KOKKOS_CUDA, 4, 128, 64, 4.51349, 5.23803
KOKKOS_CUDA, 8, 0, 1, 8.65842, 9.06605
KOKKOS_CUDA, 8, 1, 1, 13.2756, 13.6833
KOKKOS_CUDA, 8, 1, 2, 7.40606, 7.80655
KOKKOS_CUDA, 8, 1, 4, 4.86942, 5.25121
KOKKOS_CUDA, 8, 1, 8, 3.92123, 4.32498
KOKKOS_CUDA, 8, 1, 16, 3.71127, 4.12013
KOKKOS_CUDA, 8, 1, 32, 3.43691, 3.8455
KOKKOS_CUDA, 8, 1, 64, 3.45664, 3.8668
KOKKOS_CUDA, 8, 2, 1, 7.80478, 8.22182
KOKKOS_CUDA, 8, 2, 2, 4.41764, 4.80305
KOKKOS_CUDA, 8, 2, 4, 3.60448, 3.97281
KOKKOS_CUDA, 8, 2, 8, 3.17988, 3.57237
KOKKOS_CUDA, 8, 2, 16, 3.05796, 3.47139
KOKKOS_CUDA, 8, 2, 32, 2.96044, 3.35312
KOKKOS_CUDA, 8, 2, 64, 3.02987, 3.4229
KOKKOS_CUDA, 8, 4, 1, 4.68298, 5.09526
KOKKOS_CUDA, 8, 4, 2, 3.52323, 3.89762
KOKKOS_CUDA, 8, 4, 4, 3.05495, 3.46618
KOKKOS_CUDA, 8, 4, 8, 2.87794, 3.2727
KOKKOS_CUDA, 8, 4, 16, 2.792, 3.18848
KOKKOS_CUDA, 8, 4, 32, 2.80617, 3.21719
KOKKOS_CUDA, 8, 4, 64, 2.99216, 3.38329
KOKKOS_CUDA, 8, 8, 1, 3.82858, 4.21575
KOKKOS_CUDA, 8, 8, 2, 3.31652, 3.71601
KOKKOS_CUDA, 8, 8, 4, 2.95511, 3.3571
KOKKOS_CUDA, 8, 8, 8, 2.79922, 3.20497
KOKKOS_CUDA, 8, 8, 16, 2.75128, 3.15991
KOKKOS_CUDA, 8, 8, 32, 2.80987, 3.21682
KOKKOS_CUDA, 8, 8, 64, 2.95554, 3.34984
KOKKOS_CUDA, 8, 16, 1, 3.42886, 3.83926
KOKKOS_CUDA, 8, 16, 2, 3.05831, 3.47199
KOKKOS_CUDA, 8, 16, 4, 2.87385, 3.26612
KOKKOS_CUDA, 8, 16, 8, 2.76608, 3.15254
KOKKOS_CUDA, 8, 16, 16, 2.73729, 3.11896
KOKKOS_CUDA, 8, 16, 32, 2.82427, 3.21104
KOKKOS_CUDA, 8, 16, 64, 2.99434, 3.39917
KOKKOS_CUDA, 8, 32, 1, 3.24784, 3.64708
KOKKOS_CUDA, 8, 32, 2, 2.97014, 3.37205
KOKKOS_CUDA, 8, 32, 4, 2.80857, 3.20428
KOKKOS_CUDA, 8, 32, 8, 2.72735, 3.11943
KOKKOS_CUDA, 8, 32, 16, 2.72267, 3.14683
KOKKOS_CUDA, 8, 32, 32, 2.81656, 3.22932
KOKKOS_CUDA, 8, 32, 64, 2.97423, 3.36994
KOKKOS_CUDA, 8, 64, 1, 3.15229, 3.55405
KOKKOS_CUDA, 8, 64, 2, 2.87746, 3.27405
KOKKOS_CUDA, 8, 64, 4, 2.76848, 3.17207
KOKKOS_CUDA, 8, 64, 8, 2.73199, 3.13873
KOKKOS_CUDA, 8, 64, 16, 2.70457, 3.12006
KOKKOS_CUDA, 8, 64, 32, 2.82574, 3.22648
KOKKOS_CUDA, 8, 64, 64, 3.0216, 3.42814
KOKKOS_CUDA, 8, 128, 1, 3.07043, 3.46667
KOKKOS_CUDA, 8, 128, 2, 2.83078, 3.23385
KOKKOS_CUDA, 8, 128, 4, 2.74499, 3.14381
KOKKOS_CUDA, 8, 128, 8, 2.71335, 3.11437
KOKKOS_CUDA, 8, 128, 16, 2.68804, 3.09792
KOKKOS_CUDA, 8, 128, 32, 2.79412, 3.19019
KOKKOS_CUDA, 8, 128, 64, 3.03421, 3.43396
KOKKOS_CUDA, 16, 0, 1, 5.5807, 5.83614
KOKKOS_CUDA, 16, 1, 1, 13.6022, 13.8237
KOKKOS_CUDA, 16, 1, 2, 7.52532, 7.7342
KOKKOS_CUDA, 16, 1, 4, 4.59619, 4.81347
KOKKOS_CUDA, 16, 1, 8, 3.34726, 3.54979
KOKKOS_CUDA, 16, 1, 16, 3.14768, 3.36273
KOKKOS_CUDA, 16, 1, 32, 2.73891, 2.95622
KOKKOS_CUDA, 16, 1, 64, 2.74335, 2.95209
KOKKOS_CUDA, 16, 2, 1, 7.01572, 7.23918
KOKKOS_CUDA, 16, 2, 2, 4.20761, 4.4302
KOKKOS_CUDA, 16, 2, 4, 3.08243, 3.28316
KOKKOS_CUDA, 16, 2, 8, 2.50263, 2.71469
KOKKOS_CUDA, 16, 2, 16, 2.38252, 2.5969
KOKKOS_CUDA, 16, 2, 32, 2.33002, 2.54494
KOKKOS_CUDA, 16, 2, 64, 2.39834, 2.62605
KOKKOS_CUDA, 16, 4, 1, 4.04181, 4.26187
KOKKOS_CUDA, 16, 4, 2, 2.94047, 3.16528
KOKKOS_CUDA, 16, 4, 4, 2.3807, 2.60222
KOKKOS_CUDA, 16, 4, 8, 2.14528, 2.35819
KOKKOS_CUDA, 16, 4, 16, 2.16375, 2.3736
KOKKOS_CUDA, 16, 4, 32, 2.15207, 2.36744
KOKKOS_CUDA, 16, 4, 64, 2.34259, 2.55179
KOKKOS_CUDA, 16, 8, 1, 3.64676, 3.87165
KOKKOS_CUDA, 16, 8, 2, 2.76592, 2.97994
KOKKOS_CUDA, 16, 8, 4, 2.24787, 2.4789
KOKKOS_CUDA, 16, 8, 8, 2.05907, 2.26541
KOKKOS_CUDA, 16, 8, 16, 2.06956, 2.28709
KOKKOS_CUDA, 16, 8, 32, 2.06776, 2.30354
KOKKOS_CUDA, 16, 8, 64, 2.28369, 2.50698
KOKKOS_CUDA, 16, 16, 1, 3.09921, 3.3092
KOKKOS_CUDA, 16, 16, 2, 2.47489, 2.69456
KOKKOS_CUDA, 16, 16, 4, 2.09372, 2.31199
KOKKOS_CUDA, 16, 16, 8, 1.98245, 2.19688
KOKKOS_CUDA, 16, 16, 16, 2.01028, 2.22754
KOKKOS_CUDA, 16, 16, 32, 2.04834, 2.27682
KOKKOS_CUDA, 16, 16, 64, 2.22229, 2.43747
KOKKOS_CUDA, 16, 32, 1, 2.79855, 3.00612
KOKKOS_CUDA, 16, 32, 2, 2.23175, 2.4577
KOKKOS_CUDA, 16, 32, 4, 2.02746, 2.23889
KOKKOS_CUDA, 16, 32, 8, 1.92215, 2.12843
KOKKOS_CUDA, 16, 32, 16, 1.96024, 2.17996
KOKKOS_CUDA, 16, 32, 32, 2.10237, 2.32244
KOKKOS_CUDA, 16, 32, 64, 2.28218, 2.49944
KOKKOS_CUDA, 16, 64, 1, 2.55386, 2.78528
KOKKOS_CUDA, 16, 64, 2, 2.13284, 2.33352
KOKKOS_CUDA, 16, 64, 4, 1.96654, 2.18149
KOKKOS_CUDA, 16, 64, 8, 1.91813, 2.13946
KOKKOS_CUDA, 16, 64, 16, 1.98445, 2.20715
KOKKOS_CUDA, 16, 64, 32, 2.08303, 2.31595
KOKKOS_CUDA, 16, 64, 64, 2.27161, 2.48374
KOKKOS_CUDA, 16, 128, 1, 2.41652, 2.63274
KOKKOS_CUDA, 16, 128, 2, 2.04003, 2.2544
KOKKOS_CUDA, 16, 128, 4, 1.95051, 2.16551
KOKKOS_CUDA, 16, 128, 8, 1.91192, 2.12108
KOKKOS_CUDA, 16, 128, 16, 2.00741, 2.22585
KOKKOS_CUDA, 16, 128, 32, 2.08085, 2.289
KOKKOS_CUDA, 16, 128, 64, 2.26112, 2.48237
KOKKOS_CUDA, 32, 0, 1, 4.22113, 4.4535
KOKKOS_CUDA, 32, 1, 1, 13.824, 14.0924
KOKKOS_CUDA, 32, 1, 2, 7.66465, 7.85705
KOKKOS_CUDA, 32, 1, 4, 4.57444, 4.78495
KOKKOS_CUDA, 32, 1, 8, 3.27978, 3.51125
KOKKOS_CUDA, 32, 1, 16, 2.98539, 3.3211
KOKKOS_CUDA, 32, 1, 32, 2.70942, 2.96443
KOKKOS_CUDA, 32, 1, 64, 2.61157, 2.87323
KOKKOS_CUDA, 32, 2, 1, 7.31742, 7.5354
KOKKOS_CUDA, 32, 2, 2, 4.22151, 4.48421
KOKKOS_CUDA, 32, 2, 4, 3.02922, 3.2467
KOKKOS_CUDA, 32, 2, 8, 2.42143, 2.61588
KOKKOS_CUDA, 32, 2, 16, 2.22232, 2.43322
KOKKOS_CUDA, 32, 2, 32, 2.17261, 2.3943
KOKKOS_CUDA, 32, 2, 64, 2.2617, 2.47758
KOKKOS_CUDA, 32, 4, 1, 4.41403, 4.63887
KOKKOS_CUDA, 32, 4, 2, 2.89531, 3.10442
KOKKOS_CUDA, 32, 4, 4, 2.29432, 2.56693
KOKKOS_CUDA, 32, 4, 8, 1.95628, 2.20075
KOKKOS_CUDA, 32, 4, 16, 1.88579, 2.07718
KOKKOS_CUDA, 32, 4, 32, 1.98915, 2.19742
KOKKOS_CUDA, 32, 4, 64, 2.22408, 2.46595
KOKKOS_CUDA, 32, 8, 1, 3.76844, 3.98119
KOKKOS_CUDA, 32, 8, 2, 2.83749, 3.07657
KOKKOS_CUDA, 32, 8, 4, 2.15535, 2.40077
KOKKOS_CUDA, 32, 8, 8, 1.86479, 2.06311
KOKKOS_CUDA, 32, 8, 16, 1.87392, 2.06498
KOKKOS_CUDA, 32, 8, 32, 1.95542, 2.18888
KOKKOS_CUDA, 32, 8, 64, 2.01382, 2.23742
KOKKOS_CUDA, 32, 16, 1, 3.12605, 3.34735
KOKKOS_CUDA, 32, 16, 2, 2.45321, 2.64288
KOKKOS_CUDA, 32, 16, 4, 1.97439, 2.17196
KOKKOS_CUDA, 32, 16, 8, 1.77461, 1.98152
KOKKOS_CUDA, 32, 16, 16, 1.74799, 1.93817
KOKKOS_CUDA, 32, 16, 32, 1.8868, 2.09708
KOKKOS_CUDA, 32, 16, 64, 2.0405, 2.23805
KOKKOS_CUDA, 32, 32, 1, 2.76562, 2.97694
KOKKOS_CUDA, 32, 32, 2, 2.20901, 2.42726
KOKKOS_CUDA, 32, 32, 4, 1.86524, 2.05619
KOKKOS_CUDA, 32, 32, 8, 1.69339, 1.87843
KOKKOS_CUDA, 32, 32, 16, 1.77957, 1.98514
KOKKOS_CUDA, 32, 32, 32, 1.87999, 2.08829
KOKKOS_CUDA, 32, 32, 64, 2.08698, 2.27332
KOKKOS_CUDA, 32, 64, 1, 2.53037, 2.71736
KOKKOS_CUDA, 32, 64, 2, 2.04401, 2.23196
KOKKOS_CUDA, 32, 64, 4, 1.79823, 1.99821
KOKKOS_CUDA, 32, 64, 8, 1.73299, 2.00698
KOKKOS_CUDA, 32, 64, 16, 1.77339, 1.95803
KOKKOS_CUDA, 32, 64, 32, 1.83988, 2.05157
KOKKOS_CUDA, 32, 64, 64, 2.06382, 2.28143
KOKKOS_CUDA, 32, 128, 1, 2.34982, 2.53643
KOKKOS_CUDA, 32, 128, 2, 1.93986, 2.1356
KOKKOS_CUDA, 32, 128, 4, 1.77021, 1.99397
KOKKOS_CUDA, 32, 128, 8, 1.69428, 1.92246
KOKKOS_CUDA, 32, 128, 16, 1.70922, 1.90208
KOKKOS_CUDA, 32, 128, 32, 1.8538, 2.1064
KOKKOS_CUDA, 32, 128, 64, 2.05532, 2.24701
KOKKOS_SYCL, 1, 0, 1, 71.0391, 73.7892
KOKKOS_SYCL, 1, 1, 1, 22.6991, 25.3953
KOKKOS_SYCL, 1, 1, 2, 17.7359, 20.4276
KOKKOS_SYCL, 1, 1, 4, 15.9129, 18.6111
KOKKOS_SYCL, 1, 1, 8, 15.2893, 17.9985
KOKKOS_SYCL, 1, 1, 16, 15.0059, 17.7001
KOKKOS_SYCL, 1, 1, 32, 14.8651, 17.5705
KOKKOS_SYCL, 1, 1, 64, 14.7593, 17.4682
KOKKOS_SYCL, 1, 2, 1, 21.4472, 24.1435
KOKKOS_SYCL, 1, 2, 2, 16.5804, 19.2633
KOKKOS_SYCL, 1, 2, 4, 15.8204, 18.5146
KOKKOS_SYCL, 1, 2, 8, 15.2197, 17.9216
KOKKOS_SYCL, 1, 2, 16, 14.9452, 17.6672
KOKKOS_SYCL, 1, 2, 32, 14.8084, 17.4908
KOKKOS_SYCL, 1, 2, 64, 14.7545, 17.4941
KOKKOS_SYCL, 1, 4, 1, 18.1597, 20.8802
KOKKOS_SYCL, 1, 4, 2, 16.573, 19.2629
KOKKOS_SYCL, 1, 4, 4, 15.6804, 18.3969
KOKKOS_SYCL, 1, 4, 8, 15.0953, 17.8276
KOKKOS_SYCL, 1, 4, 16, 14.9175, 17.6423
KOKKOS_SYCL, 1, 4, 32, 14.7285, 17.4739
KOKKOS_SYCL, 1, 4, 64, 14.7208, 17.4627
KOKKOS_SYCL, 1, 8, 1, 17.1009, 19.8468
KOKKOS_SYCL, 1, 8, 2, 16.5487, 19.2623
KOKKOS_SYCL, 1, 8, 4, 15.5785, 18.2934
KOKKOS_SYCL, 1, 8, 8, 15.1476, 17.8866
KOKKOS_SYCL, 1, 8, 16, 14.8767, 17.6073
KOKKOS_SYCL, 1, 8, 32, 14.7403, 17.4841
KOKKOS_SYCL, 1, 8, 64, 14.6958, 17.4354
KOKKOS_SYCL, 1, 16, 1, 17.0269, 19.7682
KOKKOS_SYCL, 1, 16, 2, 16.3212, 19.0573
KOKKOS_SYCL, 1, 16, 4, 15.5299, 18.2476
KOKKOS_SYCL, 1, 16, 8, 15.0993, 17.85
KOKKOS_SYCL, 1, 16, 16, 14.8798, 17.6071
KOKKOS_SYCL, 1, 16, 32, 14.7501, 17.4975
KOKKOS_SYCL, 1, 16, 64, 14.7064, 17.4444
KOKKOS_SYCL, 1, 32, 1, 16.8485, 19.5949
KOKKOS_SYCL, 1, 32, 2, 16.1708, 18.917
KOKKOS_SYCL, 1, 32, 4, 15.5604, 18.2806
KOKKOS_SYCL, 1, 32, 8, 15.0745, 17.8138
KOKKOS_SYCL, 1, 32, 16, 14.8851, 17.6168
KOKKOS_SYCL, 1, 32, 32, 14.7374, 17.4857
KOKKOS_SYCL, 1, 32, 64, 14.7255, 17.4705
KOKKOS_SYCL, 1, 64, 1, 16.8778, 19.6295
KOKKOS_SYCL, 1, 64, 2, 16.1811, 18.9259
KOKKOS_SYCL, 1, 64, 4, 15.5551, 18.2761
KOKKOS_SYCL, 1, 64, 8, 15.0579, 17.791
KOKKOS_SYCL, 1, 64, 16, 14.8699, 17.5956
KOKKOS_SYCL, 1, 64, 32, 14.7376, 17.4855
KOKKOS_SYCL, 1, 64, 64, 14.713, 17.4589
KOKKOS_SYCL, 1, 128, 1, 16.8924, 19.6402
KOKKOS_SYCL, 1, 128, 2, 16.1665, 18.91
KOKKOS_SYCL, 1, 128, 4, 15.5599, 18.2747
KOKKOS_SYCL, 1, 128, 8, 15.0823, 17.8186
KOKKOS_SYCL, 1, 128, 16, 14.9, 17.6234
KOKKOS_SYCL, 1, 128, 32, 14.7534, 17.5026
KOKKOS_SYCL, 1, 128, 64, 14.731, 17.4665
KOKKOS_SYCL, 2, 0, 1, 31.3286, 32.6969
KOKKOS_SYCL, 2, 1, 1, 15.5392, 16.8885
KOKKOS_SYCL, 2, 1, 2, 11.1345, 12.4524
KOKKOS_SYCL, 2, 1, 4, 8.96448, 10.2866
KOKKOS_SYCL, 2, 1, 8, 8.29369, 9.67054
KOKKOS_SYCL, 2, 1, 16, 8.12011, 9.45574
KOKKOS_SYCL, 2, 1, 32, 7.93424, 9.25715
KOKKOS_SYCL, 2, 1, 64, 7.94769, 9.30892
KOKKOS_SYCL, 2, 2, 1, 12.3442, 13.687
KOKKOS_SYCL, 2, 2, 2, 9.17496, 10.5005
KOKKOS_SYCL, 2, 2, 4, 8.39606, 9.80543
KOKKOS_SYCL, 2, 2, 8, 8.1185, 9.48539
KOKKOS_SYCL, 2, 2, 16, 7.91254, 9.27642
KOKKOS_SYCL, 2, 2, 32, 7.78754, 9.17272
KOKKOS_SYCL, 2, 2, 64, 7.82124, 9.2018
KOKKOS_SYCL, 2, 4, 1, 9.69438, 11.0688
KOKKOS_SYCL, 2, 4, 2, 8.7936, 10.1689
KOKKOS_SYCL, 2, 4, 4, 8.41226, 9.76146
KOKKOS_SYCL, 2, 4, 8, 7.98532, 9.3531
KOKKOS_SYCL, 2, 4, 16, 7.90671, 9.24365
KOKKOS_SYCL, 2, 4, 32, 7.89431, 9.21005
KOKKOS_SYCL, 2, 4, 64, 7.81415, 9.18795
KOKKOS_SYCL, 2, 8, 1, 9.37531, 10.7639
KOKKOS_SYCL, 2, 8, 2, 8.77412, 10.1308
KOKKOS_SYCL, 2, 8, 4, 8.32404, 9.64967
KOKKOS_SYCL, 2, 8, 8, 7.98637, 9.37084
KOKKOS_SYCL, 2, 8, 16, 7.87299, 9.24849
KOKKOS_SYCL, 2, 8, 32, 7.83052, 9.19706
KOKKOS_SYCL, 2, 8, 64, 7.82257, 9.19413
KOKKOS_SYCL, 2, 16, 1, 9.16468, 10.5361
KOKKOS_SYCL, 2, 16, 2, 8.75172, 10.0972
KOKKOS_SYCL, 2, 16, 4, 8.25223, 9.62307
KOKKOS_SYCL, 2, 16, 8, 7.99866, 9.33952
KOKKOS_SYCL, 2, 16, 16, 7.86762, 9.23464
KOKKOS_SYCL, 2, 16, 32, 7.77677, 9.17679
KOKKOS_SYCL, 2, 16, 64, 7.80647, 9.19048
KOKKOS_SYCL, 2, 32, 1, 9.14999, 10.4867
KOKKOS_SYCL, 2, 32, 2, 8.73589, 10.0685
KOKKOS_SYCL, 2, 32, 4, 8.31624, 9.63188
KOKKOS_SYCL, 2, 32, 8, 7.98373, 9.35284
KOKKOS_SYCL, 2, 32, 16, 7.89277, 9.25759
KOKKOS_SYCL, 2, 32, 32, 7.83451, 9.19628
KOKKOS_SYCL, 2, 32, 64, 7.81892, 9.20311
KOKKOS_SYCL, 2, 64, 1, 9.06774, 10.4809
KOKKOS_SYCL, 2, 64, 2, 8.64471, 10.073
KOKKOS_SYCL, 2, 64, 4, 8.21801, 9.5868
KOKKOS_SYCL, 2, 64, 8, 8.03889, 9.34771
KOKKOS_SYCL, 2, 64, 16, 7.90325, 9.25491
KOKKOS_SYCL, 2, 64, 32, 7.80702, 9.19828
KOKKOS_SYCL, 2, 64, 64, 7.79131, 9.18928
KOKKOS_SYCL, 2, 128, 1, 9.09889, 10.4732
KOKKOS_SYCL, 2, 128, 2, 8.57965, 9.94803
KOKKOS_SYCL, 2, 128, 4, 8.23046, 9.58992
KOKKOS_SYCL, 2, 128, 8, 7.9828, 9.34994
KOKKOS_SYCL, 2, 128, 16, 7.86221, 9.23315
KOKKOS_SYCL, 2, 128, 32, 7.81623, 9.20356
KOKKOS_SYCL, 2, 128, 64, 7.77066, 9.16002
KOKKOS_SYCL, 4, 0, 1, 16.1161, 16.8628
KOKKOS_SYCL, 4, 1, 1, 13.598, 14.3055
KOKKOS_SYCL, 4, 1, 2, 8.51535, 9.20945
KOKKOS_SYCL, 4, 1, 4, 6.24285, 6.96725
KOKKOS_SYCL, 4, 1, 8, 5.28578, 5.97876
KOKKOS_SYCL, 4, 1, 16, 5.08858, 5.78452
KOKKOS_SYCL, 4, 1, 32, 4.72257, 5.43661
KOKKOS_SYCL, 4, 1, 64, 4.85775, 5.58995
KOKKOS_SYCL, 4, 2, 1, 8.1017, 8.81456
KOKKOS_SYCL, 4, 2, 2, 5.91987, 6.61115
KOKKOS_SYCL, 4, 2, 4, 5.08396, 5.78378
KOKKOS_SYCL, 4, 2, 8, 4.61514, 5.30075
KOKKOS_SYCL, 4, 2, 16, 4.41645, 5.13416
KOKKOS_SYCL, 4, 2, 32, 4.43433, 5.12621
KOKKOS_SYCL, 4, 2, 64, 4.50545, 5.2084
KOKKOS_SYCL, 4, 4, 1, 5.79035, 6.50008
KOKKOS_SYCL, 4, 4, 2, 5.05492, 5.78379
KOKKOS_SYCL, 4, 4, 4, 4.65883, 5.39894
KOKKOS_SYCL, 4, 4, 8, 4.44978, 5.13645
KOKKOS_SYCL, 4, 4, 16, 4.35327, 5.08095
KOKKOS_SYCL, 4, 4, 32, 4.3516, 5.07459
KOKKOS_SYCL, 4, 4, 64, 4.45714, 5.18468
KOKKOS_SYCL, 4, 8, 1, 5.52569, 6.22949
KOKKOS_SYCL, 4, 8, 2, 4.98869, 5.68569
KOKKOS_SYCL, 4, 8, 4, 4.6254, 5.35151
KOKKOS_SYCL, 4, 8, 8, 4.39689, 5.11071
KOKKOS_SYCL, 4, 8, 16, 4.34549, 5.06987
KOKKOS_SYCL, 4, 8, 32, 4.38348, 5.09777
KOKKOS_SYCL, 4, 8, 64, 4.53919, 5.25603
KOKKOS_SYCL, 4, 16, 1, 5.34151, 6.06687
KOKKOS_SYCL, 4, 16, 2, 4.81279, 5.5721
KOKKOS_SYCL, 4, 16, 4, 4.54097, 5.26808
KOKKOS_SYCL, 4, 16, 8, 4.37781, 5.11371
KOKKOS_SYCL, 4, 16, 16, 4.35346, 5.06104
KOKKOS_SYCL, 4, 16, 32, 4.41731, 5.1327
KOKKOS_SYCL, 4, 16, 64, 4.52287, 5.24322
KOKKOS_SYCL, 4, 32, 1, 5.21073, 5.9468
KOKKOS_SYCL, 4, 32, 2, 4.80776, 5.50126
KOKKOS_SYCL, 4, 32, 4, 4.48663, 5.2207
KOKKOS_SYCL, 4, 32, 8, 4.36641, 5.08088
KOKKOS_SYCL, 4, 32, 16, 4.35725, 5.08442
KOKKOS_SYCL, 4, 32, 32, 4.36946, 5.08715
KOKKOS_SYCL, 4, 32, 64, 4.52081, 5.26466
KOKKOS_SYCL, 4, 64, 1, 5.18347, 5.91268
KOKKOS_SYCL, 4, 64, 2, 4.71059, 5.44254
KOKKOS_SYCL, 4, 64, 4, 4.51284, 5.23942
KOKKOS_SYCL, 4, 64, 8, 4.37938, 5.09057
KOKKOS_SYCL, 4, 64, 16, 4.3634, 5.06156
KOKKOS_SYCL, 4, 64, 32, 4.37517, 5.07973
KOKKOS_SYCL, 4, 64, 64, 4.53712, 5.25675
KOKKOS_SYCL, 4, 128, 1, 5.16919, 5.89681
KOKKOS_SYCL, 4, 128, 2, 4.68154, 5.42181
KOKKOS_SYCL, 4, 128, 4, 4.51366, 5.2222
KOKKOS_SYCL, 4, 128, 8, 4.38993, 5.10923
KOKKOS_SYCL, 4, 128, 16, 4.32795, 5.05483
KOKKOS_SYCL, 4, 128, 32, 4.36809, 5.09421
KOKKOS_SYCL, 4, 128, 64, 4.47771, 5.17233
KOKKOS_SYCL, 8, 0, 1, 8.64486, 9.06077
KOKKOS_SYCL, 8, 1, 1, 13.3281, 13.7152
KOKKOS_SYCL, 8, 1, 2, 7.40656, 7.81687
KOKKOS_SYCL, 8, 1, 4, 4.86412, 5.24521
KOKKOS_SYCL, 8, 1, 8, 3.94845, 4.34595
KOKKOS_SYCL, 8, 1, 16, 3.67027, 4.08631
KOKKOS_SYCL, 8, 1, 32, 3.44405, 3.8389
KOKKOS_SYCL, 8, 1, 64, 3.45326, 3.88274
KOKKOS_SYCL, 8, 2, 1, 6.87711, 7.3011
KOKKOS_SYCL, 8, 2, 2, 4.48294, 4.89505
KOKKOS_SYCL, 8, 2, 4, 3.60093, 4.0048
KOKKOS_SYCL, 8, 2, 8, 3.27271, 3.64831
KOKKOS_SYCL, 8, 2, 16, 3.04578, 3.44064
KOKKOS_SYCL, 8, 2, 32, 2.95367, 3.34945
KOKKOS_SYCL, 8, 2, 64, 3.10243, 3.5246
KOKKOS_SYCL, 8, 4, 1, 4.51523, 4.93891
KOKKOS_SYCL, 8, 4, 2, 3.53649, 3.92503
KOKKOS_SYCL, 8, 4, 4, 3.09424, 3.4787
KOKKOS_SYCL, 8, 4, 8, 2.88027, 3.28846
KOKKOS_SYCL, 8, 4, 16, 2.79555, 3.18885
KOKKOS_SYCL, 8, 4, 32, 2.81787, 3.21783
KOKKOS_SYCL, 8, 4, 64, 3.01068, 3.39688
KOKKOS_SYCL, 8, 8, 1, 3.86201, 4.23154
KOKKOS_SYCL, 8, 8, 2, 3.27195, 3.68915
KOKKOS_SYCL, 8, 8, 4, 2.987, 3.38843
KOKKOS_SYCL, 8, 8, 8, 2.79948, 3.20593
KOKKOS_SYCL, 8, 8, 16, 2.75625, 3.16645
KOKKOS_SYCL, 8, 8, 32, 2.77241, 3.17221
KOKKOS_SYCL, 8, 8, 64, 2.95764, 3.36411
KOKKOS_SYCL, 8, 16, 1, 3.38214, 3.80226
KOKKOS_SYCL, 8, 16, 2, 3.09819, 3.48226
KOKKOS_SYCL, 8, 16, 4, 2.89348, 3.27762
KOKKOS_SYCL, 8, 16, 8, 2.76566, 3.16079
KOKKOS_SYCL, 8, 16, 16, 2.7303, 3.13992
KOKKOS_SYCL, 8, 16, 32, 2.78613, 3.19123
KOKKOS_SYCL, 8, 16, 64, 2.92198, 3.32798
KOKKOS_SYCL, 8, 32, 1, 3.21382, 3.61846
KOKKOS_SYCL, 8, 32, 2, 2.95535, 3.36916
KOKKOS_SYCL, 8, 32, 4, 2.81879, 3.21397
KOKKOS_SYCL, 8, 32, 8, 2.7541, 3.1525
KOKKOS_SYCL, 8, 32, 16, 2.73415, 3.132
KOKKOS_SYCL, 8, 32, 32, 2.85117, 3.23946
KOKKOS_SYCL, 8, 32, 64, 2.97425, 3.40522
KOKKOS_SYCL, 8, 64, 1, 3.15318, 3.54866
KOKKOS_SYCL, 8, 64, 2, 2.88347, 3.27973
KOKKOS_SYCL, 8, 64, 4, 2.74012, 3.16194
KOKKOS_SYCL, 8, 64, 8, 2.73253, 3.10425
KOKKOS_SYCL, 8, 64, 16, 2.69138, 3.08967
KOKKOS_SYCL, 8, 64, 32, 2.81355, 3.19217
KOKKOS_SYCL, 8, 64, 64, 2.9912, 3.37854
KOKKOS_SYCL, 8, 128, 1, 3.11224, 3.51243
KOKKOS_SYCL, 8, 128, 2, 2.84719, 3.25142
KOKKOS_SYCL, 8, 128, 4, 2.75595, 3.15212
KOKKOS_SYCL, 8, 128, 8, 2.70619, 3.09408
KOKKOS_SYCL, 8, 128, 16, 2.73369, 3.11181
KOKKOS_SYCL, 8, 128, 32, 2.76784, 3.17221
KOKKOS_SYCL, 8, 128, 64, 2.97516, 3.37196
KOKKOS_SYCL, 16, 0, 1, 5.57877, 5.8492
KOKKOS_SYCL, 16, 1, 1, 13.589, 13.8204
KOKKOS_SYCL, 16, 1, 2, 7.53063, 7.7388
KOKKOS_SYCL, 16, 1, 4, 4.57747, 4.78675
KOKKOS_SYCL, 16, 1, 8, 3.29265, 3.51759
KOKKOS_SYCL, 16, 1, 16, 3.13933, 3.36488
KOKKOS_SYCL, 16, 1, 32, 2.80422, 3.01659
KOKKOS_SYCL, 16, 1, 64, 2.74901, 2.97184
KOKKOS_SYCL, 16, 2, 1, 7.02599, 7.24701
KOKKOS_SYCL, 16, 2, 2, 4.18838, 4.41707
KOKKOS_SYCL, 16, 2, 4, 3.09608, 3.31016
KOKKOS_SYCL, 16, 2, 8, 2.5054, 2.7245
KOKKOS_SYCL, 16, 2, 16, 2.38798, 2.60438
KOKKOS_SYCL, 16, 2, 32, 2.29775, 2.50566
KOKKOS_SYCL, 16, 2, 64, 2.38429, 2.59673
KOKKOS_SYCL, 16, 4, 1, 4.13796, 4.35699
KOKKOS_SYCL, 16, 4, 2, 2.88809, 3.10951
KOKKOS_SYCL, 16, 4, 4, 2.37541, 2.59192
KOKKOS_SYCL, 16, 4, 8, 2.13785, 2.36564
KOKKOS_SYCL, 16, 4, 16, 2.13591, 2.34948
KOKKOS_SYCL, 16, 4, 32, 2.14492, 2.3656
KOKKOS_SYCL, 16, 4, 64, 2.33626, 2.54538
KOKKOS_SYCL, 16, 8, 1, 3.76439, 3.97899
KOKKOS_SYCL, 16, 8, 2, 2.74496, 2.95804
KOKKOS_SYCL, 16, 8, 4, 2.22235, 2.43153
KOKKOS_SYCL, 16, 8, 8, 2.04791, 2.26469
KOKKOS_SYCL, 16, 8, 16, 2.07121, 2.28776
KOKKOS_SYCL, 16, 8, 32, 2.11283, 2.32046
KOKKOS_SYCL, 16, 8, 64, 2.24568, 2.46733
KOKKOS_SYCL, 16, 16, 1, 3.08763, 3.31782
KOKKOS_SYCL, 16, 16, 2, 2.46768, 2.67081
KOKKOS_SYCL, 16, 16, 4, 2.10574, 2.31361
KOKKOS_SYCL, 16, 16, 8, 1.94606, 2.18283
KOKKOS_SYCL, 16, 16, 16, 2.04048, 2.26316
KOKKOS_SYCL, 16, 16, 32, 2.06206, 2.28929
KOKKOS_SYCL, 16, 16, 64, 2.30271, 2.53612
KOKKOS_SYCL, 16, 32, 1, 2.74128, 2.97266
KOKKOS_SYCL, 16, 32, 2, 2.27242, 2.48959
KOKKOS_SYCL, 16, 32, 4, 2.03196, 2.23729
KOKKOS_SYCL, 16, 32, 8, 1.9398, 2.14369
KOKKOS_SYCL, 16, 32, 16, 1.97504, 2.17987
KOKKOS_SYCL, 16, 32, 32, 2.12593, 2.35452
KOKKOS_SYCL, 16, 32, 64, 2.23456, 2.45655
KOKKOS_SYCL, 16, 64, 1, 2.54854, 2.76946
KOKKOS_SYCL, 16, 64, 2, 2.10795, 2.32021
KOKKOS_SYCL, 16, 64, 4, 1.93905, 2.15978
KOKKOS_SYCL, 16, 64, 8, 1.89773, 2.11818
KOKKOS_SYCL, 16, 64, 16, 2.0292, 2.23665
KOKKOS_SYCL, 16, 64, 32, 2.16703, 2.38433
KOKKOS_SYCL, 16, 64, 64, 2.23652, 2.43617
KOKKOS_SYCL, 16, 128, 1, 2.43312, 2.64184
KOKKOS_SYCL, 16, 128, 2, 2.03536, 2.25362
KOKKOS_SYCL, 16, 128, 4, 1.9437, 2.156
KOKKOS_SYCL, 16, 128, 8, 1.91398, 2.12235
KOKKOS_SYCL, 16, 128, 16, 1.97183, 2.18651
KOKKOS_SYCL, 16, 128, 32, 2.07647, 2.28173
KOKKOS_SYCL, 16, 128, 64, 2.27577, 2.48268
KOKKOS_SYCL, 32, 0, 1, 4.19663, 4.46162
KOKKOS_SYCL, 32, 1, 1, 13.7808, 13.9716
KOKKOS_SYCL, 32, 1, 2, 7.68329, 7.94059
KOKKOS_SYCL, 32, 1, 4, 4.60481, 4.81271
KOKKOS_SYCL, 32, 1, 8, 3.25947, 3.45221
KOKKOS_SYCL, 32, 1, 16, 3.0792, 3.29474
KOKKOS_SYCL, 32, 1, 32, 2.68496, 2.88897
KOKKOS_SYCL, 32, 1, 64, 2.62265, 2.81495
KOKKOS_SYCL, 32, 2, 1, 7.34109, 7.52961
KOKKOS_SYCL, 32, 2, 2, 4.29783, 4.4899
KOKKOS_SYCL, 32, 2, 4, 3.0519, 3.26688
KOKKOS_SYCL, 32, 2, 8, 2.40404, 2.64222
KOKKOS_SYCL, 32, 2, 16, 2.2764, 2.47177
KOKKOS_SYCL, 32, 2, 32, 2.18596, 2.41884
KOKKOS_SYCL, 32, 2, 64, 2.22258, 2.42989
KOKKOS_SYCL, 32, 4, 1, 4.21621, 4.47095
KOKKOS_SYCL, 32, 4, 2, 2.87935, 3.0912
KOKKOS_SYCL, 32, 4, 4, 2.28685, 2.56822
KOKKOS_SYCL, 32, 4, 8, 1.9508, 2.16223
KOKKOS_SYCL, 32, 4, 16, 1.92912, 2.14844
KOKKOS_SYCL, 32, 4, 32, 2.00147, 2.20967
KOKKOS_SYCL, 32, 4, 64, 2.15499, 2.38528
KOKKOS_SYCL, 32, 8, 1, 3.73338, 3.93799
KOKKOS_SYCL, 32, 8, 2, 2.90368, 3.09933
KOKKOS_SYCL, 32, 8, 4, 2.14415, 2.32977
KOKKOS_SYCL, 32, 8, 8, 1.82487, 2.01526
KOKKOS_SYCL, 32, 8, 16, 1.85523, 2.04532
KOKKOS_SYCL, 32, 8, 32, 1.91149, 2.14833
KOKKOS_SYCL, 32, 8, 64, 2.08827, 2.31627
KOKKOS_SYCL, 32, 16, 1, 3.12779, 3.31572
KOKKOS_SYCL, 32, 16, 2, 2.52388, 2.75447
KOKKOS_SYCL, 32, 16, 4, 1.94572, 2.13127
KOKKOS_SYCL, 32, 16, 8, 1.72526, 1.91878
KOKKOS_SYCL, 32, 16, 16, 1.7942, 2.06571
KOKKOS_SYCL, 32, 16, 32, 1.87214, 2.1301
KOKKOS_SYCL, 32, 16, 64, 2.08891, 2.29595
KOKKOS_SYCL, 32, 32, 1, 2.7298, 2.91406
KOKKOS_SYCL, 32, 32, 2, 2.25023, 2.43471
KOKKOS_SYCL, 32, 32, 4, 1.83301, 2.01917
KOKKOS_SYCL, 32, 32, 8, 1.69507, 1.90088
KOKKOS_SYCL, 32, 32, 16, 1.74537, 1.93271
KOKKOS_SYCL, 32, 32, 32, 1.88109, 2.06869
KOKKOS_SYCL, 32, 32, 64, 2.03346, 2.24757
KOKKOS_SYCL, 32, 64, 1, 2.49777, 2.68347
KOKKOS_SYCL, 32, 64, 2, 2.02996, 2.21612
KOKKOS_SYCL, 32, 64, 4, 1.77611, 1.98252
KOKKOS_SYCL, 32, 64, 8, 1.69917, 1.91895
KOKKOS_SYCL, 32, 64, 16, 1.7624, 2.02772
KOKKOS_SYCL, 32, 64, 32, 1.80605, 2.08848
KOKKOS_SYCL, 32, 64, 64, 2.02687, 2.34821
KOKKOS_SYCL, 32, 128, 1, 2.37296, 2.62481
KOKKOS_SYCL, 32, 128, 2, 1.92735, 2.18909
KOKKOS_SYCL, 32, 128, 4, 1.78303, 1.97435
KOKKOS_SYCL, 32, 128, 8, 1.66374, 1.88611
KOKKOS_SYCL, 32, 128, 16, 1.74464, 1.95839
KOKKOS_SYCL, 32, 128, 32, 1.84322, 2.07929
KOKKOS_SYCL, 32, 128, 64, 2.06111, 2.26989
KOKKOS_SYCL [fence patch 1], 1, 0, 1, 71.4474, 74.1989
KOKKOS_SYCL [fence patch 1], 1, 1, 1, 23.821, 26.552
KOKKOS_SYCL [fence patch 1], 1, 1, 2, 20.2042, 22.9318
KOKKOS_SYCL [fence patch 1], 1, 1, 4, 18.0662, 20.7971
KOKKOS_SYCL [fence patch 1], 1, 1, 8, 17.307, 20.0285
KOKKOS_SYCL [fence patch 1], 1, 1, 16, 16.6922, 19.4204
KOKKOS_SYCL [fence patch 1], 1, 1, 32, 16.0069, 18.7568
KOKKOS_SYCL [fence patch 1], 1, 1, 64, 15.8373, 18.5552
KOKKOS_SYCL [fence patch 1], 1, 2, 1, 23.0529, 25.773
KOKKOS_SYCL [fence patch 1], 1, 2, 2, 18.5017, 21.2462
KOKKOS_SYCL [fence patch 1], 1, 2, 4, 17.6825, 20.4105
KOKKOS_SYCL [fence patch 1], 1, 2, 8, 16.706, 19.4373
KOKKOS_SYCL [fence patch 1], 1, 2, 16, 16.175, 18.9037
KOKKOS_SYCL [fence patch 1], 1, 2, 32, 15.6733, 18.4156
KOKKOS_SYCL [fence patch 1], 1, 2, 64, 15.9716, 18.6855
KOKKOS_SYCL [fence patch 1], 1, 4, 1, 20.6014, 23.3645
KOKKOS_SYCL [fence patch 1], 1, 4, 2, 18.2394, 20.957
KOKKOS_SYCL [fence patch 1], 1, 4, 4, 17.3743, 20.0924
KOKKOS_SYCL [fence patch 1], 1, 4, 8, 16.1879, 18.923
KOKKOS_SYCL [fence patch 1], 1, 4, 16, 15.9249, 18.657
KOKKOS_SYCL [fence patch 1], 1, 4, 32, 15.6557, 18.3716
KOKKOS_SYCL [fence patch 1], 1, 4, 64, 15.8518, 18.568
KOKKOS_SYCL [fence patch 1], 1, 8, 1, 19.5517, 22.2902
KOKKOS_SYCL [fence patch 1], 1, 8, 2, 18.088, 20.82
KOKKOS_SYCL [fence patch 1], 1, 8, 4, 16.805, 19.5319
KOKKOS_SYCL [fence patch 1], 1, 8, 8, 15.8901, 18.621
KOKKOS_SYCL [fence patch 1], 1, 8, 16, 15.8428, 18.5619
KOKKOS_SYCL [fence patch 1], 1, 8, 32, 15.702, 18.4184
KOKKOS_SYCL [fence patch 1], 1, 8, 64, 15.8805, 18.5779
KOKKOS_SYCL [fence patch 1], 1, 16, 1, 18.8657, 21.6017
KOKKOS_SYCL [fence patch 1], 1, 16, 2, 17.6108, 20.3543
KOKKOS_SYCL [fence patch 1], 1, 16, 4, 16.3964, 19.1222
KOKKOS_SYCL [fence patch 1], 1, 16, 8, 15.8728, 18.6178
KOKKOS_SYCL [fence patch 1], 1, 16, 16, 15.8388, 18.5732
KOKKOS_SYCL [fence patch 1], 1, 16, 32, 15.7184, 18.4364
KOKKOS_SYCL [fence patch 1], 1, 16, 64, 15.8813, 18.5898
KOKKOS_SYCL [fence patch 1], 1, 32, 1, 18.3402, 21.0886
KOKKOS_SYCL [fence patch 1], 1, 32, 2, 17.1736, 19.9228
KOKKOS_SYCL [fence patch 1], 1, 32, 4, 16.2625, 18.9791
KOKKOS_SYCL [fence patch 1], 1, 32, 8, 15.8988, 18.6259
KOKKOS_SYCL [fence patch 1], 1, 32, 16, 15.8727, 18.5933
KOKKOS_SYCL [fence patch 1], 1, 32, 32, 15.7413, 18.4676
KOKKOS_SYCL [fence patch 1], 1, 32, 64, 15.9361, 18.6402
KOKKOS_SYCL [fence patch 1], 1, 64, 1, 18.2148, 20.954
KOKKOS_SYCL [fence patch 1], 1, 64, 2, 17.0581, 19.7964
KOKKOS_SYCL [fence patch 1], 1, 64, 4, 16.3255, 19.0674
KOKKOS_SYCL [fence patch 1], 1, 64, 8, 15.9557, 18.703
KOKKOS_SYCL [fence patch 1], 1, 64, 16, 15.9276, 18.6504
KOKKOS_SYCL [fence patch 1], 1, 64, 32, 15.7635, 18.4918
KOKKOS_SYCL [fence patch 1], 1, 64, 64, 15.8949, 18.6054
KOKKOS_SYCL [fence patch 1], 1, 128, 1, 18.2227, 20.9617
KOKKOS_SYCL [fence patch 1], 1, 128, 2, 17.0886, 19.8342
KOKKOS_SYCL [fence patch 1], 1, 128, 4, 16.3502, 19.0851
KOKKOS_SYCL [fence patch 1], 1, 128, 8, 16.0504, 18.7942
KOKKOS_SYCL [fence patch 1], 1, 128, 16, 16.1177, 18.8537
KOKKOS_SYCL [fence patch 1], 1, 128, 32, 15.8638, 18.599
KOKKOS_SYCL [fence patch 1], 1, 128, 64, 15.9892, 18.734
KOKKOS_SYCL [fence patch 1], 2, 0, 1, 31.0238, 32.3824
KOKKOS_SYCL [fence patch 1], 2, 1, 1, 19.473, 20.8347
KOKKOS_SYCL [fence patch 1], 2, 1, 2, 19.0081, 20.4253
KOKKOS_SYCL [fence patch 1], 2, 1, 4, 21.8578, 23.231
KOKKOS_SYCL [fence patch 1], 2, 1, 8, 19.0965, 20.4916
KOKKOS_SYCL [fence patch 1], 2, 1, 16, 17.4902, 18.8409
KOKKOS_SYCL [fence patch 1], 2, 1, 32, 13.9623, 15.3155
KOKKOS_SYCL [fence patch 1], 2, 1, 64, 9.92036, 11.2349
KOKKOS_SYCL [fence patch 1], 2, 2, 1, 16.3468, 17.7269
KOKKOS_SYCL [fence patch 1], 2, 2, 2, 17.613, 18.9934
KOKKOS_SYCL [fence patch 1], 2, 2, 4, 19.6638, 21.0908
KOKKOS_SYCL [fence patch 1], 2, 2, 8, 16.4527, 17.7601
KOKKOS_SYCL [fence patch 1], 2, 2, 16, 13.8865, 15.1933
KOKKOS_SYCL [fence patch 1], 2, 2, 32, 11.4537, 12.8127
KOKKOS_SYCL [fence patch 1], 2, 2, 64, 9.19008, 10.5601
KOKKOS_SYCL [fence patch 1], 2, 4, 1, 13.179, 14.5886
KOKKOS_SYCL [fence patch 1], 2, 4, 2, 14.8494, 16.28
KOKKOS_SYCL [fence patch 1], 2, 4, 4, 16.7479, 18.0555
KOKKOS_SYCL [fence patch 1], 2, 4, 8, 13.9651, 15.326
KOKKOS_SYCL [fence patch 1], 2, 4, 16, 11.0132, 12.3599
KOKKOS_SYCL [fence patch 1], 2, 4, 32, 9.63392, 10.9859
KOKKOS_SYCL [fence patch 1], 2, 4, 64, 8.73143, 10.1153
KOKKOS_SYCL [fence patch 1], 2, 8, 1, 12.3577, 13.745
KOKKOS_SYCL [fence patch 1], 2, 8, 2, 12.8379, 14.2456
KOKKOS_SYCL [fence patch 1], 2, 8, 4, 14.2105, 15.5359
KOKKOS_SYCL [fence patch 1], 2, 8, 8, 11.7202, 13.0871
KOKKOS_SYCL [fence patch 1], 2, 8, 16, 9.06048, 10.4405
KOKKOS_SYCL [fence patch 1], 2, 8, 32, 8.99168, 10.3444
KOKKOS_SYCL [fence patch 1], 2, 8, 64, 8.74014, 10.1009
KOKKOS_SYCL [fence patch 1], 2, 16, 1, 12.1267, 13.5252
KOKKOS_SYCL [fence patch 1], 2, 16, 2, 11.7376, 13.0908
KOKKOS_SYCL [fence patch 1], 2, 16, 4, 11.253, 12.6274
KOKKOS_SYCL [fence patch 1], 2, 16, 8, 10.2267, 11.5954
KOKKOS_SYCL [fence patch 1], 2, 16, 16, 9.15486, 10.5446
KOKKOS_SYCL [fence patch 1], 2, 16, 32, 8.70597, 10.1153
KOKKOS_SYCL [fence patch 1], 2, 16, 64, 8.71069, 10.0826
KOKKOS_SYCL [fence patch 1], 2, 32, 1, 12.1168, 13.4807
KOKKOS_SYCL [fence patch 1], 2, 32, 2, 11.0067, 12.3796
KOKKOS_SYCL [fence patch 1], 2, 32, 4, 11.0549, 12.4474
KOKKOS_SYCL [fence patch 1], 2, 32, 8, 9.40136, 10.8082
KOKKOS_SYCL [fence patch 1], 2, 32, 16, 8.67733, 10.0241
KOKKOS_SYCL [fence patch 1], 2, 32, 32, 8.90499, 10.3035
KOKKOS_SYCL [fence patch 1], 2, 32, 64, 8.8754, 10.2211
KOKKOS_SYCL [fence patch 1], 2, 64, 1, 12.0769, 13.4531
KOKKOS_SYCL [fence patch 1], 2, 64, 2, 10.8627, 12.2247
KOKKOS_SYCL [fence patch 1], 2, 64, 4, 10.2824, 11.6531
KOKKOS_SYCL [fence patch 1], 2, 64, 8, 9.07932, 10.4678
KOKKOS_SYCL [fence patch 1], 2, 64, 16, 9.28723, 10.645
KOKKOS_SYCL [fence patch 1], 2, 64, 32, 8.68086, 10.0276
KOKKOS_SYCL [fence patch 1], 2, 64, 64, 8.84958, 10.1959
KOKKOS_SYCL [fence patch 1], 2, 128, 1, 12.1346, 13.4905
KOKKOS_SYCL [fence patch 1], 2, 128, 2, 10.5946, 11.9589
KOKKOS_SYCL [fence patch 1], 2, 128, 4, 10.1175, 11.466
KOKKOS_SYCL [fence patch 1], 2, 128, 8, 9.2812, 10.5978
KOKKOS_SYCL [fence patch 1], 2, 128, 16, 10.374, 11.7526
KOKKOS_SYCL [fence patch 1], 2, 128, 32, 10.4637, 11.8356
KOKKOS_SYCL [fence patch 1], 2, 128, 64, 9.73756, 11.1375
KOKKOS_SYCL [fence patch 1], 4, 0, 1, 15.9264, 16.7074
KOKKOS_SYCL [fence patch 1], 4, 1, 1, 15.1668, 15.8973
KOKKOS_SYCL [fence patch 1], 4, 1, 2, 15.4945, 16.2029
KOKKOS_SYCL [fence patch 1], 4, 1, 4, 16.6381, 17.3165
KOKKOS_SYCL [fence patch 1], 4, 1, 8, 15.3071, 15.9764
KOKKOS_SYCL [fence patch 1], 4, 1, 16, 13.8354, 14.5235
KOKKOS_SYCL [fence patch 1], 4, 1, 32, 10.622, 11.3262
KOKKOS_SYCL [fence patch 1], 4, 1, 64, 8.03112, 8.76484
KOKKOS_SYCL [fence patch 1], 4, 2, 1, 11.2392, 11.9522
KOKKOS_SYCL [fence patch 1], 4, 2, 2, 13.869, 14.5551
KOKKOS_SYCL [fence patch 1], 4, 2, 4, 12.9522, 13.6079
KOKKOS_SYCL [fence patch 1], 4, 2, 8, 11.8708, 12.5841
KOKKOS_SYCL [fence patch 1], 4, 2, 16, 10.4221, 11.1293
KOKKOS_SYCL [fence patch 1], 4, 2, 32, 7.59853, 8.32433
KOKKOS_SYCL [fence patch 1], 4, 2, 64, 5.8952, 6.62988
KOKKOS_SYCL [fence patch 1], 4, 4, 1, 9.20134, 9.92777
KOKKOS_SYCL [fence patch 1], 4, 4, 2, 11.1518, 11.865
KOKKOS_SYCL [fence patch 1], 4, 4, 4, 10.9394, 11.6098
KOKKOS_SYCL [fence patch 1], 4, 4, 8, 9.53947, 10.2574
KOKKOS_SYCL [fence patch 1], 4, 4, 16, 7.73183, 8.45633
KOKKOS_SYCL [fence patch 1], 4, 4, 32, 6.05127, 6.76719
KOKKOS_SYCL [fence patch 1], 4, 4, 64, 5.24936, 5.96532
KOKKOS_SYCL [fence patch 1], 4, 8, 1, 8.32994, 9.04554
KOKKOS_SYCL [fence patch 1], 4, 8, 2, 8.9155, 9.65799
KOKKOS_SYCL [fence patch 1], 4, 8, 4, 9.13433, 9.81066
KOKKOS_SYCL [fence patch 1], 4, 8, 8, 7.78014, 8.48368
KOKKOS_SYCL [fence patch 1], 4, 8, 16, 6.03716, 6.7563
KOKKOS_SYCL [fence patch 1], 4, 8, 32, 5.30634, 6.03656
KOKKOS_SYCL [fence patch 1], 4, 8, 64, 5.04109, 5.7655
KOKKOS_SYCL [fence patch 1], 4, 16, 1, 7.94976, 8.66033
KOKKOS_SYCL [fence patch 1], 4, 16, 2, 7.87324, 8.56618
KOKKOS_SYCL [fence patch 1], 4, 16, 4, 7.6942, 8.39681
KOKKOS_SYCL [fence patch 1], 4, 16, 8, 6.36201, 7.0919
KOKKOS_SYCL [fence patch 1], 4, 16, 16, 5.50415, 6.21351
KOKKOS_SYCL [fence patch 1], 4, 16, 32, 5.06952, 5.78281
KOKKOS_SYCL [fence patch 1], 4, 16, 64, 5.02396, 5.74848
KOKKOS_SYCL [fence patch 1], 4, 32, 1, 7.64768, 8.36238
KOKKOS_SYCL [fence patch 1], 4, 32, 2, 6.92517, 7.64119
KOKKOS_SYCL [fence patch 1], 4, 32, 4, 6.57233, 7.2873
KOKKOS_SYCL [fence patch 1], 4, 32, 8, 5.72334, 6.44565
KOKKOS_SYCL [fence patch 1], 4, 32, 16, 5.3162, 6.03144
KOKKOS_SYCL [fence patch 1], 4, 32, 32, 5.35301, 6.04072
KOKKOS_SYCL [fence patch 1], 4, 32, 64, 5.17751, 5.89319
KOKKOS_SYCL [fence patch 1], 4, 64, 1, 7.66884, 8.38442
KOKKOS_SYCL [fence patch 1], 4, 64, 2, 6.61916, 7.35768
KOKKOS_SYCL [fence patch 1], 4, 64, 4, 6.34124, 7.07737
KOKKOS_SYCL [fence patch 1], 4, 64, 8, 5.43605, 6.16909
KOKKOS_SYCL [fence patch 1], 4, 64, 16, 5.72325, 6.43038
KOKKOS_SYCL [fence patch 1], 4, 64, 32, 5.75, 6.43936
KOKKOS_SYCL [fence patch 1], 4, 64, 64, 5.6377, 6.34101
KOKKOS_SYCL [fence patch 1], 4, 128, 1, 7.48762, 8.21186
KOKKOS_SYCL [fence patch 1], 4, 128, 2, 6.54592, 7.24597
KOKKOS_SYCL [fence patch 1], 4, 128, 4, 6.29976, 6.98269
KOKKOS_SYCL [fence patch 1], 4, 128, 8, 6.2526, 6.98552
KOKKOS_SYCL [fence patch 1], 4, 128, 16, 6.34549, 7.05195
KOKKOS_SYCL [fence patch 1], 4, 128, 32, 6.57934, 7.28018
KOKKOS_SYCL [fence patch 1], 4, 128, 64, 6.29881, 7.01776
KOKKOS_SYCL [fence patch 1], 8, 0, 1, 8.55867, 8.92458
KOKKOS_SYCL [fence patch 1], 8, 1, 1, 13.7413, 14.2652
KOKKOS_SYCL [fence patch 1], 8, 1, 2, 16.8252, 17.2186
KOKKOS_SYCL [fence patch 1], 8, 1, 4, 15.294, 15.6947
KOKKOS_SYCL [fence patch 1], 8, 1, 8, 15.4863, 15.8528
KOKKOS_SYCL [fence patch 1], 8, 1, 16, 12.197, 12.593
KOKKOS_SYCL [fence patch 1], 8, 1, 32, 10.4539, 10.8457
KOKKOS_SYCL [fence patch 1], 8, 1, 64, 7.12596, 7.51746
KOKKOS_SYCL [fence patch 1], 8, 2, 1, 9.75532, 10.1514
KOKKOS_SYCL [fence patch 1], 8, 2, 2, 16.8786, 17.238
KOKKOS_SYCL [fence patch 1], 8, 2, 4, 12.8794, 13.2352
KOKKOS_SYCL [fence patch 1], 8, 2, 8, 12.1427, 12.57
KOKKOS_SYCL [fence patch 1], 8, 2, 16, 9.63073, 10.0303
KOKKOS_SYCL [fence patch 1], 8, 2, 32, 7.32173, 7.73428
KOKKOS_SYCL [fence patch 1], 8, 2, 64, 4.65154, 5.05049
KOKKOS_SYCL [fence patch 1], 8, 4, 1, 7.42869, 7.80253
KOKKOS_SYCL [fence patch 1], 8, 4, 2, 19.963, 20.3592
KOKKOS_SYCL [fence patch 1], 8, 4, 4, 13.4785, 13.878
KOKKOS_SYCL [fence patch 1], 8, 4, 8, 8.78398, 9.18755
KOKKOS_SYCL [fence patch 1], 8, 4, 16, 6.53648, 6.96179
KOKKOS_SYCL [fence patch 1], 8, 4, 32, 4.95441, 5.35559
KOKKOS_SYCL [fence patch 1], 8, 4, 64, 3.65417, 4.05468
KOKKOS_SYCL [fence patch 1], 8, 8, 1, 6.24317, 6.65119
KOKKOS_SYCL [fence patch 1], 8, 8, 2, 13.7143, 14.1113
KOKKOS_SYCL [fence patch 1], 8, 8, 4, 8.67855, 9.06874
KOKKOS_SYCL [fence patch 1], 8, 8, 8, 6.07554, 6.48145
KOKKOS_SYCL [fence patch 1], 8, 8, 16, 4.61797, 5.01424
KOKKOS_SYCL [fence patch 1], 8, 8, 32, 3.62712, 4.03896
KOKKOS_SYCL [fence patch 1], 8, 8, 64, 3.27878, 3.69111
KOKKOS_SYCL [fence patch 1], 8, 16, 1, 5.71399, 6.11157
KOKKOS_SYCL [fence patch 1], 8, 16, 2, 7.90822, 8.30932
KOKKOS_SYCL [fence patch 1], 8, 16, 4, 5.34671, 5.74004
KOKKOS_SYCL [fence patch 1], 8, 16, 8, 4.80162, 5.20093
KOKKOS_SYCL [fence patch 1], 8, 16, 16, 4.43776, 4.82479
KOKKOS_SYCL [fence patch 1], 8, 16, 32, 3.47457, 3.8807
KOKKOS_SYCL [fence patch 1], 8, 16, 64, 3.35819, 3.76892
KOKKOS_SYCL [fence patch 1], 8, 32, 1, 5.43215, 5.8442
KOKKOS_SYCL [fence patch 1], 8, 32, 2, 6.15265, 6.5427
KOKKOS_SYCL [fence patch 1], 8, 32, 4, 4.71014, 5.13613
KOKKOS_SYCL [fence patch 1], 8, 32, 8, 4.40072, 4.78237
KOKKOS_SYCL [fence patch 1], 8, 32, 16, 3.75829, 4.1486
KOKKOS_SYCL [fence patch 1], 8, 32, 32, 3.69348, 4.12586
KOKKOS_SYCL [fence patch 1], 8, 32, 64, 3.59154, 4.0005
KOKKOS_SYCL [fence patch 1], 8, 64, 1, 5.3355, 5.74494
KOKKOS_SYCL [fence patch 1], 8, 64, 2, 5.39755, 5.78909
KOKKOS_SYCL [fence patch 1], 8, 64, 4, 4.34566, 4.74153
KOKKOS_SYCL [fence patch 1], 8, 64, 8, 3.98608, 4.37761
KOKKOS_SYCL [fence patch 1], 8, 64, 16, 4.21442, 4.59161
KOKKOS_SYCL [fence patch 1], 8, 64, 32, 4.28265, 4.68092
KOKKOS_SYCL [fence patch 1], 8, 64, 64, 3.94114, 4.35745
KOKKOS_SYCL [fence patch 1], 8, 128, 1, 5.30098, 5.68166
KOKKOS_SYCL [fence patch 1], 8, 128, 2, 5.48708, 5.91189
KOKKOS_SYCL [fence patch 1], 8, 128, 4, 4.65734, 5.06432
KOKKOS_SYCL [fence patch 1], 8, 128, 8, 5.25489, 5.6476
KOKKOS_SYCL [fence patch 1], 8, 128, 16, 4.89095, 5.29568
KOKKOS_SYCL [fence patch 1], 8, 128, 32, 4.84797, 5.26061
KOKKOS_SYCL [fence patch 1], 8, 128, 64, 4.81428, 5.20483
KOKKOS_SYCL [fence patch 1], 16, 0, 1, 5.59647, 5.8924
KOKKOS_SYCL [fence patch 1], 16, 1, 1, 16.4508, 16.8037
KOKKOS_SYCL [fence patch 1], 16, 1, 2, 22.5201, 22.777
KOKKOS_SYCL [fence patch 1], 16, 1, 4, 25.1516, 25.4169
KOKKOS_SYCL [fence patch 1], 16, 1, 8, 28.449, 28.6978
KOKKOS_SYCL [fence patch 1], 16, 1, 16, 22.0487, 22.2633
KOKKOS_SYCL [fence patch 1], 16, 1, 32, 12.7744, 12.9902
KOKKOS_SYCL [fence patch 1], 16, 1, 64, 7.77195, 7.9938
KOKKOS_SYCL [fence patch 1], 16, 2, 1, 10.6872, 10.9904
KOKKOS_SYCL [fence patch 1], 16, 2, 2, 32.8118, 33.1327
KOKKOS_SYCL [fence patch 1], 16, 2, 4, 26.3724, 26.6008
KOKKOS_SYCL [fence patch 1], 16, 2, 8, 19.8675, 20.0877
KOKKOS_SYCL [fence patch 1], 16, 2, 16, 13.0308, 13.2477
KOKKOS_SYCL [fence patch 1], 16, 2, 32, 7.70573, 7.91823
KOKKOS_SYCL [fence patch 1], 16, 2, 64, 4.43896, 4.66591
KOKKOS_SYCL [fence patch 1], 16, 4, 1, 8.60886, 8.83974
KOKKOS_SYCL [fence patch 1], 16, 4, 2, 64.8388, 65.081
KOKKOS_SYCL [fence patch 1], 16, 4, 4, 29.0504, 29.2803
KOKKOS_SYCL [fence patch 1], 16, 4, 8, 16.1745, 16.3964
KOKKOS_SYCL [fence patch 1], 16, 4, 16, 8.32897, 8.53466
KOKKOS_SYCL [fence patch 1], 16, 4, 32, 4.80627, 5.0214
KOKKOS_SYCL [fence patch 1], 16, 4, 64, 3.0802, 3.2961
KOKKOS_SYCL [fence patch 1], 16, 8, 1, 7.50196, 7.76235
KOKKOS_SYCL [fence patch 1], 16, 8, 2, 34.7271, 34.9719
KOKKOS_SYCL [fence patch 1], 16, 8, 4, 16.9568, 17.1834
KOKKOS_SYCL [fence patch 1], 16, 8, 8, 8.89519, 9.12888
KOKKOS_SYCL [fence patch 1], 16, 8, 16, 4.97358, 5.19439
KOKKOS_SYCL [fence patch 1], 16, 8, 32, 3.70333, 3.90988
KOKKOS_SYCL [fence patch 1], 16, 8, 64, 2.65561, 2.88084
KOKKOS_SYCL [fence patch 1], 16, 16, 1, 5.48398, 5.73338
KOKKOS_SYCL [fence patch 1], 16, 16, 2, 21.6508, 21.8919
KOKKOS_SYCL [fence patch 1], 16, 16, 4, 7.95324, 8.18611
KOKKOS_SYCL [fence patch 1], 16, 16, 8, 4.75305, 4.97945
KOKKOS_SYCL [fence patch 1], 16, 16, 16, 3.4857, 3.69805
KOKKOS_SYCL [fence patch 1], 16, 16, 32, 2.72327, 2.94034
KOKKOS_SYCL [fence patch 1], 16, 16, 64, 2.65117, 2.86514
KOKKOS_SYCL [fence patch 1], 16, 32, 1, 5.03644, 5.29931
KOKKOS_SYCL [fence patch 1], 16, 32, 2, 12.5984, 12.9035
KOKKOS_SYCL [fence patch 1], 16, 32, 4, 4.47473, 4.7047
KOKKOS_SYCL [fence patch 1], 16, 32, 8, 4.23375, 4.43539
KOKKOS_SYCL [fence patch 1], 16, 32, 16, 3.76108, 3.96994
KOKKOS_SYCL [fence patch 1], 16, 32, 32, 2.91754, 3.14682
KOKKOS_SYCL [fence patch 1], 16, 32, 64, 2.93385, 3.15681
KOKKOS_SYCL [fence patch 1], 16, 64, 1, 4.79082, 5.02703
KOKKOS_SYCL [fence patch 1], 16, 64, 2, 10.6986, 10.9316
KOKKOS_SYCL [fence patch 1], 16, 64, 4, 4.65256, 4.87603
KOKKOS_SYCL [fence patch 1], 16, 64, 8, 4.25159, 4.46654
KOKKOS_SYCL [fence patch 1], 16, 64, 16, 3.97025, 4.18757
KOKKOS_SYCL [fence patch 1], 16, 64, 32, 3.62275, 3.83561
KOKKOS_SYCL [fence patch 1], 16, 64, 64, 3.37498, 3.59095
KOKKOS_SYCL [fence patch 1], 16, 128, 1, 4.87853, 5.13269
KOKKOS_SYCL [fence patch 1], 16, 128, 2, 10.5695, 10.7748
KOKKOS_SYCL [fence patch 1], 16, 128, 4, 4.78191, 4.99202
KOKKOS_SYCL [fence patch 1], 16, 128, 8, 4.41496, 4.64214
KOKKOS_SYCL [fence patch 1], 16, 128, 16, 4.76702, 4.99259
KOKKOS_SYCL [fence patch 1], 16, 128, 32, 5.40911, 5.63873
KOKKOS_SYCL [fence patch 1], 16, 128, 64, 4.41588, 4.62943
KOKKOS_SYCL [fence patch 1], 32, 0, 1, 4.19296, 4.43196
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 22.2858, 22.7367
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 37.3406, 37.8734
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 38.7165, 38.94
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 36.8126, 37.102
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 27.2548, 27.4553
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 14.7447, 14.963
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 7.50708, 7.69451
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 17.2969, 17.6618
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 67.923, 68.1123
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 49.5159, 49.7802
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 28.3954, 28.5952
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 15.917, 16.136
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 8.37058, 8.59272
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 4.61703, 4.86117
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 15.324, 15.7665
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 74.8591, 75.1166
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 36.2025, 36.395
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 18.7093, 18.9291
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 9.84805, 10.0614
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 5.29327, 5.55184
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 3.15605, 3.37055
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 14.0012, 14.3127
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 43.6899, 43.896
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 21.0469, 21.3202
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 11.8273, 12.0293
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 5.8926, 6.14002
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 3.41951, 3.60931
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 2.53561, 2.77859
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 11.6092, 11.9216
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 32.2039, 32.398
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 14.7686, 14.9916
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 7.44104, 7.64639
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 4.09866, 4.28614
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 3.18502, 3.37534
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 2.70307, 2.99004
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 8.17123, 8.42494
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 28.2162, 28.4136
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 12.6995, 12.9086
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 5.38029, 5.58236
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 4.01941, 4.23767
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 3.23001, 3.43875
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 2.77671, 3.01233
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 7.15671, 7.36431
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 19.4336, 19.627
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 10.4277, 10.6559
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 6.2758, 6.50131
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 4.82417, 5.03607
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 3.83645, 4.03406
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 3.49882, 3.75169
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 6.43273, 6.62892
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 19.5699, 19.8413
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 8.58899, 8.82714
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 7.18186, 7.39577
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 6.27607, 6.48883
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 5.35712, 5.56493
KOKKOS_SYCL [fence patch 1], 32, 128, 64, 5.21022, 5.42598
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 0, 1, 71.3593, 74.1256
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 1, 25.5087, 28.2773
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 2, 20.8724, 23.6443
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 4, 19.2895, 22.0413
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 8, 18.6704, 21.4449
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 16, 18.1745, 20.932
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 32, 17.4959, 20.2724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 64, 17.3103, 20.0316
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 1, 25.4907, 28.2594
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 2, 20.8558, 23.6259
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 4, 19.1294, 21.8955
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 8, 18.6973, 21.4796
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 16, 18.1502, 20.9114
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 32, 17.4854, 20.2552
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 64, 17.2921, 20.0167
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 1, 25.5456, 28.3192
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 2, 20.8635, 23.6397
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 4, 19.5773, 22.3471
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 8, 18.6472, 21.4115
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 16, 18.1611, 20.9199
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 32, 17.4926, 20.2567
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 64, 17.2743, 19.9977
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 1, 25.5086, 28.2987
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 2, 20.9025, 23.6681
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 4, 19.4577, 22.2094
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 8, 18.7603, 21.5444
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 16, 18.1489, 20.9044
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 32, 17.5408, 20.3274
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 64, 17.335, 20.0727
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 1, 25.5205, 28.2861
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 2, 20.9549, 23.7675
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 4, 19.2722, 22.0197
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 8, 18.7412, 21.5226
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 16, 18.1706, 20.9261
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 32, 17.4813, 20.2423
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 64, 17.2971, 20.0203
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 1, 25.5292, 28.2964
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 2, 20.9061, 23.6846
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 4, 19.2922, 22.0584
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 8, 18.6469, 21.4084
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 16, 18.1802, 20.9442
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 32, 17.515, 20.2921
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 64, 17.3017, 20.0171
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 1, 25.581, 28.3581
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 2, 20.9991, 23.7902
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 4, 19.2795, 22.0336
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 8, 18.6861, 21.4601
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 16, 18.1941, 20.9612
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 32, 17.4971, 20.2625
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 64, 17.2956, 20.012
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 1, 25.6615, 28.4447
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 2, 20.9549, 23.7307
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 4, 19.233, 21.9901
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 8, 18.7352, 21.5058
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 16, 18.2116, 20.9778
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 32, 17.5481, 20.3124
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 64, 17.3621, 20.092
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 0, 1, 31.3231, 32.6978
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 1, 16.5898, 17.9399
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 2, 12.3994, 13.8054
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 4, 10.7378, 12.1307
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 8, 10.4526, 11.8566
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 16, 10.5696, 11.9265
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 32, 10.1041, 11.4878
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 64, 9.87509, 11.2444
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 1, 14.1643, 15.5504
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 2, 11.7646, 13.1446
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 4, 10.7449, 12.0737
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 8, 10.4517, 11.8313
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 16, 10.3179, 11.6385
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 32, 9.88106, 11.2485
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 64, 9.83127, 11.1882
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 1, 13.7196, 15.0824
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 2, 11.2685, 12.7103
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 4, 10.6607, 12.0396
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 8, 10.4495, 11.7715
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 16, 10.1925, 11.6182
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 32, 9.85329, 11.2324
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 64, 9.7677, 11.1993
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 1, 13.5816, 14.9904
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 2, 11.167, 12.5418
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 4, 10.6492, 12.0004
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 8, 10.3499, 11.7482
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 16, 10.1615, 11.5619
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 32, 9.9817, 11.3033
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 64, 9.69786, 11.0807
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 1, 13.6106, 14.9554
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 2, 11.2211, 12.5724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 4, 10.7335, 12.0938
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 8, 10.3954, 11.7211
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 16, 10.2595, 11.6074
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 32, 9.86902, 11.2727
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 64, 9.76439, 11.143
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 1, 13.5102, 14.916
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 2, 11.0797, 12.495
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 4, 10.6709, 12.0329
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 8, 10.3288, 11.7259
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 16, 10.256, 11.5984
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 32, 9.85697, 11.2904
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 64, 9.72666, 11.1016
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 1, 13.4784, 14.8746
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 2, 11.1123, 12.5
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 4, 10.6608, 12.0153
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 8, 10.3366, 11.7137
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 16, 10.2249, 11.6328
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 32, 9.89886, 11.3081
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 64, 9.66234, 11.09
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 1, 13.4924, 14.9125
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 2, 11.1945, 12.569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 4, 10.6897, 12.0884
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 8, 10.4109, 11.7907
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 16, 10.3125, 11.6524
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 32, 9.98257, 11.3538
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 64, 9.91846, 11.309
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 0, 1, 16.0585, 16.7724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 1, 12.251, 13.0137
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 2, 8.33993, 9.08959
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 4, 6.564, 7.27517
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 8, 5.98299, 6.69806
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 16, 5.65298, 6.37848
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 32, 5.49394, 6.21137
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 64, 5.47952, 6.20714
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 1, 9.06321, 9.81635
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 2, 6.86017, 7.5927
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 4, 5.96588, 6.7045
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 8, 5.55661, 6.26375
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 16, 5.44372, 6.17361
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 32, 5.4046, 6.14268
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 64, 5.46719, 6.22575
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 1, 7.79171, 8.52632
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 2, 6.41279, 7.13267
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 4, 5.76601, 6.50532
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 8, 5.39675, 6.11107
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 16, 5.35693, 6.05923
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 32, 5.50661, 6.23115
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 64, 5.51561, 6.27363
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 1, 7.45886, 8.17204
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 2, 6.20366, 6.92574
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 4, 5.65893, 6.39958
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 8, 5.37941, 6.09531
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 16, 5.32404, 6.03254
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 32, 5.37149, 6.11407
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 64, 5.50561, 6.22457
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 1, 7.3503, 8.08579
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 2, 6.18328, 6.90373
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 4, 5.66969, 6.377
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 8, 5.34824, 6.08232
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 16, 5.27223, 6.02868
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 32, 5.43748, 6.16857
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 64, 5.64552, 6.37429
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 1, 7.25827, 7.99963
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 2, 6.1122, 6.84249
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 4, 5.62769, 6.36879
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 8, 5.33879, 6.06851
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 16, 5.3805, 6.07267
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 32, 5.49476, 6.21791
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 64, 5.62424, 6.37247
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 1, 7.27907, 8.01514
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 2, 6.10952, 6.84869
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 4, 5.65122, 6.379
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 8, 5.3779, 6.09348
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 16, 5.36497, 6.09165
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 32, 5.46243, 6.15234
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 64, 5.63578, 6.36645
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 1, 7.36695, 8.1086
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 2, 6.14932, 6.89969
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 4, 5.67366, 6.40602
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 8, 5.45639, 6.13611
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 16, 5.39366, 6.09193
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 32, 5.54969, 6.26205
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 64, 5.67633, 6.41251
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 0, 1, 8.60092, 9.01522
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 1, 11.016, 11.3954
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 2, 7.13037, 7.51011
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 4, 4.9542, 5.35363
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 8, 4.25959, 4.66716
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 16, 3.93037, 4.33728
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 32, 3.70083, 4.07815
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 64, 3.73214, 4.12397
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 1, 8.25615, 8.64795
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 2, 4.77463, 5.19002
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 4, 3.89326, 4.31826
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 8, 3.55802, 3.95394
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 16, 3.39216, 3.79073
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 32, 3.41266, 3.79937
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 64, 3.49363, 3.89419
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 1, 5.82804, 6.24478
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 2, 4.01253, 4.41081
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 4, 3.54892, 3.92102
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 8, 3.27673, 3.68281
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 16, 3.23156, 3.62861
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 32, 3.28167, 3.68975
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 64, 3.39562, 3.81477
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 1, 4.72818, 5.15655
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 2, 3.78735, 4.18547
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 4, 3.37836, 3.77686
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 8, 3.21455, 3.62121
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 16, 3.17101, 3.58893
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 32, 3.25146, 3.63879
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 64, 3.38826, 3.79242
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 1, 4.66907, 5.07435
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 2, 3.67767, 4.07898
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 4, 3.3081, 3.72196
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 8, 3.17367, 3.58713
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 16, 3.18544, 3.58361
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 32, 3.22193, 3.63621
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 64, 3.43211, 3.83701
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 1, 4.66005, 5.05227
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 2, 3.67799, 4.07844
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 4, 3.34798, 3.72576
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 8, 3.19798, 3.59337
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 16, 3.19588, 3.59716
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 32, 3.27219, 3.67261
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 64, 3.51379, 3.9018
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 1, 4.64279, 5.05824
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 2, 3.67121, 4.0953
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 4, 3.34505, 3.73733
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 8, 3.21157, 3.63029
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 16, 3.20055, 3.59597
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 32, 3.2915, 3.68246
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 64, 3.39901, 3.80007
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 1, 4.73559, 5.1425
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 2, 3.71642, 4.12313
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 4, 3.36691, 3.77302
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 8, 3.24373, 3.6417
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 16, 3.232, 3.63739
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 32, 3.29723, 3.71036
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 64, 3.49286, 3.90283
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 0, 1, 5.61501, 5.86863
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 1, 11.525, 11.7858
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 2, 6.73692, 6.95754
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 4, 4.2857, 4.52702
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 8, 3.415, 3.64747
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 16, 3.12504, 3.34436
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 32, 2.8191, 3.03038
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 64, 2.87087, 3.0873
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 1, 9.21145, 9.47642
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 2, 4.14296, 4.36948
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 4, 3.16286, 3.39252
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 8, 2.55884, 2.78554
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 16, 2.44732, 2.66021
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 32, 2.39455, 2.60688
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 64, 2.52589, 2.75401
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 1, 7.04499, 7.29444
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 2, 3.195, 3.41926
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 4, 2.59915, 2.8342
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 8, 2.20456, 2.45258
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 16, 2.1996, 2.42191
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 32, 2.2641, 2.48712
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 64, 2.3976, 2.62084
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 1, 4.31862, 4.55594
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 2, 2.82278, 3.03969
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 4, 2.34886, 2.56312
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 8, 2.09144, 2.30909
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 16, 2.15441, 2.37777
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 32, 2.19653, 2.4166
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 64, 2.32548, 2.549
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 1, 3.83783, 4.08627
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 2, 2.74588, 2.96345
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 4, 2.25298, 2.47578
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 8, 2.05715, 2.27965
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 16, 2.14119, 2.35727
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 32, 2.21349, 2.43253
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 64, 2.33387, 2.56245
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 1, 3.89755, 4.1302
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 2, 2.7129, 2.93928
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 4, 2.2136, 2.43767
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 8, 2.04421, 2.26102
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 16, 2.14186, 2.35138
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 32, 2.21229, 2.43994
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 64, 2.38735, 2.60849
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 1, 3.94717, 4.17377
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 2, 2.77781, 3.01052
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 4, 2.22086, 2.4685
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 8, 2.07094, 2.28925
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 16, 2.16861, 2.40903
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 32, 2.21877, 2.4533
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 64, 2.42675, 2.63848
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 1, 4.05367, 4.28837
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 2, 2.80819, 3.03757
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 4, 2.28986, 2.50655
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 8, 2.10915, 2.33006
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 16, 2.20589, 2.43147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 32, 2.30739, 2.53752
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 64, 2.43899, 2.65738
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 0, 1, 4.19374, 4.42343
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 11.5521, 11.7943
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 6.73115, 7.01211
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 4.54971, 4.762
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 3.71547, 3.94612
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 3.21179, 3.41721
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 2.8012, 3.01894
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 2.74894, 2.97296
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 9.2555, 9.45395
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 4.16223, 4.35652
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 3.34158, 3.53768
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 2.63644, 2.90133
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 2.34577, 2.55721
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 2.21717, 2.47422
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 2.31273, 2.51519
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 7.2603, 7.45951
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 3.26227, 3.4561
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 2.60751, 2.83672
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 2.11057, 2.38562
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 1.94439, 2.15902
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 1.96432, 2.23934
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 2.08671, 2.36434
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 5.65804, 5.85806
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 2.77699, 2.97173
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 2.29133, 2.53319
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 1.86533, 2.10185
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 1.81107, 2.06131
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 1.88879, 2.12529
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 2.08537, 2.28624
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 4.03732, 4.2465
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 2.68317, 2.88278
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 2.02528, 2.26746
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 1.74648, 1.95157
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 1.73292, 1.95981
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 1.80168, 2.00572
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 2.06215, 2.26724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 3.78573, 4.07502
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 2.6198, 2.83766
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 1.92214, 2.11627
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 1.75625, 1.97177
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 1.74205, 1.95482
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 1.8888, 2.19079
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 2.11397, 2.38027
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 3.83438, 4.06684
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 2.52986, 2.71556
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 1.92257, 2.11684
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 1.78515, 1.98685
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 1.77215, 1.98143
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 1.87413, 2.11212
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 2.14795, 2.38242
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 3.85858, 4.07276
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 2.63672, 2.8798
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 2.02839, 2.32974
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 1.80099, 2.10461
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 1.84033, 2.03538
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 1.96707, 2.2149
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 2.23598, 2.53137
KOKKOS_SYCL [remove integration 1], 1, 0, 1, 71.3694, 74.1602
KOKKOS_SYCL [remove integration 1], 1, 1, 1, 26.8248, 29.6285
KOKKOS_SYCL [remove integration 1], 1, 1, 2, 21.4668, 24.2806
KOKKOS_SYCL [remove integration 1], 1, 1, 4, 19.7449, 22.5146
KOKKOS_SYCL [remove integration 1], 1, 1, 8, 18.8991, 21.6878
KOKKOS_SYCL [remove integration 1], 1, 1, 16, 18.2706, 21.056
KOKKOS_SYCL [remove integration 1], 1, 1, 32, 17.5019, 20.2805
KOKKOS_SYCL [remove integration 1], 1, 1, 64, 17.2981, 20.0349
KOKKOS_SYCL [remove integration 1], 1, 2, 1, 26.8262, 29.6111
KOKKOS_SYCL [remove integration 1], 1, 2, 2, 21.437, 24.246
KOKKOS_SYCL [remove integration 1], 1, 2, 4, 19.7228, 22.4857
KOKKOS_SYCL [remove integration 1], 1, 2, 8, 18.871, 21.6734
KOKKOS_SYCL [remove integration 1], 1, 2, 16, 18.2537, 21.0355
KOKKOS_SYCL [remove integration 1], 1, 2, 32, 17.5267, 20.3129
KOKKOS_SYCL [remove integration 1], 1, 2, 64, 17.3575, 20.119
KOKKOS_SYCL [remove integration 1], 1, 4, 1, 26.9351, 29.7481
KOKKOS_SYCL [remove integration 1], 1, 4, 2, 21.4775, 24.2651
KOKKOS_SYCL [remove integration 1], 1, 4, 4, 19.7228, 22.4939
KOKKOS_SYCL [remove integration 1], 1, 4, 8, 18.8931, 21.704
KOKKOS_SYCL [remove integration 1], 1, 4, 16, 18.2634, 21.0444
KOKKOS_SYCL [remove integration 1], 1, 4, 32, 17.5544, 20.3449
KOKKOS_SYCL [remove integration 1], 1, 4, 64, 17.345, 20.0845
KOKKOS_SYCL [remove integration 1], 1, 8, 1, 26.8774, 29.6635
KOKKOS_SYCL [remove integration 1], 1, 8, 2, 21.5121, 24.3033
KOKKOS_SYCL [remove integration 1], 1, 8, 4, 19.7467, 22.5141
KOKKOS_SYCL [remove integration 1], 1, 8, 8, 18.9032, 21.7075
KOKKOS_SYCL [remove integration 1], 1, 8, 16, 18.2663, 21.0515
KOKKOS_SYCL [remove integration 1], 1, 8, 32, 17.5399, 20.3243
KOKKOS_SYCL [remove integration 1], 1, 8, 64, 17.3775, 20.1373
KOKKOS_SYCL [remove integration 1], 1, 16, 1, 26.9509, 29.7591
KOKKOS_SYCL [remove integration 1], 1, 16, 2, 21.456, 24.2475
KOKKOS_SYCL [remove integration 1], 1, 16, 4, 19.8761, 22.6666
KOKKOS_SYCL [remove integration 1], 1, 16, 8, 18.8595, 21.6702
KOKKOS_SYCL [remove integration 1], 1, 16, 16, 18.2433, 21.0228
KOKKOS_SYCL [remove integration 1], 1, 16, 32, 17.5604, 20.3486
KOKKOS_SYCL [remove integration 1], 1, 16, 64, 17.2992, 20.0381
KOKKOS_SYCL [remove integration 1], 1, 32, 1, 26.9714, 29.7638
KOKKOS_SYCL [remove integration 1], 1, 32, 2, 21.469, 24.2587
KOKKOS_SYCL [remove integration 1], 1, 32, 4, 19.7601, 22.5229
KOKKOS_SYCL [remove integration 1], 1, 32, 8, 18.8502, 21.6312
KOKKOS_SYCL [remove integration 1], 1, 32, 16, 18.2574, 21.037
KOKKOS_SYCL [remove integration 1], 1, 32, 32, 17.528, 20.3061
KOKKOS_SYCL [remove integration 1], 1, 32, 64, 17.2862, 20.0182
KOKKOS_SYCL [remove integration 1], 1, 64, 1, 26.9801, 29.7704
KOKKOS_SYCL [remove integration 1], 1, 64, 2, 21.5039, 24.2963
KOKKOS_SYCL [remove integration 1], 1, 64, 4, 19.9166, 22.6845
KOKKOS_SYCL [remove integration 1], 1, 64, 8, 18.8686, 21.6722
KOKKOS_SYCL [remove integration 1], 1, 64, 16, 18.2714, 21.0559
KOKKOS_SYCL [remove integration 1], 1, 64, 32, 17.5444, 20.3278
KOKKOS_SYCL [remove integration 1], 1, 64, 64, 17.3276, 20.0593
KOKKOS_SYCL [remove integration 1], 1, 128, 1, 27.0473, 29.8399
KOKKOS_SYCL [remove integration 1], 1, 128, 2, 21.5612, 24.3503
KOKKOS_SYCL [remove integration 1], 1, 128, 4, 19.7569, 22.5271
KOKKOS_SYCL [remove integration 1], 1, 128, 8, 18.9013, 21.6854
KOKKOS_SYCL [remove integration 1], 1, 128, 16, 18.394, 21.1996
KOKKOS_SYCL [remove integration 1], 1, 128, 32, 17.5856, 20.3703
KOKKOS_SYCL [remove integration 1], 1, 128, 64, 17.3725, 20.1084
KOKKOS_SYCL [remove integration 1], 2, 0, 1, 31.3009, 32.6888
KOKKOS_SYCL [remove integration 1], 2, 1, 1, 18.0998, 19.4945
KOKKOS_SYCL [remove integration 1], 2, 1, 2, 12.9739, 14.3781
KOKKOS_SYCL [remove integration 1], 2, 1, 4, 11.0703, 12.4697
KOKKOS_SYCL [remove integration 1], 2, 1, 8, 10.829, 12.1861
KOKKOS_SYCL [remove integration 1], 2, 1, 16, 10.6287, 12.0075
KOKKOS_SYCL [remove integration 1], 2, 1, 32, 10.1544, 11.5343
KOKKOS_SYCL [remove integration 1], 2, 1, 64, 9.88705, 11.3051
KOKKOS_SYCL [remove integration 1], 2, 2, 1, 16.1716, 17.5099
KOKKOS_SYCL [remove integration 1], 2, 2, 2, 12.2717, 13.6757
KOKKOS_SYCL [remove integration 1], 2, 2, 4, 10.796, 12.1852
KOKKOS_SYCL [remove integration 1], 2, 2, 8, 10.5216, 11.9324
KOKKOS_SYCL [remove integration 1], 2, 2, 16, 10.422, 11.7931
KOKKOS_SYCL [remove integration 1], 2, 2, 32, 9.94792, 11.3697
KOKKOS_SYCL [remove integration 1], 2, 2, 64, 9.76401, 11.1678
KOKKOS_SYCL [remove integration 1], 2, 4, 1, 14.9833, 16.4261
KOKKOS_SYCL [remove integration 1], 2, 4, 2, 11.8603, 13.2384
KOKKOS_SYCL [remove integration 1], 2, 4, 4, 10.899, 12.2943
KOKKOS_SYCL [remove integration 1], 2, 4, 8, 10.489, 11.8982
KOKKOS_SYCL [remove integration 1], 2, 4, 16, 10.334, 11.6904
KOKKOS_SYCL [remove integration 1], 2, 4, 32, 9.85235, 11.2891
KOKKOS_SYCL [remove integration 1], 2, 4, 64, 9.79572, 11.178
KOKKOS_SYCL [remove integration 1], 2, 8, 1, 14.707, 16.0954
KOKKOS_SYCL [remove integration 1], 2, 8, 2, 11.6725, 13.0386
KOKKOS_SYCL [remove integration 1], 2, 8, 4, 10.8403, 12.2408
KOKKOS_SYCL [remove integration 1], 2, 8, 8, 10.5297, 11.9003
KOKKOS_SYCL [remove integration 1], 2, 8, 16, 10.3165, 11.7078
KOKKOS_SYCL [remove integration 1], 2, 8, 32, 9.90987, 11.321
KOKKOS_SYCL [remove integration 1], 2, 8, 64, 9.66794, 11.0839
KOKKOS_SYCL [remove integration 1], 2, 16, 1, 14.5542, 15.9778
KOKKOS_SYCL [remove integration 1], 2, 16, 2, 11.598, 12.9937
KOKKOS_SYCL [remove integration 1], 2, 16, 4, 10.8288, 12.2127
KOKKOS_SYCL [remove integration 1], 2, 16, 8, 10.5532, 11.91
KOKKOS_SYCL [remove integration 1], 2, 16, 16, 10.205, 11.6275
KOKKOS_SYCL [remove integration 1], 2, 16, 32, 9.90409, 11.2954
KOKKOS_SYCL [remove integration 1], 2, 16, 64, 9.69574, 11.0806
KOKKOS_SYCL [remove integration 1], 2, 32, 1, 14.5392, 15.9323
KOKKOS_SYCL [remove integration 1], 2, 32, 2, 11.5539, 12.9655
KOKKOS_SYCL [remove integration 1], 2, 32, 4, 10.8414, 12.2534
KOKKOS_SYCL [remove integration 1], 2, 32, 8, 10.5152, 11.8653
KOKKOS_SYCL [remove integration 1], 2, 32, 16, 10.2461, 11.6594
KOKKOS_SYCL [remove integration 1], 2, 32, 32, 9.97716, 11.3396
KOKKOS_SYCL [remove integration 1], 2, 32, 64, 9.74436, 11.1383
KOKKOS_SYCL [remove integration 1], 2, 64, 1, 14.5233, 15.9191
KOKKOS_SYCL [remove integration 1], 2, 64, 2, 11.6013, 12.9685
KOKKOS_SYCL [remove integration 1], 2, 64, 4, 10.8549, 12.2709
KOKKOS_SYCL [remove integration 1], 2, 64, 8, 10.4483, 11.8692
KOKKOS_SYCL [remove integration 1], 2, 64, 16, 10.394, 11.7698
KOKKOS_SYCL [remove integration 1], 2, 64, 32, 10.0063, 11.4194
KOKKOS_SYCL [remove integration 1], 2, 64, 64, 9.83461, 11.2162
KOKKOS_SYCL [remove integration 1], 2, 128, 1, 14.5627, 15.9684
KOKKOS_SYCL [remove integration 1], 2, 128, 2, 11.632, 13.0145
KOKKOS_SYCL [remove integration 1], 2, 128, 4, 10.9805, 12.3349
KOKKOS_SYCL [remove integration 1], 2, 128, 8, 10.5294, 11.9087
KOKKOS_SYCL [remove integration 1], 2, 128, 16, 10.334, 11.7309
KOKKOS_SYCL [remove integration 1], 2, 128, 32, 10.0126, 11.3774
KOKKOS_SYCL [remove integration 1], 2, 128, 64, 9.82037, 11.2031
KOKKOS_SYCL [remove integration 1], 4, 0, 1, 15.9741, 16.7499
KOKKOS_SYCL [remove integration 1], 4, 1, 1, 14.2518, 14.9916
KOKKOS_SYCL [remove integration 1], 4, 1, 2, 9.03658, 9.77282
KOKKOS_SYCL [remove integration 1], 4, 1, 4, 6.90046, 7.60549
KOKKOS_SYCL [remove integration 1], 4, 1, 8, 6.15601, 6.89654
KOKKOS_SYCL [remove integration 1], 4, 1, 16, 5.83291, 6.58931
KOKKOS_SYCL [remove integration 1], 4, 1, 32, 5.70174, 6.45118
KOKKOS_SYCL [remove integration 1], 4, 1, 64, 5.75961, 6.49292
KOKKOS_SYCL [remove integration 1], 4, 2, 1, 10.8024, 11.5149
KOKKOS_SYCL [remove integration 1], 4, 2, 2, 7.46754, 8.19417
KOKKOS_SYCL [remove integration 1], 4, 2, 4, 6.25846, 6.98263
KOKKOS_SYCL [remove integration 1], 4, 2, 8, 5.75431, 6.5001
KOKKOS_SYCL [remove integration 1], 4, 2, 16, 5.58423, 6.31123
KOKKOS_SYCL [remove integration 1], 4, 2, 32, 5.55493, 6.2886
KOKKOS_SYCL [remove integration 1], 4, 2, 64, 5.67048, 6.39012
KOKKOS_SYCL [remove integration 1], 4, 4, 1, 9.40265, 10.1163
KOKKOS_SYCL [remove integration 1], 4, 4, 2, 6.87473, 7.61189
KOKKOS_SYCL [remove integration 1], 4, 4, 4, 6.0162, 6.72646
KOKKOS_SYCL [remove integration 1], 4, 4, 8, 5.57733, 6.28718
KOKKOS_SYCL [remove integration 1], 4, 4, 16, 5.51712, 6.25146
KOKKOS_SYCL [remove integration 1], 4, 4, 32, 5.49819, 6.24328
KOKKOS_SYCL [remove integration 1], 4, 4, 64, 5.53073, 6.27776
KOKKOS_SYCL [remove integration 1], 4, 8, 1, 8.74842, 9.49011
KOKKOS_SYCL [remove integration 1], 4, 8, 2, 6.71646, 7.4313
KOKKOS_SYCL [remove integration 1], 4, 8, 4, 5.87995, 6.61556
KOKKOS_SYCL [remove integration 1], 4, 8, 8, 5.45591, 6.19433
KOKKOS_SYCL [remove integration 1], 4, 8, 16, 5.36308, 6.11059
KOKKOS_SYCL [remove integration 1], 4, 8, 32, 5.52188, 6.24558
KOKKOS_SYCL [remove integration 1], 4, 8, 64, 5.62014, 6.31546
KOKKOS_SYCL [remove integration 1], 4, 16, 1, 8.55045, 9.29292
KOKKOS_SYCL [remove integration 1], 4, 16, 2, 6.62384, 7.34987
KOKKOS_SYCL [remove integration 1], 4, 16, 4, 5.85146, 6.56045
KOKKOS_SYCL [remove integration 1], 4, 16, 8, 5.44577, 6.17389
KOKKOS_SYCL [remove integration 1], 4, 16, 16, 5.42544, 6.14721
KOKKOS_SYCL [remove integration 1], 4, 16, 32, 5.61012, 6.3385
KOKKOS_SYCL [remove integration 1], 4, 16, 64, 5.53358, 6.24847
KOKKOS_SYCL [remove integration 1], 4, 32, 1, 8.4804, 9.22043
KOKKOS_SYCL [remove integration 1], 4, 32, 2, 6.58068, 7.288
KOKKOS_SYCL [remove integration 1], 4, 32, 4, 5.80502, 6.54553
KOKKOS_SYCL [remove integration 1], 4, 32, 8, 5.45823, 6.19095
KOKKOS_SYCL [remove integration 1], 4, 32, 16, 5.38837, 6.11385
KOKKOS_SYCL [remove integration 1], 4, 32, 32, 5.54508, 6.27666
KOKKOS_SYCL [remove integration 1], 4, 32, 64, 5.58874, 6.31481
KOKKOS_SYCL [remove integration 1], 4, 64, 1, 8.40371, 9.15112
KOKKOS_SYCL [remove integration 1], 4, 64, 2, 6.55748, 7.29594
KOKKOS_SYCL [remove integration 1], 4, 64, 4, 5.84994, 6.58862
KOKKOS_SYCL [remove integration 1], 4, 64, 8, 5.47492, 6.20184
KOKKOS_SYCL [remove integration 1], 4, 64, 16, 5.38054, 6.09747
KOKKOS_SYCL [remove integration 1], 4, 64, 32, 5.49494, 6.23385
KOKKOS_SYCL [remove integration 1], 4, 64, 64, 5.70916, 6.42285
KOKKOS_SYCL [remove integration 1], 4, 128, 1, 8.48349, 9.23529
KOKKOS_SYCL [remove integration 1], 4, 128, 2, 6.56082, 7.31634
KOKKOS_SYCL [remove integration 1], 4, 128, 4, 5.87333, 6.61324
KOKKOS_SYCL [remove integration 1], 4, 128, 8, 5.48206, 6.21089
KOKKOS_SYCL [remove integration 1], 4, 128, 16, 5.40628, 6.14648
KOKKOS_SYCL [remove integration 1], 4, 128, 32, 5.53849, 6.25936
KOKKOS_SYCL [remove integration 1], 4, 128, 64, 5.64619, 6.36939
KOKKOS_SYCL [remove integration 1], 8, 0, 1, 8.58646, 8.99581
KOKKOS_SYCL [remove integration 1], 8, 1, 1, 12.2218, 12.593
KOKKOS_SYCL [remove integration 1], 8, 1, 2, 7.3772, 7.75864
KOKKOS_SYCL [remove integration 1], 8, 1, 4, 5.17567, 5.57109
KOKKOS_SYCL [remove integration 1], 8, 1, 8, 4.48613, 4.85802
KOKKOS_SYCL [remove integration 1], 8, 1, 16, 4.09527, 4.4956
KOKKOS_SYCL [remove integration 1], 8, 1, 32, 3.80875, 4.20347
KOKKOS_SYCL [remove integration 1], 8, 1, 64, 3.83319, 4.22746
KOKKOS_SYCL [remove integration 1], 8, 2, 1, 8.1013, 8.51828
KOKKOS_SYCL [remove integration 1], 8, 2, 2, 5.29395, 5.69625
KOKKOS_SYCL [remove integration 1], 8, 2, 4, 4.17676, 4.59955
KOKKOS_SYCL [remove integration 1], 8, 2, 8, 3.724, 4.15047
KOKKOS_SYCL [remove integration 1], 8, 2, 16, 3.61302, 4.02724
KOKKOS_SYCL [remove integration 1], 8, 2, 32, 3.48079, 3.88942
KOKKOS_SYCL [remove integration 1], 8, 2, 64, 3.59918, 4.01085
KOKKOS_SYCL [remove integration 1], 8, 4, 1, 6.50701, 6.91622
KOKKOS_SYCL [remove integration 1], 8, 4, 2, 4.54962, 4.95779
KOKKOS_SYCL [remove integration 1], 8, 4, 4, 3.74762, 4.17097
KOKKOS_SYCL [remove integration 1], 8, 4, 8, 3.43156, 3.8428
KOKKOS_SYCL [remove integration 1], 8, 4, 16, 3.3751, 3.77666
KOKKOS_SYCL [remove integration 1], 8, 4, 32, 3.32392, 3.74313
KOKKOS_SYCL [remove integration 1], 8, 4, 64, 3.47097, 3.86882
KOKKOS_SYCL [remove integration 1], 8, 8, 1, 5.99387, 6.39776
KOKKOS_SYCL [remove integration 1], 8, 8, 2, 4.22589, 4.66489
KOKKOS_SYCL [remove integration 1], 8, 8, 4, 3.57032, 3.98973
KOKKOS_SYCL [remove integration 1], 8, 8, 8, 3.33351, 3.75424
KOKKOS_SYCL [remove integration 1], 8, 8, 16, 3.30653, 3.72506
KOKKOS_SYCL [remove integration 1], 8, 8, 32, 3.33643, 3.73613
KOKKOS_SYCL [remove integration 1], 8, 8, 64, 3.44858, 3.84741
KOKKOS_SYCL [remove integration 1], 8, 16, 1, 5.89005, 6.30113
KOKKOS_SYCL [remove integration 1], 8, 16, 2, 4.16525, 4.56931
KOKKOS_SYCL [remove integration 1], 8, 16, 4, 3.49939, 3.9115
KOKKOS_SYCL [remove integration 1], 8, 16, 8, 3.29515, 3.71592
KOKKOS_SYCL [remove integration 1], 8, 16, 16, 3.23183, 3.65244
KOKKOS_SYCL [remove integration 1], 8, 16, 32, 3.29602, 3.71616
KOKKOS_SYCL [remove integration 1], 8, 16, 64, 3.42454, 3.83371
KOKKOS_SYCL [remove integration 1], 8, 32, 1, 5.91561, 6.32288
KOKKOS_SYCL [remove integration 1], 8, 32, 2, 4.12728, 4.54714
KOKKOS_SYCL [remove integration 1], 8, 32, 4, 3.48293, 3.89741
KOKKOS_SYCL [remove integration 1], 8, 32, 8, 3.30235, 3.72141
KOKKOS_SYCL [remove integration 1], 8, 32, 16, 3.27603, 3.67716
KOKKOS_SYCL [remove integration 1], 8, 32, 32, 3.30581, 3.71715
KOKKOS_SYCL [remove integration 1], 8, 32, 64, 3.49025, 3.90492
KOKKOS_SYCL [remove integration 1], 8, 64, 1, 5.89956, 6.29027
KOKKOS_SYCL [remove integration 1], 8, 64, 2, 4.16992, 4.57296
KOKKOS_SYCL [remove integration 1], 8, 64, 4, 3.49663, 3.89628
KOKKOS_SYCL [remove integration 1], 8, 64, 8, 3.30999, 3.71791
KOKKOS_SYCL [remove integration 1], 8, 64, 16, 3.282, 3.67198
KOKKOS_SYCL [remove integration 1], 8, 64, 32, 3.30572, 3.69978
KOKKOS_SYCL [remove integration 1], 8, 64, 64, 3.4451, 3.86002
KOKKOS_SYCL [remove integration 1], 8, 128, 1, 5.92769, 6.34992
KOKKOS_SYCL [remove integration 1], 8, 128, 2, 4.20149, 4.5991
KOKKOS_SYCL [remove integration 1], 8, 128, 4, 3.51827, 3.93132
KOKKOS_SYCL [remove integration 1], 8, 128, 8, 3.37614, 3.7762
KOKKOS_SYCL [remove integration 1], 8, 128, 16, 3.32245, 3.72173
KOKKOS_SYCL [remove integration 1], 8, 128, 32, 3.35703, 3.78319
KOKKOS_SYCL [remove integration 1], 8, 128, 64, 3.54885, 3.96551
KOKKOS_SYCL [remove integration 1], 16, 0, 1, 5.61815, 5.87233
KOKKOS_SYCL [remove integration 1], 16, 1, 1, 11.5427, 11.8143
KOKKOS_SYCL [remove integration 1], 16, 1, 2, 6.80159, 7.04714
KOKKOS_SYCL [remove integration 1], 16, 1, 4, 4.42451, 4.6519
KOKKOS_SYCL [remove integration 1], 16, 1, 8, 3.57971, 3.81061
KOKKOS_SYCL [remove integration 1], 16, 1, 16, 3.24617, 3.45774
KOKKOS_SYCL [remove integration 1], 16, 1, 32, 2.93473, 3.18921
KOKKOS_SYCL [remove integration 1], 16, 1, 64, 2.9365, 3.15794
KOKKOS_SYCL [remove integration 1], 16, 2, 1, 7.31406, 7.56258
KOKKOS_SYCL [remove integration 1], 16, 2, 2, 4.35082, 4.57881
KOKKOS_SYCL [remove integration 1], 16, 2, 4, 3.23535, 3.48568
KOKKOS_SYCL [remove integration 1], 16, 2, 8, 2.69854, 2.92986
KOKKOS_SYCL [remove integration 1], 16, 2, 16, 2.62452, 2.86175
KOKKOS_SYCL [remove integration 1], 16, 2, 32, 2.59851, 2.81873
KOKKOS_SYCL [remove integration 1], 16, 2, 64, 2.59993, 2.83463
KOKKOS_SYCL [remove integration 1], 16, 4, 1, 5.52764, 5.77355
KOKKOS_SYCL [remove integration 1], 16, 4, 2, 3.50325, 3.73954
KOKKOS_SYCL [remove integration 1], 16, 4, 4, 2.70906, 2.94613
KOKKOS_SYCL [remove integration 1], 16, 4, 8, 2.34611, 2.57709
KOKKOS_SYCL [remove integration 1], 16, 4, 16, 2.35869, 2.58383
KOKKOS_SYCL [remove integration 1], 16, 4, 32, 2.44722, 2.66653
KOKKOS_SYCL [remove integration 1], 16, 4, 64, 2.50499, 2.72918
KOKKOS_SYCL [remove integration 1], 16, 8, 1, 5.03199, 5.28516
KOKKOS_SYCL [remove integration 1], 16, 8, 2, 3.27887, 3.51392
KOKKOS_SYCL [remove integration 1], 16, 8, 4, 2.49266, 2.70823
KOKKOS_SYCL [remove integration 1], 16, 8, 8, 2.2193, 2.44477
KOKKOS_SYCL [remove integration 1], 16, 8, 16, 2.24822, 2.49658
KOKKOS_SYCL [remove integration 1], 16, 8, 32, 2.35864, 2.57826
KOKKOS_SYCL [remove integration 1], 16, 8, 64, 2.49846, 2.71963
KOKKOS_SYCL [remove integration 1], 16, 16, 1, 4.93798, 5.21883
KOKKOS_SYCL [remove integration 1], 16, 16, 2, 3.20559, 3.43819
KOKKOS_SYCL [remove integration 1], 16, 16, 4, 2.4028, 2.65119
KOKKOS_SYCL [remove integration 1], 16, 16, 8, 2.16518, 2.38766
KOKKOS_SYCL [remove integration 1], 16, 16, 16, 2.22574, 2.44849
KOKKOS_SYCL [remove integration 1], 16, 16, 32, 2.3117, 2.55095
KOKKOS_SYCL [remove integration 1], 16, 16, 64, 2.45676, 2.68173
KOKKOS_SYCL [remove integration 1], 16, 32, 1, 4.93877, 5.18749
KOKKOS_SYCL [remove integration 1], 16, 32, 2, 3.21847, 3.462
KOKKOS_SYCL [remove integration 1], 16, 32, 4, 2.41145, 2.63177
KOKKOS_SYCL [remove integration 1], 16, 32, 8, 2.18093, 2.40182
KOKKOS_SYCL [remove integration 1], 16, 32, 16, 2.21713, 2.43835
KOKKOS_SYCL [remove integration 1], 16, 32, 32, 2.31146, 2.54313
KOKKOS_SYCL [remove integration 1], 16, 32, 64, 2.45061, 2.67514
KOKKOS_SYCL [remove integration 1], 16, 64, 1, 5.07202, 5.30915
KOKKOS_SYCL [remove integration 1], 16, 64, 2, 3.26994, 3.51638
KOKKOS_SYCL [remove integration 1], 16, 64, 4, 2.42215, 2.64672
KOKKOS_SYCL [remove integration 1], 16, 64, 8, 2.16556, 2.40227
KOKKOS_SYCL [remove integration 1], 16, 64, 16, 2.22938, 2.45367
KOKKOS_SYCL [remove integration 1], 16, 64, 32, 2.29712, 2.5137
KOKKOS_SYCL [remove integration 1], 16, 64, 64, 2.46155, 2.68509
KOKKOS_SYCL [remove integration 1], 16, 128, 1, 5.01959, 5.27026
KOKKOS_SYCL [remove integration 1], 16, 128, 2, 3.31558, 3.53887
KOKKOS_SYCL [remove integration 1], 16, 128, 4, 2.47285, 2.70802
KOKKOS_SYCL [remove integration 1], 16, 128, 8, 2.21003, 2.43843
KOKKOS_SYCL [remove integration 1], 16, 128, 16, 2.26647, 2.48735
KOKKOS_SYCL [remove integration 1], 16, 128, 32, 2.33534, 2.56432
KOKKOS_SYCL [remove integration 1], 16, 128, 64, 2.47824, 2.74161
KOKKOS_SYCL [remove integration 1], 32, 0, 1, 4.18387, 4.45689
KOKKOS_SYCL [remove integration 1], 32, 1, 1, 12.141, 12.3292
KOKKOS_SYCL [remove integration 1], 32, 1, 2, 7.06502, 7.31419
KOKKOS_SYCL [remove integration 1], 32, 1, 4, 4.69754, 4.88255
KOKKOS_SYCL [remove integration 1], 32, 1, 8, 3.80684, 4.00922
KOKKOS_SYCL [remove integration 1], 32, 1, 16, 3.30803, 3.5273
KOKKOS_SYCL [remove integration 1], 32, 1, 32, 2.95232, 3.14262
KOKKOS_SYCL [remove integration 1], 32, 1, 64, 2.89791, 3.12096
KOKKOS_SYCL [remove integration 1], 32, 2, 1, 9.04655, 9.30283
KOKKOS_SYCL [remove integration 1], 32, 2, 2, 4.33295, 4.52703
KOKKOS_SYCL [remove integration 1], 32, 2, 4, 3.23975, 3.46062
KOKKOS_SYCL [remove integration 1], 32, 2, 8, 2.59432, 2.78918
KOKKOS_SYCL [remove integration 1], 32, 2, 16, 2.35141, 2.58749
KOKKOS_SYCL [remove integration 1], 32, 2, 32, 2.23997, 2.43839
KOKKOS_SYCL [remove integration 1], 32, 2, 64, 2.45354, 2.64688
KOKKOS_SYCL [remove integration 1], 32, 4, 1, 7.05416, 7.32204
KOKKOS_SYCL [remove integration 1], 32, 4, 2, 3.54373, 3.73284
KOKKOS_SYCL [remove integration 1], 32, 4, 4, 2.62411, 2.85848
KOKKOS_SYCL [remove integration 1], 32, 4, 8, 2.12525, 2.35072
KOKKOS_SYCL [remove integration 1], 32, 4, 16, 2.01808, 2.20815
KOKKOS_SYCL [remove integration 1], 32, 4, 32, 2.04364, 2.25565
KOKKOS_SYCL [remove integration 1], 32, 4, 64, 2.26466, 2.48048
KOKKOS_SYCL [remove integration 1], 32, 8, 1, 5.71736, 5.91046
KOKKOS_SYCL [remove integration 1], 32, 8, 2, 3.22869, 3.42389
KOKKOS_SYCL [remove integration 1], 32, 8, 4, 2.40171, 2.59278
KOKKOS_SYCL [remove integration 1], 32, 8, 8, 1.9444, 2.18659
KOKKOS_SYCL [remove integration 1], 32, 8, 16, 1.87745, 2.1025
KOKKOS_SYCL [remove integration 1], 32, 8, 32, 1.97211, 2.16365
KOKKOS_SYCL [remove integration 1], 32, 8, 64, 2.1066, 2.30693
KOKKOS_SYCL [remove integration 1], 32, 16, 1, 5.03701, 5.22855
KOKKOS_SYCL [remove integration 1], 32, 16, 2, 3.17207, 3.38369
KOKKOS_SYCL [remove integration 1], 32, 16, 4, 2.2656, 2.45585
KOKKOS_SYCL [remove integration 1], 32, 16, 8, 1.86218, 2.05205
KOKKOS_SYCL [remove integration 1], 32, 16, 16, 1.79519, 1.99928
KOKKOS_SYCL [remove integration 1], 32, 16, 32, 1.91735, 2.12564
KOKKOS_SYCL [remove integration 1], 32, 16, 64, 2.17409, 2.37021
KOKKOS_SYCL [remove integration 1], 32, 32, 1, 4.99394, 5.20589
KOKKOS_SYCL [remove integration 1], 32, 32, 2, 3.08948, 3.30036
KOKKOS_SYCL [remove integration 1], 32, 32, 4, 2.12173, 2.32047
KOKKOS_SYCL [remove integration 1], 32, 32, 8, 1.87784, 2.07623
KOKKOS_SYCL [remove integration 1], 32, 32, 16, 1.85655, 2.09236
KOKKOS_SYCL [remove integration 1], 32, 32, 32, 1.90734, 2.12927
KOKKOS_SYCL [remove integration 1], 32, 32, 64, 2.19307, 2.42349
KOKKOS_SYCL [remove integration 1], 32, 64, 1, 5.01986, 5.22523
KOKKOS_SYCL [remove integration 1], 32, 64, 2, 3.13669, 3.34886
KOKKOS_SYCL [remove integration 1], 32, 64, 4, 2.17209, 2.37623
KOKKOS_SYCL [remove integration 1], 32, 64, 8, 1.87347, 2.08937
KOKKOS_SYCL [remove integration 1], 32, 64, 16, 1.84286, 2.0894
KOKKOS_SYCL [remove integration 1], 32, 64, 32, 1.97112, 2.16958
KOKKOS_SYCL [remove integration 1], 32, 64, 64, 2.23981, 2.47125
KOKKOS_SYCL [remove integration 1], 32, 128, 1, 5.0515, 5.28175
KOKKOS_SYCL [remove integration 1], 32, 128, 2, 3.17419, 3.36272
KOKKOS_SYCL [remove integration 1], 32, 128, 4, 2.25349, 2.46912
KOKKOS_SYCL [remove integration 1], 32, 128, 8, 1.92103, 2.10759
KOKKOS_SYCL [remove integration 1], 32, 128, 16, 1.91009, 2.11687
KOKKOS_SYCL [remove integration 1], 32, 128, 32, 2.05367, 2.25556
KOKKOS_SYCL [remove integration 1], 32, 128, 64, 2.28075, 2.50893


==> figures/MI100_runs/blast_hip_results.csv <==
# Date of run 2023-01-21_12:11:52
# Running blast sycl test on kamand1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32 64
# Executor List: 0 1 2 4 8 16 32 64 128
# Aggregation Sizes: 1 2 4 8 16 32 64
# 
# Experiment:
HIP, 1, 0, 1, 165.171, 169.57
HIP, 1, 1, 1, 46.0469, 50.4699
HIP, 1, 1, 2, 37.664, 42.0887
HIP, 1, 1, 4, 32.2585, 36.6354
HIP, 1, 1, 8, 29.5437, 33.9511
HIP, 1, 1, 16, 28.536, 32.9637
HIP, 1, 1, 32, 28.0306, 32.4683
HIP, 1, 1, 64, 27.8252, 32.1478
HIP, 1, 2, 1, 37.5291, 41.9643
HIP, 1, 2, 2, 32.9325, 37.3247
HIP, 1, 2, 4, 30.0432, 34.4339
HIP, 1, 2, 8, 28.7836, 33.2133
HIP, 1, 2, 16, 27.9279, 32.3713
HIP, 1, 2, 32, 27.7149, 32.1573
HIP, 1, 2, 64, 27.688, 31.9812
HIP, 1, 4, 1, 35.8168, 40.2439
HIP, 1, 4, 2, 31.5547, 35.9848
HIP, 1, 4, 4, 29.5305, 33.9183
HIP, 1, 4, 8, 28.6931, 33.1372
HIP, 1, 4, 16, 27.8735, 32.2739
HIP, 1, 4, 32, 27.6107, 32.0088
HIP, 1, 4, 64, 27.8299, 32.1377
HIP, 1, 8, 1, 35.9018, 40.3183
HIP, 1, 8, 2, 31.2549, 35.6446
HIP, 1, 8, 4, 29.5535, 33.9273
HIP, 1, 8, 8, 28.4795, 32.8837
#HIP, 1, 8, 16, , 
HIP, 1, 8, 32, 27.5562, 31.9573
HIP, 1, 8, 64, 27.8207, 32.1175
HIP, 1, 16, 1, 35.6606, 40.0391
HIP, 1, 16, 2, 31.2382, 35.6403
HIP, 1, 16, 4, 29.3987, 33.7572
HIP, 1, 16, 8, 28.4464, 32.8495
HIP, 1, 16, 16, 27.7778, 32.1497
HIP, 1, 16, 32, 27.4983, 31.8741
HIP, 1, 16, 64, 27.5312, 31.7868
HIP, 1, 32, 1, 35.664, 40.0523
HIP, 1, 32, 2, 31.0041, 35.3954
HIP, 1, 32, 4, 29.2411, 33.5795
HIP, 1, 32, 8, 28.3244, 32.7078
HIP, 1, 32, 16, 27.8665, 32.2685
HIP, 1, 32, 32, 27.557, 31.958
HIP, 1, 32, 64, 27.5819, 31.8521
HIP, 1, 64, 1, 35.9852, 40.3915
HIP, 1, 64, 2, 31.2764, 35.6781
HIP, 1, 64, 4, 29.3738, 33.7288
HIP, 1, 64, 8, 28.4763, 32.872
HIP, 1, 64, 16, 27.9004, 32.2914
HIP, 1, 64, 32, 27.7808, 32.1872
HIP, 1, 64, 64, 27.737, 32.0234
HIP, 1, 128, 1, 35.808, 40.207
HIP, 1, 128, 2, 31.2287, 35.6312
HIP, 1, 128, 4, 29.3368, 33.7011
HIP, 1, 128, 8, 28.306, 32.6797
HIP, 1, 128, 16, 27.8743, 32.2641
HIP, 1, 128, 32, 27.6742, 32.0863
HIP, 1, 128, 64, 27.7584, 32.0524
HIP, 2, 0, 1, 93.6714, 95.886
HIP, 2, 1, 1, 31.5996, 33.8435
HIP, 2, 1, 2, 22.4383, 24.5694
HIP, 2, 1, 4, 17.5774, 19.6956
HIP, 2, 1, 8, 15.8711, 17.8952
HIP, 2, 1, 16, 15.1866, 17.3671
HIP, 2, 1, 32, 15.1258, 17.1773
HIP, 2, 1, 64, 14.7997, 16.9088
HIP, 2, 2, 1, 27.2461, 29.4296
HIP, 2, 2, 2, 20.1369, 22.3442
HIP, 2, 2, 4, 16.4873, 18.6729
HIP, 2, 2, 8, 15.3635, 17.4172
HIP, 2, 2, 16, 15.1121, 17.245
HIP, 2, 2, 32, 14.896, 17.0197
HIP, 2, 2, 64, 14.7555, 16.9184
HIP, 2, 4, 1, 22.5839, 24.7466
HIP, 2, 4, 2, 18.8929, 20.9854
HIP, 2, 4, 4, 15.917, 18.0764
HIP, 2, 4, 8, 15.3587, 17.4185
HIP, 2, 4, 16, 14.9962, 17.128
HIP, 2, 4, 32, 14.946, 17.0289
HIP, 2, 4, 64, 14.8194, 16.9129
HIP, 2, 8, 1, 21.9222, 23.9977
HIP, 2, 8, 2, 18.3783, 20.4746
HIP, 2, 8, 4, 15.8159, 17.9522
HIP, 2, 8, 8, 15.249, 17.3805
HIP, 2, 8, 16, 15.1134, 17.1993
HIP, 2, 8, 32, 14.8969, 16.9715
HIP, 2, 8, 64, 14.8509, 16.9566
HIP, 2, 16, 1, 21.7948, 23.9204
HIP, 2, 16, 2, 18.0874, 20.1962
HIP, 2, 16, 4, 15.8924, 17.8859
HIP, 2, 16, 8, 15.1164, 17.1737
HIP, 2, 16, 16, 14.9055, 17.0839
HIP, 2, 16, 32, 14.9183, 17.0369
HIP, 2, 16, 64, 14.8505, 16.9473
HIP, 2, 32, 1, 21.7921, 23.8877
HIP, 2, 32, 2, 18.134, 20.2972
HIP, 2, 32, 4, 15.7848, 17.8682
HIP, 2, 32, 8, 15.3076, 17.4446
HIP, 2, 32, 16, 15.11, 17.2445
HIP, 2, 32, 32, 14.9718, 17.0749
HIP, 2, 32, 64, 14.848, 17.0234
HIP, 2, 64, 1, 21.5995, 23.7549
HIP, 2, 64, 2, 18.2873, 20.3582
HIP, 2, 64, 4, 15.7449, 17.8727
HIP, 2, 64, 8, 15.2382, 17.2982
HIP, 2, 64, 16, 15.0884, 17.1897
HIP, 2, 64, 32, 14.965, 17.0539
HIP, 2, 64, 64, 14.9124, 17.0095
HIP, 2, 128, 1, 21.433, 23.5773
HIP, 2, 128, 2, 18.0152, 20.0645
HIP, 2, 128, 4, 15.4985, 17.6606
HIP, 2, 128, 8, 15.0652, 17.1651
HIP, 2, 128, 16, 14.9575, 17.049
HIP, 2, 128, 32, 14.9331, 17.0412
HIP, 2, 128, 64, 14.7797, 16.9453
HIP, 4, 0, 1, 62.8318, 63.9678
HIP, 4, 1, 1, 23.4143, 24.4857
HIP, 4, 1, 2, 15.0002, 16.0467
HIP, 4, 1, 4, 10.8003, 11.8425
HIP, 4, 1, 8, 9.26384, 10.2394
HIP, 4, 1, 16, 8.64568, 9.71014
HIP, 4, 1, 32, 8.61423, 9.68654
HIP, 4, 1, 64, 8.58974, 9.67624
HIP, 4, 2, 1, 18.5605, 19.5665
HIP, 4, 2, 2, 12.8162, 13.9029
HIP, 4, 2, 4, 9.60015, 10.6659
HIP, 4, 2, 8, 8.68659, 9.74386
HIP, 4, 2, 16, 8.45123, 9.49156
HIP, 4, 2, 32, 8.31605, 9.34579
HIP, 4, 2, 64, 8.39034, 9.44221
HIP, 4, 4, 1, 14.7901, 15.8959
HIP, 4, 4, 2, 11.3842, 12.41
HIP, 4, 4, 4, 9.08044, 10.1096
HIP, 4, 4, 8, 8.62378, 9.71478
HIP, 4, 4, 16, 8.43936, 9.51944
HIP, 4, 4, 32, 8.46833, 9.54814
HIP, 4, 4, 64, 8.50293, 9.51219
HIP, 4, 8, 1, 13.2236, 14.2918
HIP, 4, 8, 2, 10.2123, 11.2777
HIP, 4, 8, 4, 8.90586, 9.96387
HIP, 4, 8, 8, 8.51987, 9.58079
HIP, 4, 8, 16, 8.48395, 9.5085
HIP, 4, 8, 32, 8.31388, 9.37772
HIP, 4, 8, 64, 8.45423, 9.47592
HIP, 4, 16, 1, 12.9885, 14.0739
HIP, 4, 16, 2, 10.0609, 11.1173
HIP, 4, 16, 4, 8.78788, 9.837
HIP, 4, 16, 8, 8.43935, 9.51185
HIP, 4, 16, 16, 8.44848, 9.56295
HIP, 4, 16, 32, 8.46835, 9.49721
HIP, 4, 16, 64, 8.42885, 9.51195
HIP, 4, 32, 1, 12.897, 13.9367
HIP, 4, 32, 2, 10.0541, 11.0935
HIP, 4, 32, 4, 8.79926, 9.84133
HIP, 4, 32, 8, 8.42512, 9.49506
HIP, 4, 32, 16, 8.44883, 9.45795
HIP, 4, 32, 32, 8.3933, 9.44096
HIP, 4, 32, 64, 8.41643, 9.51741
HIP, 4, 64, 1, 12.7981, 13.9214
HIP, 4, 64, 2, 9.92129, 11.0006
HIP, 4, 64, 4, 8.62395, 9.71296
HIP, 4, 64, 8, 8.47005, 9.54844
HIP, 4, 64, 16, 8.43842, 9.54716
HIP, 4, 64, 32, 8.39523, 9.4936
HIP, 4, 64, 64, 8.50799, 9.61745
HIP, 4, 128, 1, 12.6621, 13.7165
HIP, 4, 128, 2, 9.77216, 10.8499
HIP, 4, 128, 4, 8.53785, 9.56572
HIP, 4, 128, 8, 8.35158, 9.40988
HIP, 4, 128, 16, 8.30145, 9.37452
HIP, 4, 128, 32, 8.38943, 9.45055
HIP, 4, 128, 64, 8.51007, 9.58276
HIP, 8, 0, 1, 34.5641, 35.1753
HIP, 8, 1, 1, 21.5472, 22.1799
HIP, 8, 1, 2, 12.0368, 12.7004
HIP, 8, 1, 4, 8.07335, 8.69668
HIP, 8, 1, 8, 6.78545, 7.41773
HIP, 8, 1, 16, 6.21721, 6.8583
HIP, 8, 1, 32, 6.08695, 6.67406
HIP, 8, 1, 64, 6.18977, 6.8176
HIP, 8, 2, 1, 17.7554, 18.4087
HIP, 8, 2, 2, 10.1192, 10.7178
HIP, 8, 2, 4, 7.25259, 7.85656
HIP, 8, 2, 8, 6.26305, 6.86124
HIP, 8, 2, 16, 5.92988, 6.53273
HIP, 8, 2, 32, 5.88016, 6.47464
HIP, 8, 2, 64, 5.98828, 6.58831
HIP, 8, 4, 1, 13.7587, 14.3482
HIP, 8, 4, 2, 8.46978, 9.06051
HIP, 8, 4, 4, 6.56285, 7.18375
HIP, 8, 4, 8, 5.9954, 6.58664
HIP, 8, 4, 16, 5.86699, 6.45549
#HIP, 8, 4, 32, , 
HIP, 8, 4, 64, 5.95748, 6.55842
HIP, 8, 8, 1, 11.3583, 11.9819
HIP, 8, 8, 2, 7.61549, 8.20017
HIP, 8, 8, 4, 6.16505, 6.76081
HIP, 8, 8, 8, 5.93212, 6.52085
HIP, 8, 8, 16, 5.87796, 6.50781
HIP, 8, 8, 32, 5.82416, 6.42112
HIP, 8, 8, 64, 5.86663, 6.47091
HIP, 8, 16, 1, 10.9663, 11.5709
HIP, 8, 16, 2, 7.38699, 7.97699
HIP, 8, 16, 4, 6.02675, 6.65356
HIP, 8, 16, 8, 5.87207, 6.4685
HIP, 8, 16, 16, 5.79613, 6.4103
HIP, 8, 16, 32, 5.72791, 6.34173
HIP, 8, 16, 64, 5.92268, 6.51713
HIP, 8, 32, 1, 10.5684, 11.1826
HIP, 8, 32, 2, 7.27577, 7.86939
HIP, 8, 32, 4, 5.98081, 6.57948
#HIP, 8, 32, 8, , 
HIP, 8, 32, 16, 5.70973, 6.33206
HIP, 8, 32, 32, 5.67697, 6.2655
HIP, 8, 32, 64, 5.78169, 6.40636
HIP, 8, 64, 1, 10.4759, 11.0855
HIP, 8, 64, 2, 7.06838, 7.70761
HIP, 8, 64, 4, 5.79506, 6.45612
HIP, 8, 64, 8, 5.8172, 6.40394
HIP, 8, 64, 16, 5.69181, 6.33107
HIP, 8, 64, 32, 5.84629, 6.41975
HIP, 8, 64, 64, 5.9445, 6.55231
#HIP, 8, 128, 1, , 
HIP, 8, 128, 2, 6.99258, 7.59884
HIP, 8, 128, 4, 5.772, 6.41079
HIP, 8, 128, 8, 5.70398, 6.29335
HIP, 8, 128, 16, 5.65927, 6.29959
HIP, 8, 128, 32, 5.77315, 6.39576
HIP, 8, 128, 64, 5.85729, 6.45089
HIP, 16, 0, 1, 20.1303, 20.6577
HIP, 16, 1, 1, 20.9044, 21.2974
HIP, 16, 1, 2, 11.1265, 11.4935
HIP, 16, 1, 4, 6.73748, 7.13144
HIP, 16, 1, 8, 5.33388, 5.71276
HIP, 16, 1, 16, 4.91415, 5.26553
HIP, 16, 1, 32, 4.81124, 5.17019
HIP, 16, 1, 64, 4.87921, 5.25994
HIP, 16, 2, 1, 16.815, 17.2039
HIP, 16, 2, 2, 9.00429, 9.37096
HIP, 16, 2, 4, 5.75072, 6.13934
HIP, 16, 2, 8, 4.88841, 5.27952
HIP, 16, 2, 16, 4.71487, 5.10156
HIP, 16, 2, 32, 4.73529, 5.12944
HIP, 16, 2, 64, 4.83773, 5.20851
HIP, 16, 4, 1, 12.9819, 13.3676
HIP, 16, 4, 2, 7.29347, 7.68268
HIP, 16, 4, 4, 4.98751, 5.35661
HIP, 16, 4, 8, 4.63558, 5.02013
HIP, 16, 4, 16, 4.62363, 4.98281
HIP, 16, 4, 32, 4.53072, 4.90975
HIP, 16, 4, 64, 4.71854, 5.09234
HIP, 16, 8, 1, 11.1431, 11.5097
HIP, 16, 8, 2, 6.47588, 6.84112
HIP, 16, 8, 4, 4.64823, 5.03536
HIP, 16, 8, 8, 4.26695, 4.6462
HIP, 16, 8, 16, 4.31316, 4.69984
HIP, 16, 8, 32, 4.52675, 4.90734
HIP, 16, 8, 64, 4.59572, 4.96199
HIP, 16, 16, 1, 10.3934, 10.767
HIP, 16, 16, 2, 6.18149, 6.54519
HIP, 16, 16, 4, 4.60173, 4.96439
HIP, 16, 16, 8, 4.34513, 4.71832
HIP, 16, 16, 16, 4.33873, 4.72913
HIP, 16, 16, 32, 4.5186, 4.88371
HIP, 16, 16, 64, 4.67491, 5.05468
HIP, 16, 32, 1, 10.1065, 10.5043
HIP, 16, 32, 2, 6.01666, 6.3981
HIP, 16, 32, 4, 4.47111, 4.90168
HIP, 16, 32, 8, 4.28342, 4.67163
HIP, 16, 32, 16, 4.3818, 4.78264
HIP, 16, 32, 32, 4.43435, 4.80642
HIP, 16, 32, 64, 4.63175, 4.98564
HIP, 16, 64, 1, 9.92314, 10.3005
HIP, 16, 64, 2, 5.89865, 6.29079
HIP, 16, 64, 4, 4.31559, 4.69272
HIP, 16, 64, 8, 4.1928, 4.57214
HIP, 16, 64, 16, 4.24033, 4.61299
HIP, 16, 64, 32, 4.30378, 4.676
HIP, 16, 64, 64, 4.56332, 4.94638
HIP, 16, 128, 1, 9.75857, 10.1291
HIP, 16, 128, 2, 5.88351, 6.24442
HIP, 16, 128, 4, 4.29563, 4.66323
HIP, 16, 128, 8, 4.07123, 4.43243
HIP, 16, 128, 16, 4.05779, 4.48559
HIP, 16, 128, 32, 4.27422, 4.62795
HIP, 16, 128, 64, 4.55718, 4.93677
HIP, 32, 0, 1, 10.1062, 10.4666
HIP, 32, 1, 1, 20.7976, 21.0913
HIP, 32, 1, 2, 11.0142, 11.3062
HIP, 32, 1, 4, 6.44698, 6.73807
HIP, 32, 1, 8, 4.53878, 4.83151
HIP, 32, 1, 16, 3.8173, 4.10587
HIP, 32, 1, 32, 3.69869, 3.99365
HIP, 32, 1, 64, 3.73686, 4.03314
HIP, 32, 2, 1, 16.7239, 17.013
HIP, 32, 2, 2, 8.86071, 9.15785
HIP, 32, 2, 4, 5.30736, 5.59777
HIP, 32, 2, 8, 3.93016, 4.23295
HIP, 32, 2, 16, 3.47373, 3.76169
HIP, 32, 2, 32, 3.44705, 3.74697
HIP, 32, 2, 64, 3.51065, 3.80987
HIP, 32, 4, 1, 13.0146, 13.3097
HIP, 32, 4, 2, 7.0165, 7.31042
HIP, 32, 4, 4, 4.37185, 4.66615
HIP, 32, 4, 8, 3.42018, 3.74109
HIP, 32, 4, 16, 3.22849, 3.53391
HIP, 32, 4, 32, 3.28184, 3.57907
HIP, 32, 4, 64, 3.32068, 3.61261
HIP, 32, 8, 1, 10.641, 10.9493
HIP, 32, 8, 2, 6.47336, 6.77044
HIP, 32, 8, 4, 4.03725, 4.32661
HIP, 32, 8, 8, 3.1524, 3.45068
HIP, 32, 8, 16, 3.02419, 3.32385
HIP, 32, 8, 32, 3.16877, 3.45154
HIP, 32, 8, 64, 3.37615, 3.67697
HIP, 32, 16, 1, 10.0662, 10.3518
HIP, 32, 16, 2, 6.0819, 6.37406
HIP, 32, 16, 4, 3.91704, 4.21896
HIP, 32, 16, 8, 3.02273, 3.32002
HIP, 32, 16, 16, 2.93914, 3.24312
HIP, 32, 16, 32, 3.09762, 3.39825
HIP, 32, 16, 64, 3.27604, 3.57428
HIP, 32, 32, 1, 9.61119, 9.89618
HIP, 32, 32, 2, 5.89186, 6.18547
HIP, 32, 32, 4, 3.78947, 4.08944
HIP, 32, 32, 8, 3.01233, 3.315
HIP, 32, 32, 16, 2.96374, 3.26641
HIP, 32, 32, 32, 3.09055, 3.39884
HIP, 32, 32, 64, 3.27194, 3.56872
HIP, 32, 64, 1, 9.51181, 9.80339
HIP, 32, 64, 2, 5.78946, 6.07177
HIP, 32, 64, 4, 3.72788, 4.01829
HIP, 32, 64, 8, 3.00431, 3.29365
HIP, 32, 64, 16, 2.93936, 3.23421
HIP, 32, 64, 32, 3.03815, 3.32072
HIP, 32, 64, 64, 3.21984, 3.51148
HIP, 32, 128, 1, 9.49052, 9.77679
HIP, 32, 128, 2, 5.85767, 6.1463
HIP, 32, 128, 4, 3.69456, 3.98462
HIP, 32, 128, 8, 2.97306, 3.26521
HIP, 32, 128, 16, 2.84904, 3.13581
HIP, 32, 128, 32, 3.01284, 3.30022
HIP, 32, 128, 64, 3.20628, 3.4981
HIP, 64, 0, 1, 8.62147, 9.04344
HIP, 64, 1, 1, 20.7494, 21.055
HIP, 64, 1, 2, 11.0918, 11.4049
HIP, 64, 1, 4, 6.64243, 6.95665
HIP, 64, 1, 8, 4.9655, 5.29278
HIP, 64, 1, 16, 4.12246, 4.45314
HIP, 64, 1, 32, 4.20578, 4.65513
HIP, 64, 1, 64, 4.08652, 4.47771
HIP, 64, 2, 1, 16.9874, 17.3913
HIP, 64, 2, 2, 8.80049, 9.19913
HIP, 64, 2, 4, 5.47078, 5.79873
HIP, 64, 2, 8, 4.32395, 4.7724
HIP, 64, 2, 16, 3.7169, 4.03573
HIP, 64, 2, 32, 3.59988, 3.95211
HIP, 64, 2, 64, 3.77011, 4.09231
HIP, 64, 4, 1, 13.1029, 13.4137
HIP, 64, 4, 2, 7.12743, 7.45106
HIP, 64, 4, 4, 4.70215, 5.02518
HIP, 64, 4, 8, 3.85941, 4.17804
HIP, 64, 4, 16, 3.36572, 3.85764
HIP, 64, 4, 32, 3.48373, 3.83309
HIP, 64, 4, 64, 3.53006, 3.95393
HIP, 64, 8, 1, 10.464, 10.8385
HIP, 64, 8, 2, 6.65079, 7.03801
HIP, 64, 8, 4, 4.40711, 4.79451
HIP, 64, 8, 8, 3.66272, 4.06541
HIP, 64, 8, 16, 3.22894, 3.55945
HIP, 64, 8, 32, 3.3147, 3.71461
HIP, 64, 8, 64, 3.4082, 3.83852
HIP, 64, 16, 1, 9.8616, 10.1701
HIP, 64, 16, 2, 6.04122, 6.43045
HIP, 64, 16, 4, 4.3174, 4.83049
HIP, 64, 16, 8, 3.40693, 3.80789
HIP, 64, 16, 16, 3.18413, 3.5098
HIP, 64, 16, 32, 3.26322, 3.59828
HIP, 64, 16, 64, 3.58615, 4.0058
HIP, 64, 32, 1, 9.55985, 9.87639
HIP, 64, 32, 2, 6.07133, 6.39242
HIP, 64, 32, 4, 4.10694, 4.43745
HIP, 64, 32, 8, 3.40016, 3.74138
HIP, 64, 32, 16, 3.12489, 3.44598
HIP, 64, 32, 32, 3.24857, 3.57607
HIP, 64, 32, 64, 3.63132, 4.13567
HIP, 64, 64, 1, 9.38649, 9.8367
HIP, 64, 64, 2, 6.07882, 6.40637
HIP, 64, 64, 4, 4.07249, 4.46518
HIP, 64, 64, 8, 3.4404, 3.8449
HIP, 64, 64, 16, 3.1185, 3.57423
HIP, 64, 64, 32, 3.20348, 3.58866
HIP, 64, 64, 64, 3.4525, 3.83298
HIP, 64, 128, 1, 9.25684, 9.56949
HIP, 64, 128, 2, 6.0666, 6.38987
HIP, 64, 128, 4, 3.94138, 4.39246
HIP, 64, 128, 8, 3.41576, 3.92612
HIP, 64, 128, 16, 3.26164, 3.74244
HIP, 64, 128, 32, 3.14838, 3.46859
HIP, 64, 128, 64, 3.32846, 3.72426
KOKKOS_HIP, 1, 0, 1, 163.038, 167.25
KOKKOS_HIP, 1, 1, 1, 44.8474, 49.1187
KOKKOS_HIP, 1, 1, 2, 36.7531, 41.0388
KOKKOS_HIP, 1, 1, 4, 31.4252, 35.662
KOKKOS_HIP, 1, 1, 8, 28.6935, 32.9617
KOKKOS_HIP, 1, 1, 16, 27.4208, 31.6998
KOKKOS_HIP, 1, 1, 32, 26.702, 30.9821
KOKKOS_HIP, 1, 1, 64, 26.4624, 30.6551
KOKKOS_HIP, 1, 2, 1, 42.6684, 46.9327
KOKKOS_HIP, 1, 2, 2, 32.2892, 36.5594
KOKKOS_HIP, 1, 2, 4, 29.0306, 33.2567
KOKKOS_HIP, 1, 2, 8, 27.8221, 32.1075
KOKKOS_HIP, 1, 2, 16, 26.9273, 31.194
KOKKOS_HIP, 1, 2, 32, 26.5698, 30.8491
KOKKOS_HIP, 1, 2, 64, 26.7891, 30.9819
KOKKOS_HIP, 1, 4, 1, 36.7255, 40.9709
KOKKOS_HIP, 1, 4, 2, 33.5095, 37.8054
KOKKOS_HIP, 1, 4, 4, 29.6148, 33.8537
KOKKOS_HIP, 1, 4, 8, 27.5586, 31.8227
KOKKOS_HIP, 1, 4, 16, 26.7457, 30.9976
KOKKOS_HIP, 1, 4, 32, 26.5457, 30.8242
KOKKOS_HIP, 1, 4, 64, 26.2195, 30.362
KOKKOS_HIP, 1, 8, 1, 35.966, 40.2389
KOKKOS_HIP, 1, 8, 2, 32.0702, 36.3648
KOKKOS_HIP, 1, 8, 4, 28.6645, 32.8765
KOKKOS_HIP, 1, 8, 8, 27.4495, 31.7061
KOKKOS_HIP, 1, 8, 16, 26.9937, 31.2665
KOKKOS_HIP, 1, 8, 32, 26.6481, 30.9592
KOKKOS_HIP, 1, 8, 64, 26.6639, 30.8326
KOKKOS_HIP, 1, 16, 1, 35.6009, 39.8642
KOKKOS_HIP, 1, 16, 2, 30.9895, 35.2661
KOKKOS_HIP, 1, 16, 4, 28.5478, 32.7697
KOKKOS_HIP, 1, 16, 8, 27.4447, 31.737
KOKKOS_HIP, 1, 16, 16, 26.9904, 31.269
KOKKOS_HIP, 1, 16, 32, 26.5726, 30.868
KOKKOS_HIP, 1, 16, 64, 26.595, 30.7633
KOKKOS_HIP, 1, 32, 1, 35.7916, 40.075
KOKKOS_HIP, 1, 32, 2, 30.8473, 35.1473
KOKKOS_HIP, 1, 32, 4, 28.6699, 32.9072
KOKKOS_HIP, 1, 32, 8, 27.676, 31.9718
KOKKOS_HIP, 1, 32, 16, 27.0385, 31.3192
KOKKOS_HIP, 1, 32, 32, 26.5887, 30.8779
KOKKOS_HIP, 1, 32, 64, 26.6012, 30.7489
KOKKOS_HIP, 1, 64, 1, 35.8646, 40.1799
KOKKOS_HIP, 1, 64, 2, 30.7711, 35.0795
KOKKOS_HIP, 1, 64, 4, 28.7787, 33.0315
KOKKOS_HIP, 1, 64, 8, 27.5685, 31.8447
KOKKOS_HIP, 1, 64, 16, 27.0411, 31.313
KOKKOS_HIP, 1, 64, 32, 26.7953, 31.1114
KOKKOS_HIP, 1, 64, 64, 26.7808, 30.9741
KOKKOS_HIP, 1, 128, 1, 35.6017, 39.8763
KOKKOS_HIP, 1, 128, 2, 30.2657, 34.5262
KOKKOS_HIP, 1, 128, 4, 28.4541, 32.684
KOKKOS_HIP, 1, 128, 8, 27.4942, 31.7661
KOKKOS_HIP, 1, 128, 16, 26.9031, 31.1706
KOKKOS_HIP, 1, 128, 32, 26.7158, 30.9959
KOKKOS_HIP, 1, 128, 64, 26.7766, 30.9799
KOKKOS_HIP, 2, 0, 1, 94.0421, 96.1398
KOKKOS_HIP, 2, 1, 1, 30.5981, 32.6588
KOKKOS_HIP, 2, 1, 2, 22.0946, 24.2567
KOKKOS_HIP, 2, 1, 4, 17.126, 19.1108
KOKKOS_HIP, 2, 1, 8, 15.3996, 17.4606
KOKKOS_HIP, 2, 1, 16, 14.9094, 16.9599
KOKKOS_HIP, 2, 1, 32, 14.6589, 16.6771
KOKKOS_HIP, 2, 1, 64, 14.5573, 16.6578
KOKKOS_HIP, 2, 2, 1, 26.6702, 28.7494
KOKKOS_HIP, 2, 2, 2, 20.3242, 22.4017
KOKKOS_HIP, 2, 2, 4, 16.3069, 18.4198
KOKKOS_HIP, 2, 2, 8, 15.1184, 17.0643
KOKKOS_HIP, 2, 2, 16, 14.7799, 16.8498
KOKKOS_HIP, 2, 2, 32, 14.3806, 16.4774
KOKKOS_HIP, 2, 2, 64, 14.3325, 16.3687
KOKKOS_HIP, 2, 4, 1, 23.6449, 25.7703
KOKKOS_HIP, 2, 4, 2, 19.1077, 21.2345
KOKKOS_HIP, 2, 4, 4, 15.9034, 18.0151
KOKKOS_HIP, 2, 4, 8, 14.7652, 16.939
KOKKOS_HIP, 2, 4, 16, 14.6339, 16.7006
KOKKOS_HIP, 2, 4, 32, 14.5598, 16.6413
KOKKOS_HIP, 2, 4, 64, 14.4304, 16.4754
KOKKOS_HIP, 2, 8, 1, 22.9364, 24.9492
KOKKOS_HIP, 2, 8, 2, 18.73, 20.7
KOKKOS_HIP, 2, 8, 4, 15.738, 17.7389
KOKKOS_HIP, 2, 8, 8, 14.8823, 16.9427
KOKKOS_HIP, 2, 8, 16, 14.7041, 16.7784
KOKKOS_HIP, 2, 8, 32, 14.4713, 16.532
KOKKOS_HIP, 2, 8, 64, 14.3225, 16.4148
KOKKOS_HIP, 2, 16, 1, 21.8986, 24.0171
KOKKOS_HIP, 2, 16, 2, 18.1578, 20.2013
KOKKOS_HIP, 2, 16, 4, 15.5555, 17.6265
KOKKOS_HIP, 2, 16, 8, 14.8274, 16.8616
KOKKOS_HIP, 2, 16, 16, 14.6407, 16.7077
KOKKOS_HIP, 2, 16, 32, 14.4472, 16.5353
KOKKOS_HIP, 2, 16, 64, 14.3595, 16.4689
KOKKOS_HIP, 2, 32, 1, 21.8833, 23.9851
KOKKOS_HIP, 2, 32, 2, 17.9599, 20.0855
KOKKOS_HIP, 2, 32, 4, 15.3616, 17.5234
KOKKOS_HIP, 2, 32, 8, 14.8922, 16.9506
KOKKOS_HIP, 2, 32, 16, 14.6071, 16.6995
KOKKOS_HIP, 2, 32, 32, 14.4289, 16.503
KOKKOS_HIP, 2, 32, 64, 14.393, 16.5434
KOKKOS_HIP, 2, 64, 1, 21.7697, 23.8823
KOKKOS_HIP, 2, 64, 2, 18.0067, 20.1606
KOKKOS_HIP, 2, 64, 4, 15.565, 17.5621
KOKKOS_HIP, 2, 64, 8, 14.6837, 16.8271
KOKKOS_HIP, 2, 64, 16, 14.6465, 16.793
KOKKOS_HIP, 2, 64, 32, 14.437, 16.6214
KOKKOS_HIP, 2, 64, 64, 14.4394, 16.5153
KOKKOS_HIP, 2, 128, 1, 21.7982, 23.9272
KOKKOS_HIP, 2, 128, 2, 18.0039, 20.1214
KOKKOS_HIP, 2, 128, 4, 15.5243, 17.5351
KOKKOS_HIP, 2, 128, 8, 14.7822, 16.8798
KOKKOS_HIP, 2, 128, 16, 14.7219, 16.7403
#KOKKOS_HIP, 2, 128, 32, , 
KOKKOS_HIP, 2, 128, 64, 14.5124, 16.6035
KOKKOS_HIP, 4, 0, 1, 59.1114, 60.1977
KOKKOS_HIP, 4, 1, 1, 24.4978, 25.5427
KOKKOS_HIP, 4, 1, 2, 14.8699, 15.8949
KOKKOS_HIP, 4, 1, 4, 10.7435, 11.7953
KOKKOS_HIP, 4, 1, 8, 8.9899, 10.0338
KOKKOS_HIP, 4, 1, 16, 8.48317, 9.52177
KOKKOS_HIP, 4, 1, 32, 8.25117, 9.32037
KOKKOS_HIP, 4, 1, 64, 8.35917, 9.411
KOKKOS_HIP, 4, 2, 1, 20.3453, 21.3925
KOKKOS_HIP, 4, 2, 2, 12.6791, 13.7103
KOKKOS_HIP, 4, 2, 4, 9.61717, 10.6181
KOKKOS_HIP, 4, 2, 8, 8.5146, 9.54507
KOKKOS_HIP, 4, 2, 16, 8.39683, 9.45595
KOKKOS_HIP, 4, 2, 32, 8.24542, 9.29619
KOKKOS_HIP, 4, 2, 64, 8.21666, 9.27053
KOKKOS_HIP, 4, 4, 1, 16.4469, 17.5041
KOKKOS_HIP, 4, 4, 2, 11.2409, 12.2595
KOKKOS_HIP, 4, 4, 4, 9.11954, 10.1471
KOKKOS_HIP, 4, 4, 8, 8.34123, 9.42967
KOKKOS_HIP, 4, 4, 16, 8.24488, 9.25149
KOKKOS_HIP, 4, 4, 32, 8.18929, 9.21554
KOKKOS_HIP, 4, 4, 64, 8.26852, 9.32506
KOKKOS_HIP, 4, 8, 1, 16.4859, 17.5086
KOKKOS_HIP, 4, 8, 2, 11.1697, 12.2226
KOKKOS_HIP, 4, 8, 4, 8.92821, 9.95614
KOKKOS_HIP, 4, 8, 8, 8.38936, 9.41678
KOKKOS_HIP, 4, 8, 16, 8.25406, 9.29532
KOKKOS_HIP, 4, 8, 32, 8.09071, 9.20664
KOKKOS_HIP, 4, 8, 64, 8.23538, 9.23453
KOKKOS_HIP, 4, 16, 1, 13.2733, 14.2893
KOKKOS_HIP, 4, 16, 2, 10.0885, 11.1137
KOKKOS_HIP, 4, 16, 4, 8.66147, 9.70064
KOKKOS_HIP, 4, 16, 8, 8.31742, 9.30478
KOKKOS_HIP, 4, 16, 16, 8.23002, 9.28347
KOKKOS_HIP, 4, 16, 32, 8.16625, 9.24552
KOKKOS_HIP, 4, 16, 64, 8.18282, 9.25305
KOKKOS_HIP, 4, 32, 1, 13.1497, 14.2119
KOKKOS_HIP, 4, 32, 2, 10.0136, 11.0426
KOKKOS_HIP, 4, 32, 4, 8.63942, 9.67135
KOKKOS_HIP, 4, 32, 8, 8.2355, 9.23774
KOKKOS_HIP, 4, 32, 16, 8.22046, 9.25753
KOKKOS_HIP, 4, 32, 32, 8.12042, 9.19558
KOKKOS_HIP, 4, 32, 64, 8.20055, 9.22048
KOKKOS_HIP, 4, 64, 1, 12.9726, 13.9564
KOKKOS_HIP, 4, 64, 2, 9.94812, 10.9398
KOKKOS_HIP, 4, 64, 4, 8.5557, 9.60387
KOKKOS_HIP, 4, 64, 8, 8.27961, 9.33286
KOKKOS_HIP, 4, 64, 16, 8.20786, 9.27757
KOKKOS_HIP, 4, 64, 32, 8.30203, 9.30805
KOKKOS_HIP, 4, 64, 64, 8.30161, 9.3589
KOKKOS_HIP, 4, 128, 1, 12.8509, 13.9067
KOKKOS_HIP, 4, 128, 2, 9.78514, 10.8185
KOKKOS_HIP, 4, 128, 4, 8.53796, 9.52601
KOKKOS_HIP, 4, 128, 8, 8.18823, 9.25689
KOKKOS_HIP, 4, 128, 16, 8.159, 9.17853
KOKKOS_HIP, 4, 128, 32, 8.1868, 9.25336
KOKKOS_HIP, 4, 128, 64, 8.21669, 9.26984
KOKKOS_HIP, 8, 0, 1, 33.6843, 34.3892
KOKKOS_HIP, 8, 1, 1, 20.9852, 21.6239
KOKKOS_HIP, 8, 1, 2, 12.0647, 12.6419
KOKKOS_HIP, 8, 1, 4, 8.14897, 8.71335
KOKKOS_HIP, 8, 1, 8, 6.68664, 7.30764
KOKKOS_HIP, 8, 1, 16, 6.12411, 6.7238
KOKKOS_HIP, 8, 1, 32, 5.83024, 6.40038
KOKKOS_HIP, 8, 1, 64, 5.92416, 6.50335
KOKKOS_HIP, 8, 2, 1, 16.9801, 17.5997
KOKKOS_HIP, 8, 2, 2, 10.0283, 10.6269
KOKKOS_HIP, 8, 2, 4, 7.18114, 7.78804
KOKKOS_HIP, 8, 2, 8, 6.20087, 6.8054
KOKKOS_HIP, 8, 2, 16, 5.87029, 6.44506
KOKKOS_HIP, 8, 2, 32, 5.73173, 6.33162
KOKKOS_HIP, 8, 2, 64, 5.79956, 6.38733
KOKKOS_HIP, 8, 4, 1, 14.8655, 15.4705
KOKKOS_HIP, 8, 4, 2, 9.05824, 9.65314
KOKKOS_HIP, 8, 4, 4, 6.82996, 7.40932
KOKKOS_HIP, 8, 4, 8, 5.89516, 6.49117
KOKKOS_HIP, 8, 4, 16, 5.75841, 6.36623
KOKKOS_HIP, 8, 4, 32, 5.7788, 6.38737
KOKKOS_HIP, 8, 4, 64, 5.76599, 6.31888
KOKKOS_HIP, 8, 8, 1, 13.2581, 13.8285
KOKKOS_HIP, 8, 8, 2, 8.36961, 8.95455
KOKKOS_HIP, 8, 8, 4, 6.45616, 7.03027
KOKKOS_HIP, 8, 8, 8, 5.96438, 6.57057
KOKKOS_HIP, 8, 8, 16, 5.72918, 6.36503
KOKKOS_HIP, 8, 8, 32, 5.76754, 6.36474
KOKKOS_HIP, 8, 8, 64, 5.85, 6.43149
KOKKOS_HIP, 8, 16, 1, 11.4495, 12.0625
KOKKOS_HIP, 8, 16, 2, 7.56214, 8.16707
KOKKOS_HIP, 8, 16, 4, 6.12489, 6.71325
KOKKOS_HIP, 8, 16, 8, 5.85024, 6.46039
KOKKOS_HIP, 8, 16, 16, 5.75234, 6.32974
KOKKOS_HIP, 8, 16, 32, 5.62092, 6.22255
KOKKOS_HIP, 8, 16, 64, 5.77754, 6.43747
KOKKOS_HIP, 8, 32, 1, 11.0648, 11.69
KOKKOS_HIP, 8, 32, 2, 7.41817, 8.03596
KOKKOS_HIP, 8, 32, 4, 5.96584, 6.57927
KOKKOS_HIP, 8, 32, 8, 5.77669, 6.39026
KOKKOS_HIP, 8, 32, 16, 5.68279, 6.29106
KOKKOS_HIP, 8, 32, 32, 5.69722, 6.27262
KOKKOS_HIP, 8, 32, 64, 5.82013, 6.38889
KOKKOS_HIP, 8, 64, 1, 10.842, 11.4928
KOKKOS_HIP, 8, 64, 2, 7.3837, 8.00009
KOKKOS_HIP, 8, 64, 4, 5.96689, 6.57399
KOKKOS_HIP, 8, 64, 8, 5.74082, 6.34087
KOKKOS_HIP, 8, 64, 16, 5.65017, 6.28017
KOKKOS_HIP, 8, 64, 32, 5.85861, 6.41243
KOKKOS_HIP, 8, 64, 64, 5.94452, 6.5604
#KOKKOS_HIP, 8, 128, 1, , 
KOKKOS_HIP, 8, 128, 2, 7.11822, 7.74014
KOKKOS_HIP, 8, 128, 4, 5.84792, 6.44106
KOKKOS_HIP, 8, 128, 8, 5.6746, 6.27847
KOKKOS_HIP, 8, 128, 16, 5.62095, 6.22025
KOKKOS_HIP, 8, 128, 32, 5.69157, 6.29707
KOKKOS_HIP, 8, 128, 64, 5.80585, 6.40998
KOKKOS_HIP, 16, 0, 1, 20.8133, 21.2654
KOKKOS_HIP, 16, 1, 1, 20.7306, 21.1482
KOKKOS_HIP, 16, 1, 2, 11.0526, 11.4799
KOKKOS_HIP, 16, 1, 4, 6.7428, 7.14636
KOKKOS_HIP, 16, 1, 8, 5.35412, 5.72578
KOKKOS_HIP, 16, 1, 16, 4.89197, 5.25777
KOKKOS_HIP, 16, 1, 32, 4.81641, 5.17637
KOKKOS_HIP, 16, 1, 64, 4.85444, 5.22737
KOKKOS_HIP, 16, 2, 1, 16.8457, 17.2363
KOKKOS_HIP, 16, 2, 2, 9.03826, 9.41079
KOKKOS_HIP, 16, 2, 4, 5.7451, 6.1196
KOKKOS_HIP, 16, 2, 8, 4.84597, 5.22031
KOKKOS_HIP, 16, 2, 16, 4.62394, 5.04251
KOKKOS_HIP, 16, 2, 32, 4.64161, 5.04118
KOKKOS_HIP, 16, 2, 64, 4.65145, 5.04152
KOKKOS_HIP, 16, 4, 1, 14.5559, 14.9382
KOKKOS_HIP, 16, 4, 2, 8.28369, 8.65635
KOKKOS_HIP, 16, 4, 4, 5.31661, 5.67355
KOKKOS_HIP, 16, 4, 8, 4.63297, 5.01393
KOKKOS_HIP, 16, 4, 16, 4.51499, 4.8805
KOKKOS_HIP, 16, 4, 32, 4.49317, 4.8863
KOKKOS_HIP, 16, 4, 64, 4.598, 4.98096
KOKKOS_HIP, 16, 8, 1, 13.0617, 13.4326
KOKKOS_HIP, 16, 8, 2, 7.29359, 7.66338
KOKKOS_HIP, 16, 8, 4, 4.94342, 5.34
KOKKOS_HIP, 16, 8, 8, 4.44967, 4.81246
KOKKOS_HIP, 16, 8, 16, 4.37673, 4.78786
KOKKOS_HIP, 16, 8, 32, 4.44387, 4.81756
KOKKOS_HIP, 16, 8, 64, 4.59343, 4.95261
KOKKOS_HIP, 16, 16, 1, 11.0588, 11.4536
KOKKOS_HIP, 16, 16, 2, 6.48729, 6.90269
KOKKOS_HIP, 16, 16, 4, 4.64223, 5.02019
KOKKOS_HIP, 16, 16, 8, 4.32411, 4.69419
KOKKOS_HIP, 16, 16, 16, 4.235, 4.63036
KOKKOS_HIP, 16, 16, 32, 4.36074, 4.73952
KOKKOS_HIP, 16, 16, 64, 4.48825, 4.84998
KOKKOS_HIP, 16, 32, 1, 10.4365, 10.8077
KOKKOS_HIP, 16, 32, 2, 6.44092, 6.81214
KOKKOS_HIP, 16, 32, 4, 4.54108, 4.93869
KOKKOS_HIP, 16, 32, 8, 4.37712, 4.7332
KOKKOS_HIP, 16, 32, 16, 4.25657, 4.64258
KOKKOS_HIP, 16, 32, 32, 4.33268, 4.70377
KOKKOS_HIP, 16, 32, 64, 4.46963, 4.84343
KOKKOS_HIP, 16, 64, 1, 10.4195, 10.7778
KOKKOS_HIP, 16, 64, 2, 6.22423, 6.58381
KOKKOS_HIP, 16, 64, 4, 4.49952, 4.8732
KOKKOS_HIP, 16, 64, 8, 4.24434, 4.62271
KOKKOS_HIP, 16, 64, 16, 4.19509, 4.59564
KOKKOS_HIP, 16, 64, 32, 4.26082, 4.66172
KOKKOS_HIP, 16, 64, 64, 4.50179, 4.868
KOKKOS_HIP, 16, 128, 1, 10.2883, 10.6598
KOKKOS_HIP, 16, 128, 2, 6.19246, 6.57128
KOKKOS_HIP, 16, 128, 4, 4.34784, 4.71323
KOKKOS_HIP, 16, 128, 8, 4.14303, 4.50967
KOKKOS_HIP, 16, 128, 16, 4.10402, 4.48104
#KOKKOS_HIP, 16, 128, 32, , 
KOKKOS_HIP, 16, 128, 64, 4.40653, 4.76397
KOKKOS_HIP, 32, 0, 1, 10.2787, 10.6394
KOKKOS_HIP, 32, 1, 1, 20.706, 21.0012
KOKKOS_HIP, 32, 1, 2, 11.0468, 11.3366
KOKKOS_HIP, 32, 1, 4, 6.50843, 6.81247
KOKKOS_HIP, 32, 1, 8, 4.56481, 4.86331
KOKKOS_HIP, 32, 1, 16, 3.7412, 4.03688
KOKKOS_HIP, 32, 1, 32, 3.67752, 3.96869
KOKKOS_HIP, 32, 1, 64, 3.7083, 4.00015
KOKKOS_HIP, 32, 2, 1, 16.6062, 16.9068
KOKKOS_HIP, 32, 2, 2, 8.93593, 9.22753
KOKKOS_HIP, 32, 2, 4, 5.34564, 5.66659
KOKKOS_HIP, 32, 2, 8, 3.89254, 4.17981
KOKKOS_HIP, 32, 2, 16, 3.37936, 3.67663
KOKKOS_HIP, 32, 2, 32, 3.34622, 3.64027
KOKKOS_HIP, 32, 2, 64, 3.39782, 3.68885
KOKKOS_HIP, 32, 4, 1, 14.1142, 14.4096
KOKKOS_HIP, 32, 4, 2, 8.15638, 8.44955
KOKKOS_HIP, 32, 4, 4, 4.91174, 5.21186
KOKKOS_HIP, 32, 4, 8, 3.68886, 3.98204
KOKKOS_HIP, 32, 4, 16, 3.24974, 3.5561
KOKKOS_HIP, 32, 4, 32, 3.30294, 3.6026
KOKKOS_HIP, 32, 4, 64, 3.40976, 3.71752
KOKKOS_HIP, 32, 8, 1, 12.6503, 12.9256
KOKKOS_HIP, 32, 8, 2, 7.17048, 7.47089
KOKKOS_HIP, 32, 8, 4, 4.45486, 4.75036
KOKKOS_HIP, 32, 8, 8, 3.36001, 3.65695
KOKKOS_HIP, 32, 8, 16, 3.11343, 3.41215
KOKKOS_HIP, 32, 8, 32, 3.12477, 3.42082
KOKKOS_HIP, 32, 8, 64, 3.23888, 3.53525
KOKKOS_HIP, 32, 16, 1, 10.6235, 10.9008
KOKKOS_HIP, 32, 16, 2, 6.67895, 6.97246
KOKKOS_HIP, 32, 16, 4, 4.1525, 4.45027
KOKKOS_HIP, 32, 16, 8, 3.17301, 3.46101
KOKKOS_HIP, 32, 16, 16, 2.92389, 3.21359
KOKKOS_HIP, 32, 16, 32, 3.06317, 3.35908
KOKKOS_HIP, 32, 16, 64, 3.22437, 3.51993
KOKKOS_HIP, 32, 32, 1, 10.0296, 10.3465
KOKKOS_HIP, 32, 32, 2, 6.44523, 6.71608
KOKKOS_HIP, 32, 32, 4, 4.03069, 4.31922
KOKKOS_HIP, 32, 32, 8, 3.07796, 3.36296
KOKKOS_HIP, 32, 32, 16, 2.92367, 3.19608
KOKKOS_HIP, 32, 32, 32, 3.08091, 3.3769
KOKKOS_HIP, 32, 32, 64, 3.21176, 3.49981
KOKKOS_HIP, 32, 64, 1, 9.82012, 10.1114
KOKKOS_HIP, 32, 64, 2, 6.43229, 6.71987
KOKKOS_HIP, 32, 64, 4, 3.98767, 4.28329
KOKKOS_HIP, 32, 64, 8, 3.05856, 3.35785
KOKKOS_HIP, 32, 64, 16, 2.95044, 3.23986
KOKKOS_HIP, 32, 64, 32, 3.07268, 3.38164
KOKKOS_HIP, 32, 64, 64, 3.1797, 3.47969
KOKKOS_HIP, 32, 128, 1, 9.77983, 10.0808
KOKKOS_HIP, 32, 128, 2, 6.41383, 6.70527
KOKKOS_HIP, 32, 128, 4, 4.18605, 4.48034
KOKKOS_HIP, 32, 128, 8, 3.0526, 3.35327
KOKKOS_HIP, 32, 128, 16, 2.96703, 3.26944
KOKKOS_HIP, 32, 128, 32, 3.03695, 3.33567
KOKKOS_HIP, 32, 128, 64, 3.16216, 3.48746
KOKKOS_HIP, 64, 0, 1, 9.11027, 9.59131
KOKKOS_HIP, 64, 1, 1, 20.7917, 21.1664
KOKKOS_HIP, 64, 1, 2, 11.1293, 11.4466
KOKKOS_HIP, 64, 1, 4, 6.86051, 7.32424
KOKKOS_HIP, 64, 1, 8, 4.93085, 5.31603
KOKKOS_HIP, 64, 1, 16, 4.08528, 4.41335
KOKKOS_HIP, 64, 1, 32, 4.09221, 4.47442
KOKKOS_HIP, 64, 1, 64, 3.91569, 4.26217
KOKKOS_HIP, 64, 2, 1, 16.7643, 17.1485
KOKKOS_HIP, 64, 2, 2, 8.99218, 9.3525
KOKKOS_HIP, 64, 2, 4, 5.6488, 6.13266
KOKKOS_HIP, 64, 2, 8, 4.52133, 4.91682
KOKKOS_HIP, 64, 2, 16, 3.84792, 4.3068
KOKKOS_HIP, 64, 2, 32, 3.75273, 4.20616
KOKKOS_HIP, 64, 2, 64, 3.6863, 4.00981
KOKKOS_HIP, 64, 4, 1, 14.1821, 14.5102
KOKKOS_HIP, 64, 4, 2, 8.08489, 8.40255
KOKKOS_HIP, 64, 4, 4, 5.21838, 5.68251
KOKKOS_HIP, 64, 4, 8, 4.27903, 4.68775
KOKKOS_HIP, 64, 4, 16, 3.76081, 4.15609
KOKKOS_HIP, 64, 4, 32, 3.48845, 3.89708
KOKKOS_HIP, 64, 4, 64, 3.5706, 3.97348
KOKKOS_HIP, 64, 8, 1, 12.5296, 12.9061
KOKKOS_HIP, 64, 8, 2, 7.18097, 7.49296
KOKKOS_HIP, 64, 8, 4, 4.68028, 5.06038
KOKKOS_HIP, 64, 8, 8, 3.74393, 4.08431
KOKKOS_HIP, 64, 8, 16, 3.47327, 3.89809
KOKKOS_HIP, 64, 8, 32, 3.28567, 3.61107
KOKKOS_HIP, 64, 8, 64, 3.3021, 3.64167
KOKKOS_HIP, 64, 16, 1, 10.5022, 10.8212
KOKKOS_HIP, 64, 16, 2, 6.79697, 7.13385
KOKKOS_HIP, 64, 16, 4, 4.50221, 4.88964
KOKKOS_HIP, 64, 16, 8, 3.50955, 3.83796
KOKKOS_HIP, 64, 16, 16, 3.1238, 3.53217
KOKKOS_HIP, 64, 16, 32, 3.20159, 3.60725
KOKKOS_HIP, 64, 16, 64, 3.3707, 3.8097
KOKKOS_HIP, 64, 32, 1, 9.87703, 10.2597
KOKKOS_HIP, 64, 32, 2, 6.6237, 6.93307
KOKKOS_HIP, 64, 32, 4, 4.43219, 4.88829
KOKKOS_HIP, 64, 32, 8, 3.48437, 3.89309
KOKKOS_HIP, 64, 32, 16, 3.37854, 3.78824
KOKKOS_HIP, 64, 32, 32, 3.25248, 3.59487
KOKKOS_HIP, 64, 32, 64, 3.51257, 3.93193
KOKKOS_HIP, 64, 64, 1, 9.87616, 10.2954
KOKKOS_HIP, 64, 64, 2, 6.54239, 6.86503
KOKKOS_HIP, 64, 64, 4, 4.33388, 4.7253
KOKKOS_HIP, 64, 64, 8, 3.45917, 3.80201
KOKKOS_HIP, 64, 64, 16, 3.1243, 3.44862
KOKKOS_HIP, 64, 64, 32, 3.18335, 3.513
KOKKOS_HIP, 64, 64, 64, 3.375, 3.77513
KOKKOS_HIP, 64, 128, 1, 9.57394, 9.95645
KOKKOS_HIP, 64, 128, 2, 6.50626, 6.82899
KOKKOS_HIP, 64, 128, 4, 4.31694, 4.72642
KOKKOS_HIP, 64, 128, 8, 3.35384, 3.70967
KOKKOS_HIP, 64, 128, 16, 3.26268, 3.72518
KOKKOS_HIP, 64, 128, 32, 3.15834, 3.48767
KOKKOS_HIP, 64, 128, 64, 3.54591, 3.9973
#KOKKOS_SYCL, 1, 0, 1, , 
KOKKOS_SYCL, 1, 1, 1, 49.1182, 52.6451
KOKKOS_SYCL, 1, 1, 2, 34.666, 38.2173
KOKKOS_SYCL, 1, 1, 4, 27.7983, 31.2904
KOKKOS_SYCL, 1, 1, 8, 24.9713, 28.5334
KOKKOS_SYCL, 1, 1, 16, 22.9098, 26.4342
KOKKOS_SYCL, 1, 1, 32, 22.2282, 25.7567
KOKKOS_SYCL, 1, 1, 64, 21.9227, 25.4317
KOKKOS_SYCL, 1, 2, 1, 49.1039, 52.6292
KOKKOS_SYCL, 1, 2, 2, 34.6359, 38.1793
KOKKOS_SYCL, 1, 2, 4, 28.1694, 31.6862
KOKKOS_SYCL, 1, 2, 8, 24.6646, 28.1738
KOKKOS_SYCL, 1, 2, 16, 22.9094, 26.4428
KOKKOS_SYCL, 1, 2, 32, 22.2655, 25.8124
KOKKOS_SYCL, 1, 2, 64, 21.9585, 25.4616
KOKKOS_SYCL, 1, 4, 1, 49.6609, 53.2419
KOKKOS_SYCL, 1, 4, 2, 34.7065, 38.2569
KOKKOS_SYCL, 1, 4, 4, 28.0343, 31.5456
KOKKOS_SYCL, 1, 4, 8, 25.0398, 28.599
KOKKOS_SYCL, 1, 4, 16, 22.787, 26.2801
KOKKOS_SYCL, 1, 4, 32, 22.3724, 25.9262
KOKKOS_SYCL, 1, 4, 64, 21.969, 25.4982
KOKKOS_SYCL, 1, 8, 1, 48.6976, 52.2569
KOKKOS_SYCL, 1, 8, 2, 35.0713, 38.6055
KOKKOS_SYCL, 1, 8, 4, 28.0368, 31.5655
KOKKOS_SYCL, 1, 8, 8, 24.9307, 28.4849
KOKKOS_SYCL, 1, 8, 16, 22.9278, 26.4654
KOKKOS_SYCL, 1, 8, 32, 22.1869, 25.7133
KOKKOS_SYCL, 1, 8, 64, 21.9793, 25.4948
KOKKOS_SYCL, 1, 16, 1, 48.9132, 52.4619
KOKKOS_SYCL, 1, 16, 2, 34.7047, 38.2224
KOKKOS_SYCL, 1, 16, 4, 28.3458, 31.8771
KOKKOS_SYCL, 1, 16, 8, 24.9978, 28.5375
KOKKOS_SYCL, 1, 16, 16, 22.8865, 26.3765
KOKKOS_SYCL, 1, 16, 32, 22.2496, 25.7835
KOKKOS_SYCL, 1, 16, 64, 21.9336, 25.4314
KOKKOS_SYCL, 1, 32, 1, 48.8605, 52.3895
KOKKOS_SYCL, 1, 32, 2, 34.8168, 38.3428
KOKKOS_SYCL, 1, 32, 4, 28.4411, 31.9502
KOKKOS_SYCL, 1, 32, 8, 25.1162, 28.673
KOKKOS_SYCL, 1, 32, 16, 22.9796, 26.4684
KOKKOS_SYCL, 1, 32, 32, 22.3915, 25.9253
KOKKOS_SYCL, 1, 32, 64, 22.1936, 25.7312
KOKKOS_SYCL, 1, 64, 1, 49.5768, 53.1297
KOKKOS_SYCL, 1, 64, 2, 35.3325, 38.8835
KOKKOS_SYCL, 1, 64, 4, 28.3219, 31.815
KOKKOS_SYCL, 1, 64, 8, 25.1325, 28.6669
KOKKOS_SYCL, 1, 64, 16, 23.2542, 26.768
KOKKOS_SYCL, 1, 64, 32, 22.414, 25.9173
KOKKOS_SYCL, 1, 64, 64, 22.2877, 25.7942
KOKKOS_SYCL, 1, 128, 1, 50.4694, 54.0058
KOKKOS_SYCL, 1, 128, 2, 36.8422, 40.3937
KOKKOS_SYCL, 1, 128, 4, 29.1114, 32.6141
KOKKOS_SYCL, 1, 128, 8, 25.9863, 29.5249
KOKKOS_SYCL, 1, 128, 16, 23.9636, 27.4696
KOKKOS_SYCL, 1, 128, 32, 23.2585, 26.7902
KOKKOS_SYCL, 1, 128, 64, 22.8033, 26.3205
#KOKKOS_SYCL, 2, 0, 1, , 
KOKKOS_SYCL, 2, 1, 1, 36.5626, 38.3205
KOKKOS_SYCL, 2, 1, 2, 23.5118, 25.2456
KOKKOS_SYCL, 2, 1, 4, 17.3263, 19.0979
KOKKOS_SYCL, 2, 1, 8, 14.65, 16.3914
KOKKOS_SYCL, 2, 1, 16, 13.2331, 15.0277
KOKKOS_SYCL, 2, 1, 32, 12.4743, 14.2725
KOKKOS_SYCL, 2, 1, 64, 12.5012, 14.2484
KOKKOS_SYCL, 2, 2, 1, 32.0343, 33.7558
KOKKOS_SYCL, 2, 2, 2, 21.3007, 23.0114
KOKKOS_SYCL, 2, 2, 4, 16.2177, 17.9846
KOKKOS_SYCL, 2, 2, 8, 14.0822, 15.8547
KOKKOS_SYCL, 2, 2, 16, 13.0163, 14.7321
KOKKOS_SYCL, 2, 2, 32, 12.4863, 14.2422
KOKKOS_SYCL, 2, 2, 64, 12.2911, 13.985
KOKKOS_SYCL, 2, 4, 1, 28.6792, 30.3217
KOKKOS_SYCL, 2, 4, 2, 20.2751, 22.0292
KOKKOS_SYCL, 2, 4, 4, 15.7893, 17.6109
KOKKOS_SYCL, 2, 4, 8, 13.8643, 15.6623
KOKKOS_SYCL, 2, 4, 16, 12.7718, 14.5347
KOKKOS_SYCL, 2, 4, 32, 12.4908, 14.2789
KOKKOS_SYCL, 2, 4, 64, 12.3346, 14.0323
KOKKOS_SYCL, 2, 8, 1, 28.2409, 29.9547
KOKKOS_SYCL, 2, 8, 2, 20.0176, 21.7868
KOKKOS_SYCL, 2, 8, 4, 15.8296, 17.556
KOKKOS_SYCL, 2, 8, 8, 13.849, 15.5434
KOKKOS_SYCL, 2, 8, 16, 12.8542, 14.6175
KOKKOS_SYCL, 2, 8, 32, 12.4207, 14.2081
KOKKOS_SYCL, 2, 8, 64, 12.2708, 14.023
KOKKOS_SYCL, 2, 16, 1, 29.2281, 30.9944
KOKKOS_SYCL, 2, 16, 2, 19.9991, 21.739
KOKKOS_SYCL, 2, 16, 4, 15.7579, 17.5207
KOKKOS_SYCL, 2, 16, 8, 14.077, 15.7755
KOKKOS_SYCL, 2, 16, 16, 13.0401, 14.772
KOKKOS_SYCL, 2, 16, 32, 12.3621, 14.078
KOKKOS_SYCL, 2, 16, 64, 12.2806, 14.0109
KOKKOS_SYCL, 2, 32, 1, 28.9174, 30.6671
KOKKOS_SYCL, 2, 32, 2, 20.6435, 22.3457
KOKKOS_SYCL, 2, 32, 4, 15.8568, 17.6605
KOKKOS_SYCL, 2, 32, 8, 13.9411, 15.666
KOKKOS_SYCL, 2, 32, 16, 12.9517, 14.7206
KOKKOS_SYCL, 2, 32, 32, 12.6707, 14.4094
KOKKOS_SYCL, 2, 32, 64, 12.4082, 14.1488
KOKKOS_SYCL, 2, 64, 1, 28.8764, 30.6976
KOKKOS_SYCL, 2, 64, 2, 20.4367, 22.2013
KOKKOS_SYCL, 2, 64, 4, 16.1821, 17.8943
KOKKOS_SYCL, 2, 64, 8, 14.1365, 15.8835
KOKKOS_SYCL, 2, 64, 16, 13.2991, 15.0519
KOKKOS_SYCL, 2, 64, 32, 12.8013, 14.5442
KOKKOS_SYCL, 2, 64, 64, 12.6979, 14.4163
KOKKOS_SYCL, 2, 128, 1, 29.8668, 31.6646
KOKKOS_SYCL, 2, 128, 2, 21.7685, 23.5236
KOKKOS_SYCL, 2, 128, 4, 16.9363, 18.6676
KOKKOS_SYCL, 2, 128, 8, 15.1449, 16.8928
KOKKOS_SYCL, 2, 128, 16, 13.9822, 15.7396
KOKKOS_SYCL, 2, 128, 32, 13.4972, 15.2342
KOKKOS_SYCL, 2, 128, 64, 13.3404, 15.0974
#KOKKOS_SYCL, 4, 0, 1, , 
KOKKOS_SYCL, 4, 1, 1, 30.8476, 31.7798
KOKKOS_SYCL, 4, 1, 2, 17.3566, 18.2667
KOKKOS_SYCL, 4, 1, 4, 11.8763, 12.7994
KOKKOS_SYCL, 4, 1, 8, 9.23705, 10.1414
KOKKOS_SYCL, 4, 1, 16, 8.12388, 9.00552
KOKKOS_SYCL, 4, 1, 32, 7.67549, 8.59156
KOKKOS_SYCL, 4, 1, 64, 7.4563, 8.34746
KOKKOS_SYCL, 4, 2, 1, 24.5823, 25.5219
KOKKOS_SYCL, 4, 2, 2, 14.2365, 15.1296
KOKKOS_SYCL, 4, 2, 4, 10.256, 11.1278
KOKKOS_SYCL, 4, 2, 8, 8.512, 9.41966
KOKKOS_SYCL, 4, 2, 16, 7.71535, 8.5947
KOKKOS_SYCL, 4, 2, 32, 7.41826, 8.30262
KOKKOS_SYCL, 4, 2, 64, 7.35047, 8.27656
KOKKOS_SYCL, 4, 4, 1, 19.8599, 20.7513
KOKKOS_SYCL, 4, 4, 2, 12.6223, 13.5073
KOKKOS_SYCL, 4, 4, 4, 9.40192, 10.3171
KOKKOS_SYCL, 4, 4, 8, 8.01475, 8.93952
KOKKOS_SYCL, 4, 4, 16, 7.54824, 8.47917
KOKKOS_SYCL, 4, 4, 32, 7.3269, 8.2632
KOKKOS_SYCL, 4, 4, 64, 7.35641, 8.26215
KOKKOS_SYCL, 4, 8, 1, 18.5634, 19.4835
KOKKOS_SYCL, 4, 8, 2, 12.3327, 13.2572
KOKKOS_SYCL, 4, 8, 4, 9.39884, 10.2919
KOKKOS_SYCL, 4, 8, 8, 8.04213, 8.91378
KOKKOS_SYCL, 4, 8, 16, 7.52966, 8.40623
KOKKOS_SYCL, 4, 8, 32, 7.27339, 8.21283
KOKKOS_SYCL, 4, 8, 64, 7.26946, 8.19123
KOKKOS_SYCL, 4, 16, 1, 18.6687, 19.6232
KOKKOS_SYCL, 4, 16, 2, 12.0254, 12.9482
KOKKOS_SYCL, 4, 16, 4, 9.33074, 10.2502
KOKKOS_SYCL, 4, 16, 8, 8.15652, 9.04339
KOKKOS_SYCL, 4, 16, 16, 7.56592, 8.45786
KOKKOS_SYCL, 4, 16, 32, 7.37225, 8.26983
KOKKOS_SYCL, 4, 16, 64, 7.28436, 8.20671
KOKKOS_SYCL, 4, 32, 1, 18.5504, 19.5202
KOKKOS_SYCL, 4, 32, 2, 12.2925, 13.2071
KOKKOS_SYCL, 4, 32, 4, 9.33715, 10.2865
KOKKOS_SYCL, 4, 32, 8, 8.19505, 9.09303
KOKKOS_SYCL, 4, 32, 16, 7.53685, 8.48039
KOKKOS_SYCL, 4, 32, 32, 7.40201, 8.36056
KOKKOS_SYCL, 4, 32, 64, 7.39374, 8.3078
KOKKOS_SYCL, 4, 64, 1, 19.0007, 19.9027
KOKKOS_SYCL, 4, 64, 2, 12.342, 13.2562
KOKKOS_SYCL, 4, 64, 4, 9.52278, 10.4471
KOKKOS_SYCL, 4, 64, 8, 8.33116, 9.24372
KOKKOS_SYCL, 4, 64, 16, 7.82976, 8.72135
KOKKOS_SYCL, 4, 64, 32, 7.62286, 8.53896
KOKKOS_SYCL, 4, 64, 64, 7.64889, 8.57107
KOKKOS_SYCL, 4, 128, 1, 19.3841, 20.3295
KOKKOS_SYCL, 4, 128, 2, 13.2767, 14.2273
KOKKOS_SYCL, 4, 128, 4, 10.3346, 11.2329
KOKKOS_SYCL, 4, 128, 8, 9.1219, 10.0286
KOKKOS_SYCL, 4, 128, 16, 8.50133, 9.4464
KOKKOS_SYCL, 4, 128, 32, 8.27591, 9.23628
KOKKOS_SYCL, 4, 128, 64, 8.17255, 9.09912
#KOKKOS_SYCL, 8, 0, 1, , 
KOKKOS_SYCL, 8, 1, 1, 28.9369, 29.5281
KOKKOS_SYCL, 8, 1, 2, 15.8809, 16.3966
KOKKOS_SYCL, 8, 1, 4, 9.82865, 10.3515
KOKKOS_SYCL, 8, 1, 8, 7.3427, 7.87949
KOKKOS_SYCL, 8, 1, 16, 6.13468, 6.63955
KOKKOS_SYCL, 8, 1, 32, 5.75745, 6.27024
KOKKOS_SYCL, 8, 1, 64, 5.60647, 6.12465
KOKKOS_SYCL, 8, 2, 1, 21.7462, 22.2672
KOKKOS_SYCL, 8, 2, 2, 12.0753, 12.5961
KOKKOS_SYCL, 8, 2, 4, 7.86029, 8.36598
KOKKOS_SYCL, 8, 2, 8, 6.28813, 6.82978
KOKKOS_SYCL, 8, 2, 16, 5.60451, 6.13081
KOKKOS_SYCL, 8, 2, 32, 5.41543, 5.9344
KOKKOS_SYCL, 8, 2, 64, 5.32478, 5.87823
KOKKOS_SYCL, 8, 4, 1, 16.6476, 17.1804
KOKKOS_SYCL, 8, 4, 2, 9.59766, 10.1237
KOKKOS_SYCL, 8, 4, 4, 6.71385, 7.28721
KOKKOS_SYCL, 8, 4, 8, 5.71915, 6.26136
KOKKOS_SYCL, 8, 4, 16, 5.26779, 5.79778
KOKKOS_SYCL, 8, 4, 32, 5.15432, 5.68972
KOKKOS_SYCL, 8, 4, 64, 5.25154, 5.79421
KOKKOS_SYCL, 8, 8, 1, 15.3362, 15.9234
KOKKOS_SYCL, 8, 8, 2, 9.06363, 9.60507
KOKKOS_SYCL, 8, 8, 4, 6.55838, 7.09725
KOKKOS_SYCL, 8, 8, 8, 5.64341, 6.19498
KOKKOS_SYCL, 8, 8, 16, 5.24705, 5.78773
KOKKOS_SYCL, 8, 8, 32, 5.19478, 5.72552
KOKKOS_SYCL, 8, 8, 64, 5.28713, 5.86126
KOKKOS_SYCL, 8, 16, 1, 14.6353, 15.169
KOKKOS_SYCL, 8, 16, 2, 8.86282, 9.37353
KOKKOS_SYCL, 8, 16, 4, 6.43784, 6.95315
KOKKOS_SYCL, 8, 16, 8, 5.62196, 6.13968
KOKKOS_SYCL, 8, 16, 16, 5.2873, 5.82097
KOKKOS_SYCL, 8, 16, 32, 5.21216, 5.74987
KOKKOS_SYCL, 8, 16, 64, 5.31717, 5.83925
KOKKOS_SYCL, 8, 32, 1, 14.1783, 14.7716
KOKKOS_SYCL, 8, 32, 2, 8.79731, 9.31601
KOKKOS_SYCL, 8, 32, 4, 6.42979, 6.97752
KOKKOS_SYCL, 8, 32, 8, 5.67114, 6.18192
KOKKOS_SYCL, 8, 32, 16, 5.32453, 5.86395
KOKKOS_SYCL, 8, 32, 32, 5.27872, 5.80157
KOKKOS_SYCL, 8, 32, 64, 5.33387, 5.8385
KOKKOS_SYCL, 8, 64, 1, 14.2844, 14.8029
KOKKOS_SYCL, 8, 64, 2, 8.92879, 9.4803
KOKKOS_SYCL, 8, 64, 4, 6.64521, 7.18175
KOKKOS_SYCL, 8, 64, 8, 5.9324, 6.43206
KOKKOS_SYCL, 8, 64, 16, 5.60193, 6.11721
KOKKOS_SYCL, 8, 64, 32, 5.4781, 5.99963
KOKKOS_SYCL, 8, 64, 64, 5.55021, 6.08302
KOKKOS_SYCL, 8, 128, 1, 15.0765, 15.6171
KOKKOS_SYCL, 8, 128, 2, 9.93135, 10.4557
KOKKOS_SYCL, 8, 128, 4, 7.4664, 7.98684
KOKKOS_SYCL, 8, 128, 8, 6.6237, 7.17056
KOKKOS_SYCL, 8, 128, 16, 6.27102, 6.81678
KOKKOS_SYCL, 8, 128, 32, 6.00472, 6.55258
KOKKOS_SYCL, 8, 128, 64, 6.18619, 6.70748
#KOKKOS_SYCL, 16, 0, 1, , 
KOKKOS_SYCL, 16, 1, 1, 28.3764, 28.7546
KOKKOS_SYCL, 16, 1, 2, 14.9766, 15.343
KOKKOS_SYCL, 16, 1, 4, 8.57343, 8.95317
KOKKOS_SYCL, 16, 1, 8, 5.77085, 6.09804
KOKKOS_SYCL, 16, 1, 16, 4.53067, 4.85839
KOKKOS_SYCL, 16, 1, 32, 4.16993, 4.50186
KOKKOS_SYCL, 16, 1, 64, 4.07, 4.40356
KOKKOS_SYCL, 16, 2, 1, 20.8803, 21.2679
KOKKOS_SYCL, 16, 2, 2, 11.1018, 11.4426
KOKKOS_SYCL, 16, 2, 4, 6.61258, 6.92536
KOKKOS_SYCL, 16, 2, 8, 4.70108, 5.04165
KOKKOS_SYCL, 16, 2, 16, 3.98102, 4.31841
KOKKOS_SYCL, 16, 2, 32, 3.75189, 4.07803
KOKKOS_SYCL, 16, 2, 64, 3.86011, 4.19039
KOKKOS_SYCL, 16, 4, 1, 15.9785, 16.3514
KOKKOS_SYCL, 16, 4, 2, 8.80678, 9.12912
KOKKOS_SYCL, 16, 4, 4, 5.37682, 5.70165
KOKKOS_SYCL, 16, 4, 8, 4.03184, 4.36398
KOKKOS_SYCL, 16, 4, 16, 3.6724, 4.01885
KOKKOS_SYCL, 16, 4, 32, 3.62775, 3.95538
KOKKOS_SYCL, 16, 4, 64, 3.56405, 3.88576
KOKKOS_SYCL, 16, 8, 1, 15.0151, 15.3955
KOKKOS_SYCL, 16, 8, 2, 8.28405, 8.64942
KOKKOS_SYCL, 16, 8, 4, 5.14389, 5.49029
KOKKOS_SYCL, 16, 8, 8, 3.97788, 4.32522
KOKKOS_SYCL, 16, 8, 16, 3.59364, 3.92603
KOKKOS_SYCL, 16, 8, 32, 3.6126, 3.95388
KOKKOS_SYCL, 16, 8, 64, 3.61909, 3.94294
KOKKOS_SYCL, 16, 16, 1, 14.1658, 14.5454
KOKKOS_SYCL, 16, 16, 2, 7.78856, 8.12483
KOKKOS_SYCL, 16, 16, 4, 4.99088, 5.33389
KOKKOS_SYCL, 16, 16, 8, 3.88482, 4.20503
KOKKOS_SYCL, 16, 16, 16, 3.64247, 3.97182
KOKKOS_SYCL, 16, 16, 32, 3.56543, 3.89458
KOKKOS_SYCL, 16, 16, 64, 3.6032, 3.92896
KOKKOS_SYCL, 16, 32, 1, 13.3561, 13.711
KOKKOS_SYCL, 16, 32, 2, 7.41833, 7.76834
KOKKOS_SYCL, 16, 32, 4, 4.88733, 5.23603
KOKKOS_SYCL, 16, 32, 8, 3.87731, 4.19999
KOKKOS_SYCL, 16, 32, 16, 3.65793, 3.98649
KOKKOS_SYCL, 16, 32, 32, 3.67701, 4.01258
KOKKOS_SYCL, 16, 32, 64, 3.66713, 3.9854
KOKKOS_SYCL, 16, 64, 1, 12.8985, 13.246
KOKKOS_SYCL, 16, 64, 2, 7.3447, 7.69785
KOKKOS_SYCL, 16, 64, 4, 4.95262, 5.28906
KOKKOS_SYCL, 16, 64, 8, 4.12329, 4.44009
KOKKOS_SYCL, 16, 64, 16, 3.89178, 4.22501
KOKKOS_SYCL, 16, 64, 32, 3.92871, 4.24746
KOKKOS_SYCL, 16, 64, 64, 3.97121, 4.29466
KOKKOS_SYCL, 16, 128, 1, 13.3081, 13.6511
KOKKOS_SYCL, 16, 128, 2, 8.18996, 8.54061
KOKKOS_SYCL, 16, 128, 4, 5.71136, 6.06545
KOKKOS_SYCL, 16, 128, 8, 4.97276, 5.30173
KOKKOS_SYCL, 16, 128, 16, 4.70872, 5.04196
KOKKOS_SYCL, 16, 128, 32, 4.55547, 4.89498
KOKKOS_SYCL, 16, 128, 64, 4.69667, 5.00837
#KOKKOS_SYCL, 32, 0, 1, , 
KOKKOS_SYCL, 32, 1, 1, 29.1946, 29.646
KOKKOS_SYCL, 32, 1, 2, 15.338, 15.6458
KOKKOS_SYCL, 32, 1, 4, 8.70865, 9.02084
KOKKOS_SYCL, 32, 1, 8, 5.53448, 5.81823
KOKKOS_SYCL, 32, 1, 16, 4.14097, 4.43954
KOKKOS_SYCL, 32, 1, 32, 3.6242, 3.91851
KOKKOS_SYCL, 32, 1, 64, 3.57262, 3.87603
KOKKOS_SYCL, 32, 2, 1, 20.8833, 21.2873
KOKKOS_SYCL, 32, 2, 2, 10.961, 11.2677
KOKKOS_SYCL, 32, 2, 4, 6.4917, 6.78811
KOKKOS_SYCL, 32, 2, 8, 4.32774, 4.61294
KOKKOS_SYCL, 32, 2, 16, 3.45551, 3.76235
KOKKOS_SYCL, 32, 2, 32, 3.23666, 3.53431
KOKKOS_SYCL, 32, 2, 64, 3.18341, 3.47982
KOKKOS_SYCL, 32, 4, 1, 16.5579, 16.8883
KOKKOS_SYCL, 32, 4, 2, 8.63895, 8.959
KOKKOS_SYCL, 32, 4, 4, 5.21177, 5.50486
KOKKOS_SYCL, 32, 4, 8, 3.70946, 4.00791
KOKKOS_SYCL, 32, 4, 16, 3.10334, 3.39757
KOKKOS_SYCL, 32, 4, 32, 2.9354, 3.22598
KOKKOS_SYCL, 32, 4, 64, 3.11027, 3.40567
KOKKOS_SYCL, 32, 8, 1, 15.4206, 15.7602
KOKKOS_SYCL, 32, 8, 2, 8.42753, 8.7215
KOKKOS_SYCL, 32, 8, 4, 5.05921, 5.35801
KOKKOS_SYCL, 32, 8, 8, 3.54818, 3.84992
KOKKOS_SYCL, 32, 8, 16, 3.00185, 3.28341
KOKKOS_SYCL, 32, 8, 32, 2.96031, 3.26122
KOKKOS_SYCL, 32, 8, 64, 2.99213, 3.27606
KOKKOS_SYCL, 32, 16, 1, 14.8614, 15.1724
KOKKOS_SYCL, 32, 16, 2, 8.13411, 8.42744
KOKKOS_SYCL, 32, 16, 4, 4.9291, 5.23339
KOKKOS_SYCL, 32, 16, 8, 3.49401, 3.78944
KOKKOS_SYCL, 32, 16, 16, 2.96746, 3.2553
KOKKOS_SYCL, 32, 16, 32, 2.98548, 3.27531
KOKKOS_SYCL, 32, 16, 64, 3.01431, 3.30837
KOKKOS_SYCL, 32, 32, 1, 14.4958, 14.7912
KOKKOS_SYCL, 32, 32, 2, 7.90557, 8.20413
KOKKOS_SYCL, 32, 32, 4, 4.78771, 5.08922
KOKKOS_SYCL, 32, 32, 8, 3.46683, 3.77371
KOKKOS_SYCL, 32, 32, 16, 3.11996, 3.41817
KOKKOS_SYCL, 32, 32, 32, 3.14718, 3.43957
KOKKOS_SYCL, 32, 32, 64, 3.35052, 3.65939
KOKKOS_SYCL, 32, 64, 1, 13.9993, 14.3122
KOKKOS_SYCL, 32, 64, 2, 7.7236, 8.00615
KOKKOS_SYCL, 32, 64, 4, 4.69798, 4.99186
KOKKOS_SYCL, 32, 64, 8, 3.61443, 3.91677
KOKKOS_SYCL, 32, 64, 16, 3.34257, 3.6422
KOKKOS_SYCL, 32, 64, 32, 3.35232, 3.65825
KOKKOS_SYCL, 32, 64, 64, 3.52272, 3.81818
KOKKOS_SYCL, 32, 128, 1, 14.578, 14.9176
KOKKOS_SYCL, 32, 128, 2, 8.21285, 8.4951
KOKKOS_SYCL, 32, 128, 4, 5.48041, 5.76938
KOKKOS_SYCL, 32, 128, 8, 4.62538, 4.92168
KOKKOS_SYCL, 32, 128, 16, 4.15513, 4.4369
KOKKOS_SYCL, 32, 128, 32, 4.18884, 4.49339
KOKKOS_SYCL, 32, 128, 64, 4.24155, 4.52576
#KOKKOS_SYCL, 64, 0, 1, , 
KOKKOS_SYCL, 64, 1, 1, 30.216, 30.8337
KOKKOS_SYCL, 64, 1, 2, 15.6903, 16.186
KOKKOS_SYCL, 64, 1, 4, 9.02414, 9.58823
KOKKOS_SYCL, 64, 1, 8, 6.00595, 6.49752
KOKKOS_SYCL, 64, 1, 16, 4.96426, 5.58108
KOKKOS_SYCL, 64, 1, 32, 4.17, 4.6092
KOKKOS_SYCL, 64, 1, 64, 4.05482, 4.64006
KOKKOS_SYCL, 64, 2, 1, 23.2106, 23.6252
KOKKOS_SYCL, 64, 2, 2, 10.9141, 11.3878
KOKKOS_SYCL, 64, 2, 4, 6.91795, 7.45714
KOKKOS_SYCL, 64, 2, 8, 4.79254, 5.29139
KOKKOS_SYCL, 64, 2, 16, 4.08516, 4.6902
KOKKOS_SYCL, 64, 2, 32, 3.70101, 4.24542
KOKKOS_SYCL, 64, 2, 64, 4.39911, 5.07658
KOKKOS_SYCL, 64, 4, 1, 18.8976, 19.4907
KOKKOS_SYCL, 64, 4, 2, 8.89188, 9.42958
KOKKOS_SYCL, 64, 4, 4, 5.45683, 5.86655
KOKKOS_SYCL, 64, 4, 8, 3.99864, 4.47883
KOKKOS_SYCL, 64, 4, 16, 3.51851, 3.95275
KOKKOS_SYCL, 64, 4, 32, 3.6607, 4.26391
KOKKOS_SYCL, 64, 4, 64, 3.44895, 3.94497
KOKKOS_SYCL, 64, 8, 1, 15.5799, 16.0825
KOKKOS_SYCL, 64, 8, 2, 8.67368, 9.21241
KOKKOS_SYCL, 64, 8, 4, 5.28182, 5.74934
KOKKOS_SYCL, 64, 8, 8, 4.04034, 4.56266
KOKKOS_SYCL, 64, 8, 16, 3.51806, 4.12127
KOKKOS_SYCL, 64, 8, 32, 3.60439, 4.23427
KOKKOS_SYCL, 64, 8, 64, 3.73708, 4.32203
KOKKOS_SYCL, 64, 16, 1, 15.4134, 15.8436
KOKKOS_SYCL, 64, 16, 2, 8.31797, 8.86493
KOKKOS_SYCL, 64, 16, 4, 5.2194, 5.71667
KOKKOS_SYCL, 64, 16, 8, 3.93312, 4.49086
KOKKOS_SYCL, 64, 16, 16, 3.36239, 3.80874
KOKKOS_SYCL, 64, 16, 32, 3.35927, 3.92308
KOKKOS_SYCL, 64, 16, 64, 3.51379, 4.0686
KOKKOS_SYCL, 64, 32, 1, 14.9752, 15.5198
KOKKOS_SYCL, 64, 32, 2, 8.53034, 9.09387
KOKKOS_SYCL, 64, 32, 4, 5.12653, 5.5136
KOKKOS_SYCL, 64, 32, 8, 4.08836, 4.59392
KOKKOS_SYCL, 64, 32, 16, 3.3578, 3.71958
KOKKOS_SYCL, 64, 32, 32, 3.76587, 4.29197
KOKKOS_SYCL, 64, 32, 64, 3.6946, 4.20218
KOKKOS_SYCL, 64, 64, 1, 14.8532, 15.3882
KOKKOS_SYCL, 64, 64, 2, 8.36426, 8.81969
KOKKOS_SYCL, 64, 64, 4, 5.22579, 5.77533
KOKKOS_SYCL, 64, 64, 8, 4.08366, 4.62157
KOKKOS_SYCL, 64, 64, 16, 4.41351, 5.19397
KOKKOS_SYCL, 64, 64, 32, 3.78483, 4.32221
KOKKOS_SYCL, 64, 64, 64, 3.92854, 4.3294
KOKKOS_SYCL, 64, 128, 1, 15.5897, 16.0764
KOKKOS_SYCL, 64, 128, 2, 8.99553, 9.43511
KOKKOS_SYCL, 64, 128, 4, 6.01553, 6.46191
KOKKOS_SYCL, 64, 128, 8, 5.18971, 5.71138
KOKKOS_SYCL, 64, 128, 16, 4.86469, 5.36293
KOKKOS_SYCL, 64, 128, 32, 4.99074, 5.56588
KOKKOS_SYCL, 64, 128, 64, 4.76276, 5.29542
#KOKKOS_SYCL [fence patch 1], 1, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 1, 1, 1, 42.5758, 46.1782
KOKKOS_SYCL [fence patch 1], 1, 1, 2, 32.5338, 36.1672
KOKKOS_SYCL [fence patch 1], 1, 1, 4, 26.4587, 30.0255
KOKKOS_SYCL [fence patch 1], 1, 1, 8, 23.44, 27.0248
KOKKOS_SYCL [fence patch 1], 1, 1, 16, 21.6967, 25.26
KOKKOS_SYCL [fence patch 1], 1, 1, 32, 21.2834, 24.8717
KOKKOS_SYCL [fence patch 1], 1, 1, 64, 21.1982, 24.7958
KOKKOS_SYCL [fence patch 1], 1, 2, 1, 40.018, 43.6074
KOKKOS_SYCL [fence patch 1], 1, 2, 2, 27.3353, 30.9047
KOKKOS_SYCL [fence patch 1], 1, 2, 4, 24.2346, 27.7912
KOKKOS_SYCL [fence patch 1], 1, 2, 8, 22.6819, 26.2611
KOKKOS_SYCL [fence patch 1], 1, 2, 16, 21.0927, 24.666
KOKKOS_SYCL [fence patch 1], 1, 2, 32, 20.7756, 24.3631
KOKKOS_SYCL [fence patch 1], 1, 2, 64, 20.8019, 24.289
KOKKOS_SYCL [fence patch 1], 1, 4, 1, 32.5276, 36.1205
KOKKOS_SYCL [fence patch 1], 1, 4, 2, 26.3754, 29.9775
KOKKOS_SYCL [fence patch 1], 1, 4, 4, 23.8461, 27.4118
KOKKOS_SYCL [fence patch 1], 1, 4, 8, 22.3046, 25.886
KOKKOS_SYCL [fence patch 1], 1, 4, 16, 21.1386, 24.7289
KOKKOS_SYCL [fence patch 1], 1, 4, 32, 20.8178, 24.3962
KOKKOS_SYCL [fence patch 1], 1, 4, 64, 20.8394, 24.3258
KOKKOS_SYCL [fence patch 1], 1, 8, 1, 32.455, 36.0463
KOKKOS_SYCL [fence patch 1], 1, 8, 2, 26.2185, 29.8056
KOKKOS_SYCL [fence patch 1], 1, 8, 4, 24.0896, 27.6655
KOKKOS_SYCL [fence patch 1], 1, 8, 8, 22.0829, 25.6359
KOKKOS_SYCL [fence patch 1], 1, 8, 16, 21.1169, 24.6914
KOKKOS_SYCL [fence patch 1], 1, 8, 32, 20.7384, 24.306
KOKKOS_SYCL [fence patch 1], 1, 8, 64, 20.9114, 24.4191
KOKKOS_SYCL [fence patch 1], 1, 16, 1, 34.4358, 38.0483
KOKKOS_SYCL [fence patch 1], 1, 16, 2, 26.7307, 30.3462
KOKKOS_SYCL [fence patch 1], 1, 16, 4, 24.002, 27.5626
KOKKOS_SYCL [fence patch 1], 1, 16, 8, 22.3356, 25.9325
KOKKOS_SYCL [fence patch 1], 1, 16, 16, 21.2523, 24.847
KOKKOS_SYCL [fence patch 1], 1, 16, 32, 20.8183, 24.393
KOKKOS_SYCL [fence patch 1], 1, 16, 64, 20.9241, 24.4277
KOKKOS_SYCL [fence patch 1], 1, 32, 1, 34.781, 38.4006
KOKKOS_SYCL [fence patch 1], 1, 32, 2, 26.9937, 30.6233
KOKKOS_SYCL [fence patch 1], 1, 32, 4, 23.8987, 27.4591
KOKKOS_SYCL [fence patch 1], 1, 32, 8, 22.2086, 25.7793
KOKKOS_SYCL [fence patch 1], 1, 32, 16, 21.3679, 24.9605
KOKKOS_SYCL [fence patch 1], 1, 32, 32, 21.1134, 24.7137
KOKKOS_SYCL [fence patch 1], 1, 32, 64, 21.1838, 24.6928
KOKKOS_SYCL [fence patch 1], 1, 64, 1, 35.4086, 39.0004
KOKKOS_SYCL [fence patch 1], 1, 64, 2, 26.8932, 30.5045
KOKKOS_SYCL [fence patch 1], 1, 64, 4, 24.4092, 27.986
KOKKOS_SYCL [fence patch 1], 1, 64, 8, 22.8385, 26.4381
KOKKOS_SYCL [fence patch 1], 1, 64, 16, 21.5485, 25.1235
KOKKOS_SYCL [fence patch 1], 1, 64, 32, 21.5084, 25.1088
#KOKKOS_SYCL [fence patch 1], 1, 64, 64, , 
KOKKOS_SYCL [fence patch 1], 1, 128, 1, 36.1928, 39.7923
KOKKOS_SYCL [fence patch 1], 1, 128, 2, 27.6048, 31.1969
KOKKOS_SYCL [fence patch 1], 1, 128, 4, 25.3317, 28.9071
KOKKOS_SYCL [fence patch 1], 1, 128, 8, 23.5599, 27.1555
KOKKOS_SYCL [fence patch 1], 1, 128, 16, 22.5803, 26.1699
KOKKOS_SYCL [fence patch 1], 1, 128, 32, 22.4404, 26.038
KOKKOS_SYCL [fence patch 1], 1, 128, 64, 22.4577, 25.9882
#KOKKOS_SYCL [fence patch 1], 2, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 2, 1, 1, 31.7224, 33.5514
KOKKOS_SYCL [fence patch 1], 2, 1, 2, 21.497, 23.2803
KOKKOS_SYCL [fence patch 1], 2, 1, 4, 15.6048, 17.3977
KOKKOS_SYCL [fence patch 1], 2, 1, 8, 13.1314, 14.9341
KOKKOS_SYCL [fence patch 1], 2, 1, 16, 12.1833, 13.9736
KOKKOS_SYCL [fence patch 1], 2, 1, 32, 11.871, 13.6154
KOKKOS_SYCL [fence patch 1], 2, 1, 64, 11.6606, 13.414
KOKKOS_SYCL [fence patch 1], 2, 2, 1, 26.8176, 28.5956
KOKKOS_SYCL [fence patch 1], 2, 2, 2, 18.5569, 20.3166
KOKKOS_SYCL [fence patch 1], 2, 2, 4, 14.5233, 16.2784
KOKKOS_SYCL [fence patch 1], 2, 2, 8, 12.6728, 14.4107
KOKKOS_SYCL [fence patch 1], 2, 2, 16, 11.9039, 13.7061
KOKKOS_SYCL [fence patch 1], 2, 2, 32, 11.5486, 13.2343
KOKKOS_SYCL [fence patch 1], 2, 2, 64, 11.4806, 13.275
KOKKOS_SYCL [fence patch 1], 2, 4, 1, 22.2897, 24.1302
KOKKOS_SYCL [fence patch 1], 2, 4, 2, 17.1359, 18.9828
KOKKOS_SYCL [fence patch 1], 2, 4, 4, 13.4875, 15.2422
KOKKOS_SYCL [fence patch 1], 2, 4, 8, 12.4579, 14.173
KOKKOS_SYCL [fence patch 1], 2, 4, 16, 11.6635, 13.4519
KOKKOS_SYCL [fence patch 1], 2, 4, 32, 11.5148, 13.2651
KOKKOS_SYCL [fence patch 1], 2, 4, 64, 11.3754, 13.1046
KOKKOS_SYCL [fence patch 1], 2, 8, 1, 22.2364, 23.9881
KOKKOS_SYCL [fence patch 1], 2, 8, 2, 17.0547, 18.8941
KOKKOS_SYCL [fence patch 1], 2, 8, 4, 13.4397, 15.2721
KOKKOS_SYCL [fence patch 1], 2, 8, 8, 12.3265, 14.0826
KOKKOS_SYCL [fence patch 1], 2, 8, 16, 11.6129, 13.3918
KOKKOS_SYCL [fence patch 1], 2, 8, 32, 11.423, 13.2004
KOKKOS_SYCL [fence patch 1], 2, 8, 64, 11.277, 13.0736
KOKKOS_SYCL [fence patch 1], 2, 16, 1, 22.3853, 24.2318
KOKKOS_SYCL [fence patch 1], 2, 16, 2, 17.0443, 18.8938
KOKKOS_SYCL [fence patch 1], 2, 16, 4, 13.5638, 15.2759
KOKKOS_SYCL [fence patch 1], 2, 16, 8, 12.4307, 14.1531
KOKKOS_SYCL [fence patch 1], 2, 16, 16, 11.6784, 13.4732
KOKKOS_SYCL [fence patch 1], 2, 16, 32, 11.529, 13.2979
KOKKOS_SYCL [fence patch 1], 2, 16, 64, 11.3962, 13.1568
KOKKOS_SYCL [fence patch 1], 2, 32, 1, 22.752, 24.5119
KOKKOS_SYCL [fence patch 1], 2, 32, 2, 16.9364, 18.7077
KOKKOS_SYCL [fence patch 1], 2, 32, 4, 13.6665, 15.45
KOKKOS_SYCL [fence patch 1], 2, 32, 8, 12.4118, 14.1629
KOKKOS_SYCL [fence patch 1], 2, 32, 16, 11.7812, 13.5198
KOKKOS_SYCL [fence patch 1], 2, 32, 32, 11.5189, 13.3293
KOKKOS_SYCL [fence patch 1], 2, 32, 64, 11.5934, 13.3706
KOKKOS_SYCL [fence patch 1], 2, 64, 1, 22.3206, 24.1395
KOKKOS_SYCL [fence patch 1], 2, 64, 2, 17.1908, 18.9363
KOKKOS_SYCL [fence patch 1], 2, 64, 4, 13.9518, 15.7536
KOKKOS_SYCL [fence patch 1], 2, 64, 8, 12.6303, 14.3687
KOKKOS_SYCL [fence patch 1], 2, 64, 16, 12.1188, 13.8955
KOKKOS_SYCL [fence patch 1], 2, 64, 32, 11.9427, 13.6962
KOKKOS_SYCL [fence patch 1], 2, 64, 64, 11.7994, 13.6033
KOKKOS_SYCL [fence patch 1], 2, 128, 1, 24.0715, 25.8314
KOKKOS_SYCL [fence patch 1], 2, 128, 2, 18.2034, 20.0038
KOKKOS_SYCL [fence patch 1], 2, 128, 4, 14.6031, 16.4133
KOKKOS_SYCL [fence patch 1], 2, 128, 8, 13.6318, 15.3867
KOKKOS_SYCL [fence patch 1], 2, 128, 16, 12.9853, 14.7413
KOKKOS_SYCL [fence patch 1], 2, 128, 32, 12.6707, 14.4703
KOKKOS_SYCL [fence patch 1], 2, 128, 64, 12.7879, 14.5263
#KOKKOS_SYCL [fence patch 1], 4, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 4, 1, 1, 26.9161, 27.8191
KOKKOS_SYCL [fence patch 1], 4, 1, 2, 15.7843, 16.7066
KOKKOS_SYCL [fence patch 1], 4, 1, 4, 10.6275, 11.5523
KOKKOS_SYCL [fence patch 1], 4, 1, 8, 8.41683, 9.29344
KOKKOS_SYCL [fence patch 1], 4, 1, 16, 7.31831, 8.25584
KOKKOS_SYCL [fence patch 1], 4, 1, 32, 6.94614, 7.87093
KOKKOS_SYCL [fence patch 1], 4, 1, 64, 7.03376, 7.95131
KOKKOS_SYCL [fence patch 1], 4, 2, 1, 21.4803, 22.4024
KOKKOS_SYCL [fence patch 1], 4, 2, 2, 12.7632, 13.7044
KOKKOS_SYCL [fence patch 1], 4, 2, 4, 9.16012, 10.0906
KOKKOS_SYCL [fence patch 1], 4, 2, 8, 7.69271, 8.6198
KOKKOS_SYCL [fence patch 1], 4, 2, 16, 6.93714, 7.8544
KOKKOS_SYCL [fence patch 1], 4, 2, 32, 6.68938, 7.63184
KOKKOS_SYCL [fence patch 1], 4, 2, 64, 6.6644, 7.60136
KOKKOS_SYCL [fence patch 1], 4, 4, 1, 17.298, 18.2074
KOKKOS_SYCL [fence patch 1], 4, 4, 2, 10.9723, 11.9176
KOKKOS_SYCL [fence patch 1], 4, 4, 4, 8.38952, 9.27808
KOKKOS_SYCL [fence patch 1], 4, 4, 8, 7.28038, 8.1757
KOKKOS_SYCL [fence patch 1], 4, 4, 16, 6.70944, 7.6569
KOKKOS_SYCL [fence patch 1], 4, 4, 32, 6.63344, 7.54779
KOKKOS_SYCL [fence patch 1], 4, 4, 64, 6.58335, 7.52863
KOKKOS_SYCL [fence patch 1], 4, 8, 1, 17.1848, 18.0921
KOKKOS_SYCL [fence patch 1], 4, 8, 2, 10.9301, 11.81
KOKKOS_SYCL [fence patch 1], 4, 8, 4, 8.22892, 9.15705
KOKKOS_SYCL [fence patch 1], 4, 8, 8, 7.18888, 8.14375
KOKKOS_SYCL [fence patch 1], 4, 8, 16, 6.76325, 7.67157
KOKKOS_SYCL [fence patch 1], 4, 8, 32, 6.56707, 7.50182
KOKKOS_SYCL [fence patch 1], 4, 8, 64, 6.56492, 7.51842
KOKKOS_SYCL [fence patch 1], 4, 16, 1, 16.8493, 17.8254
KOKKOS_SYCL [fence patch 1], 4, 16, 2, 10.844, 11.7516
KOKKOS_SYCL [fence patch 1], 4, 16, 4, 8.34526, 9.26565
KOKKOS_SYCL [fence patch 1], 4, 16, 8, 7.2009, 8.13571
KOKKOS_SYCL [fence patch 1], 4, 16, 16, 6.68158, 7.61471
KOKKOS_SYCL [fence patch 1], 4, 16, 32, 6.61819, 7.5521
KOKKOS_SYCL [fence patch 1], 4, 16, 64, 6.65629, 7.56927
KOKKOS_SYCL [fence patch 1], 4, 32, 1, 16.7815, 17.7471
KOKKOS_SYCL [fence patch 1], 4, 32, 2, 10.9313, 11.881
KOKKOS_SYCL [fence patch 1], 4, 32, 4, 8.3798, 9.29373
KOKKOS_SYCL [fence patch 1], 4, 32, 8, 7.32739, 8.24883
KOKKOS_SYCL [fence patch 1], 4, 32, 16, 6.87558, 7.79115
KOKKOS_SYCL [fence patch 1], 4, 32, 32, 6.73338, 7.65075
KOKKOS_SYCL [fence patch 1], 4, 32, 64, 6.79607, 7.74744
KOKKOS_SYCL [fence patch 1], 4, 64, 1, 17.1158, 18.0555
KOKKOS_SYCL [fence patch 1], 4, 64, 2, 11.2198, 12.146
KOKKOS_SYCL [fence patch 1], 4, 64, 4, 8.50836, 9.43179
KOKKOS_SYCL [fence patch 1], 4, 64, 8, 7.54934, 8.45066
KOKKOS_SYCL [fence patch 1], 4, 64, 16, 7.06682, 7.99283
KOKKOS_SYCL [fence patch 1], 4, 64, 32, 6.99522, 7.91965
KOKKOS_SYCL [fence patch 1], 4, 64, 64, 7.05444, 8.00263
KOKKOS_SYCL [fence patch 1], 4, 128, 1, 17.7981, 18.7499
KOKKOS_SYCL [fence patch 1], 4, 128, 2, 11.7587, 12.6742
KOKKOS_SYCL [fence patch 1], 4, 128, 4, 9.24844, 10.1965
KOKKOS_SYCL [fence patch 1], 4, 128, 8, 8.31617, 9.23755
KOKKOS_SYCL [fence patch 1], 4, 128, 16, 7.79094, 8.7421
KOKKOS_SYCL [fence patch 1], 4, 128, 32, 7.67015, 8.62134
KOKKOS_SYCL [fence patch 1], 4, 128, 64, 7.89454, 8.8167
#KOKKOS_SYCL [fence patch 1], 8, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 8, 1, 1, 24.3618, 24.9675
KOKKOS_SYCL [fence patch 1], 8, 1, 2, 13.506, 14.0561
KOKKOS_SYCL [fence patch 1], 8, 1, 4, 8.54662, 9.09045
KOKKOS_SYCL [fence patch 1], 8, 1, 8, 6.56943, 7.11664
KOKKOS_SYCL [fence patch 1], 8, 1, 16, 5.48321, 6.04903
KOKKOS_SYCL [fence patch 1], 8, 1, 32, 5.10114, 5.63354
KOKKOS_SYCL [fence patch 1], 8, 1, 64, 5.16108, 5.70252
KOKKOS_SYCL [fence patch 1], 8, 2, 1, 18.4652, 18.9906
KOKKOS_SYCL [fence patch 1], 8, 2, 2, 10.4834, 11.0004
KOKKOS_SYCL [fence patch 1], 8, 2, 4, 7.03085, 7.58663
KOKKOS_SYCL [fence patch 1], 8, 2, 8, 5.71967, 6.28556
KOKKOS_SYCL [fence patch 1], 8, 2, 16, 5.04938, 5.63269
KOKKOS_SYCL [fence patch 1], 8, 2, 32, 4.83947, 5.36813
KOKKOS_SYCL [fence patch 1], 8, 2, 64, 4.79717, 5.34576
KOKKOS_SYCL [fence patch 1], 8, 4, 1, 14.0416, 14.5826
KOKKOS_SYCL [fence patch 1], 8, 4, 2, 8.58619, 9.10575
KOKKOS_SYCL [fence patch 1], 8, 4, 4, 6.10862, 6.64012
KOKKOS_SYCL [fence patch 1], 8, 4, 8, 5.26566, 5.78641
KOKKOS_SYCL [fence patch 1], 8, 4, 16, 4.85197, 5.35644
KOKKOS_SYCL [fence patch 1], 8, 4, 32, 4.736, 5.25031
KOKKOS_SYCL [fence patch 1], 8, 4, 64, 4.72868, 5.28956
KOKKOS_SYCL [fence patch 1], 8, 8, 1, 14.1658, 14.7171
KOKKOS_SYCL [fence patch 1], 8, 8, 2, 8.40194, 8.94155
KOKKOS_SYCL [fence patch 1], 8, 8, 4, 6.02644, 6.56259
KOKKOS_SYCL [fence patch 1], 8, 8, 8, 5.16943, 5.72435
KOKKOS_SYCL [fence patch 1], 8, 8, 16, 4.84606, 5.35677
KOKKOS_SYCL [fence patch 1], 8, 8, 32, 4.76706, 5.31703
KOKKOS_SYCL [fence patch 1], 8, 8, 64, 4.815, 5.34682
KOKKOS_SYCL [fence patch 1], 8, 16, 1, 14.0005, 14.5513
KOKKOS_SYCL [fence patch 1], 8, 16, 2, 8.37109, 8.93249
KOKKOS_SYCL [fence patch 1], 8, 16, 4, 6.07402, 6.64902
KOKKOS_SYCL [fence patch 1], 8, 16, 8, 5.37522, 5.90542
KOKKOS_SYCL [fence patch 1], 8, 16, 16, 4.83751, 5.38407
KOKKOS_SYCL [fence patch 1], 8, 16, 32, 4.70329, 5.24092
KOKKOS_SYCL [fence patch 1], 8, 16, 64, 4.81824, 5.36552
KOKKOS_SYCL [fence patch 1], 8, 32, 1, 13.9289, 14.463
KOKKOS_SYCL [fence patch 1], 8, 32, 2, 8.44271, 9.00764
KOKKOS_SYCL [fence patch 1], 8, 32, 4, 6.10259, 6.65748
KOKKOS_SYCL [fence patch 1], 8, 32, 8, 5.20794, 5.73964
KOKKOS_SYCL [fence patch 1], 8, 32, 16, 4.91536, 5.43825
KOKKOS_SYCL [fence patch 1], 8, 32, 32, 4.79899, 5.34524
KOKKOS_SYCL [fence patch 1], 8, 32, 64, 4.91052, 5.4646
KOKKOS_SYCL [fence patch 1], 8, 64, 1, 14.0973, 14.6447
KOKKOS_SYCL [fence patch 1], 8, 64, 2, 8.65469, 9.18263
KOKKOS_SYCL [fence patch 1], 8, 64, 4, 6.32342, 6.86787
KOKKOS_SYCL [fence patch 1], 8, 64, 8, 5.47851, 6.06236
KOKKOS_SYCL [fence patch 1], 8, 64, 16, 5.10014, 5.63402
KOKKOS_SYCL [fence patch 1], 8, 64, 32, 5.03304, 5.6031
KOKKOS_SYCL [fence patch 1], 8, 64, 64, 5.12817, 5.66395
KOKKOS_SYCL [fence patch 1], 8, 128, 1, 15.0699, 15.601
KOKKOS_SYCL [fence patch 1], 8, 128, 2, 9.43501, 9.99593
KOKKOS_SYCL [fence patch 1], 8, 128, 4, 7.03629, 7.57474
KOKKOS_SYCL [fence patch 1], 8, 128, 8, 6.20607, 6.72791
KOKKOS_SYCL [fence patch 1], 8, 128, 16, 5.79021, 6.32063
KOKKOS_SYCL [fence patch 1], 8, 128, 32, 5.65646, 6.18802
KOKKOS_SYCL [fence patch 1], 8, 128, 64, 5.78301, 6.31631
#KOKKOS_SYCL [fence patch 1], 16, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 16, 1, 1, 23.7269, 24.136
KOKKOS_SYCL [fence patch 1], 16, 1, 2, 12.6446, 13.0225
KOKKOS_SYCL [fence patch 1], 16, 1, 4, 7.4233, 7.76469
KOKKOS_SYCL [fence patch 1], 16, 1, 8, 5.02712, 5.3575
KOKKOS_SYCL [fence patch 1], 16, 1, 16, 4.10766, 4.42396
KOKKOS_SYCL [fence patch 1], 16, 1, 32, 3.72105, 4.03255
KOKKOS_SYCL [fence patch 1], 16, 1, 64, 3.66882, 3.98997
KOKKOS_SYCL [fence patch 1], 16, 2, 1, 17.3392, 17.7107
KOKKOS_SYCL [fence patch 1], 16, 2, 2, 9.225, 9.5445
KOKKOS_SYCL [fence patch 1], 16, 2, 4, 5.74389, 6.0671
KOKKOS_SYCL [fence patch 1], 16, 2, 8, 4.11079, 4.4482
KOKKOS_SYCL [fence patch 1], 16, 2, 16, 3.57583, 3.91008
KOKKOS_SYCL [fence patch 1], 16, 2, 32, 3.43831, 3.75635
KOKKOS_SYCL [fence patch 1], 16, 2, 64, 3.52631, 3.84933
KOKKOS_SYCL [fence patch 1], 16, 4, 1, 12.8174, 13.2157
KOKKOS_SYCL [fence patch 1], 16, 4, 2, 7.20403, 7.53751
KOKKOS_SYCL [fence patch 1], 16, 4, 4, 4.69105, 5.01801
KOKKOS_SYCL [fence patch 1], 16, 4, 8, 3.61906, 3.95021
KOKKOS_SYCL [fence patch 1], 16, 4, 16, 3.36212, 3.68195
KOKKOS_SYCL [fence patch 1], 16, 4, 32, 3.29918, 3.63644
KOKKOS_SYCL [fence patch 1], 16, 4, 64, 3.42817, 3.75316
KOKKOS_SYCL [fence patch 1], 16, 8, 1, 12.7713, 13.1277
KOKKOS_SYCL [fence patch 1], 16, 8, 2, 7.20693, 7.53039
KOKKOS_SYCL [fence patch 1], 16, 8, 4, 4.68379, 5.00705
KOKKOS_SYCL [fence patch 1], 16, 8, 8, 3.70833, 4.03017
KOKKOS_SYCL [fence patch 1], 16, 8, 16, 3.37382, 3.70467
KOKKOS_SYCL [fence patch 1], 16, 8, 32, 3.32837, 3.65825
KOKKOS_SYCL [fence patch 1], 16, 8, 64, 3.38899, 3.72374
KOKKOS_SYCL [fence patch 1], 16, 16, 1, 12.9528, 13.3287
KOKKOS_SYCL [fence patch 1], 16, 16, 2, 7.23951, 7.55677
KOKKOS_SYCL [fence patch 1], 16, 16, 4, 4.65404, 4.99576
KOKKOS_SYCL [fence patch 1], 16, 16, 8, 3.66577, 3.98842
KOKKOS_SYCL [fence patch 1], 16, 16, 16, 3.38185, 3.72277
KOKKOS_SYCL [fence patch 1], 16, 16, 32, 3.34361, 3.66085
KOKKOS_SYCL [fence patch 1], 16, 16, 64, 3.47244, 3.8002
KOKKOS_SYCL [fence patch 1], 16, 32, 1, 13.0426, 13.4059
KOKKOS_SYCL [fence patch 1], 16, 32, 2, 7.34729, 7.71838
KOKKOS_SYCL [fence patch 1], 16, 32, 4, 4.69446, 5.02877
KOKKOS_SYCL [fence patch 1], 16, 32, 8, 3.7101, 4.06786
KOKKOS_SYCL [fence patch 1], 16, 32, 16, 3.47789, 3.81472
KOKKOS_SYCL [fence patch 1], 16, 32, 32, 3.40814, 3.73832
KOKKOS_SYCL [fence patch 1], 16, 32, 64, 3.48258, 3.82229
KOKKOS_SYCL [fence patch 1], 16, 64, 1, 13.1389, 13.531
KOKKOS_SYCL [fence patch 1], 16, 64, 2, 7.44417, 7.79449
KOKKOS_SYCL [fence patch 1], 16, 64, 4, 4.89544, 5.2505
KOKKOS_SYCL [fence patch 1], 16, 64, 8, 3.9718, 4.30721
KOKKOS_SYCL [fence patch 1], 16, 64, 16, 3.71612, 4.04371
KOKKOS_SYCL [fence patch 1], 16, 64, 32, 3.69411, 4.01924
KOKKOS_SYCL [fence patch 1], 16, 64, 64, 3.73867, 4.05426
KOKKOS_SYCL [fence patch 1], 16, 128, 1, 13.9809, 14.3532
KOKKOS_SYCL [fence patch 1], 16, 128, 2, 8.39727, 8.72918
KOKKOS_SYCL [fence patch 1], 16, 128, 4, 5.71845, 6.03834
KOKKOS_SYCL [fence patch 1], 16, 128, 8, 4.83002, 5.16186
KOKKOS_SYCL [fence patch 1], 16, 128, 16, 4.50323, 4.83137
KOKKOS_SYCL [fence patch 1], 16, 128, 32, 4.37428, 4.69793
KOKKOS_SYCL [fence patch 1], 16, 128, 64, 4.43335, 4.78733
#KOKKOS_SYCL [fence patch 1], 32, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 23.805, 24.1187
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 12.7247, 13.0144
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 7.47631, 7.77009
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 4.96075, 5.25507
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 3.6652, 3.95139
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 3.27697, 3.56728
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 3.13085, 3.41814
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 18.8291, 19.1606
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 9.21129, 9.50172
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 5.52373, 5.82037
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 3.88867, 4.19141
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 3.12558, 3.43137
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 2.90027, 3.19136
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 2.9577, 3.25663
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 14.4657, 14.807
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 6.98177, 7.27295
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 4.42378, 4.72193
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 3.30602, 3.60561
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 2.82227, 3.11728
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 2.80282, 3.10229
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 2.94792, 3.2374
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 14.1055, 14.4247
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 7.10847, 7.40088
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 4.44875, 4.75028
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 3.23128, 3.52192
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 2.81867, 3.10752
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 2.76204, 3.06126
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 2.90373, 3.20234
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 13.4108, 13.7303
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 7.3466, 7.64392
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 4.51884, 4.87416
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 3.25891, 3.54961
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 2.9316, 3.2273
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 2.92142, 3.21559
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 2.88772, 3.18874
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 13.5104, 13.8147
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 7.45018, 7.74385
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 4.57543, 4.86757
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 3.37362, 3.67917
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 3.03501, 3.32366
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 3.02549, 3.32028
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 3.11696, 3.40908
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 13.3391, 13.6544
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 7.56622, 7.86001
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 4.80266, 5.08906
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 3.66481, 3.95991
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 3.19472, 3.48786
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 3.25505, 3.55629
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 3.39722, 3.68718
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 14.1049, 14.413
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 8.41133, 8.7054
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 5.65726, 5.94698
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 4.52126, 4.81074
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 4.05706, 4.34518
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 4.10263, 4.4015
#KOKKOS_SYCL [fence patch 1], 32, 128, 64, , 
#KOKKOS_SYCL [fence patch 1], 64, 0, 1, , 
KOKKOS_SYCL [fence patch 1], 64, 1, 1, 24.0136, 24.5268
KOKKOS_SYCL [fence patch 1], 64, 1, 2, 13.1388, 13.6498
KOKKOS_SYCL [fence patch 1], 64, 1, 4, 7.98352, 8.54657
KOKKOS_SYCL [fence patch 1], 64, 1, 8, 5.47247, 5.92431
KOKKOS_SYCL [fence patch 1], 64, 1, 16, 4.06841, 4.6089
KOKKOS_SYCL [fence patch 1], 64, 1, 32, 3.73467, 4.29947
KOKKOS_SYCL [fence patch 1], 64, 1, 64, 3.99067, 4.57342
KOKKOS_SYCL [fence patch 1], 64, 2, 1, 19.6429, 20.1589
KOKKOS_SYCL [fence patch 1], 64, 2, 2, 9.77316, 10.23
KOKKOS_SYCL [fence patch 1], 64, 2, 4, 5.95748, 6.41233
KOKKOS_SYCL [fence patch 1], 64, 2, 8, 4.30158, 4.75628
KOKKOS_SYCL [fence patch 1], 64, 2, 16, 3.54756, 4.08653
KOKKOS_SYCL [fence patch 1], 64, 2, 32, 3.47925, 3.99312
KOKKOS_SYCL [fence patch 1], 64, 2, 64, 3.64879, 4.10315
KOKKOS_SYCL [fence patch 1], 64, 4, 1, 16.248, 16.7796
KOKKOS_SYCL [fence patch 1], 64, 4, 2, 7.39368, 7.87738
KOKKOS_SYCL [fence patch 1], 64, 4, 4, 4.86195, 5.42748
KOKKOS_SYCL [fence patch 1], 64, 4, 8, 3.66177, 4.14545
KOKKOS_SYCL [fence patch 1], 64, 4, 16, 3.32567, 3.85719
KOKKOS_SYCL [fence patch 1], 64, 4, 32, 3.38314, 3.88707
KOKKOS_SYCL [fence patch 1], 64, 4, 64, 3.35915, 3.83231
KOKKOS_SYCL [fence patch 1], 64, 8, 1, 15.082, 15.6257
KOKKOS_SYCL [fence patch 1], 64, 8, 2, 7.49259, 7.98729
KOKKOS_SYCL [fence patch 1], 64, 8, 4, 5.11158, 5.62841
KOKKOS_SYCL [fence patch 1], 64, 8, 8, 4.25403, 4.74488
KOKKOS_SYCL [fence patch 1], 64, 8, 16, 3.54533, 4.0831
KOKKOS_SYCL [fence patch 1], 64, 8, 32, 3.36739, 3.86867
KOKKOS_SYCL [fence patch 1], 64, 8, 64, 3.71241, 4.18623
KOKKOS_SYCL [fence patch 1], 64, 16, 1, 14.1051, 14.5252
KOKKOS_SYCL [fence patch 1], 64, 16, 2, 7.48689, 8.0067
KOKKOS_SYCL [fence patch 1], 64, 16, 4, 4.91453, 5.41167
KOKKOS_SYCL [fence patch 1], 64, 16, 8, 3.80742, 4.37757
KOKKOS_SYCL [fence patch 1], 64, 16, 16, 3.52408, 4.00174
KOKKOS_SYCL [fence patch 1], 64, 16, 32, 3.79657, 4.2343
KOKKOS_SYCL [fence patch 1], 64, 16, 64, 3.63536, 4.12421
KOKKOS_SYCL [fence patch 1], 64, 32, 1, 13.654, 14.0048
KOKKOS_SYCL [fence patch 1], 64, 32, 2, 7.71141, 8.13592
KOKKOS_SYCL [fence patch 1], 64, 32, 4, 5.08118, 5.58937
KOKKOS_SYCL [fence patch 1], 64, 32, 8, 3.99262, 4.55031
KOKKOS_SYCL [fence patch 1], 64, 32, 16, 3.56149, 4.06854
KOKKOS_SYCL [fence patch 1], 64, 32, 32, 3.7554, 4.27606
KOKKOS_SYCL [fence patch 1], 64, 32, 64, 3.75643, 4.23166
KOKKOS_SYCL [fence patch 1], 64, 64, 1, 13.6547, 14.131
KOKKOS_SYCL [fence patch 1], 64, 64, 2, 7.98951, 8.45579
KOKKOS_SYCL [fence patch 1], 64, 64, 4, 5.327, 5.77094
KOKKOS_SYCL [fence patch 1], 64, 64, 8, 4.06052, 4.53857
KOKKOS_SYCL [fence patch 1], 64, 64, 16, 3.74767, 4.14012
KOKKOS_SYCL [fence patch 1], 64, 64, 32, 3.8366, 4.32187
KOKKOS_SYCL [fence patch 1], 64, 64, 64, 4.25506, 4.86807
KOKKOS_SYCL [fence patch 1], 64, 128, 1, 14.8354, 15.345
KOKKOS_SYCL [fence patch 1], 64, 128, 2, 8.78819, 9.37846
KOKKOS_SYCL [fence patch 1], 64, 128, 4, 6.24926, 6.92628
KOKKOS_SYCL [fence patch 1], 64, 128, 8, 5.15373, 5.68141
KOKKOS_SYCL [fence patch 1], 64, 128, 16, 4.7669, 5.29402
KOKKOS_SYCL [fence patch 1], 64, 128, 32, 4.59676, 5.12014
KOKKOS_SYCL [fence patch 1], 64, 128, 64, 4.97913, 5.60367
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 1, 47.5831, 51.5888
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 2, 35.5373, 39.5362
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 4, 29.7469, 33.7469
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 8, 26.8356, 30.847
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 16, 25.0722, 29.0501
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 32, 24.7779, 28.8002
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 1, 64, 24.6574, 28.5923
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 1, 47.6974, 51.7355
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 2, 35.3946, 39.4057
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 4, 29.5193, 33.495
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 8, 26.7224, 30.7147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 16, 25.3007, 29.3016
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 32, 24.5304, 28.5231
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 2, 64, 24.5142, 28.4444
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 1, 47.6515, 51.6674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 2, 35.5577, 39.5807
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 4, 29.6764, 33.6637
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 8, 26.7636, 30.7696
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 16, 25.4351, 29.4626
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 32, 24.7825, 28.8171
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 4, 64, 24.5087, 28.434
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 1, 47.6709, 51.6868
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 2, 35.5444, 39.5708
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 4, 29.807, 33.8147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 8, 26.6802, 30.6851
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 16, 25.2236, 29.2168
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 32, 24.7363, 28.7509
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 64, 24.7284, 28.664
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 1, 47.9987, 52.04
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 2, 35.7728, 39.8055
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 4, 29.844, 33.8523
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 8, 26.8432, 30.8621
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 16, 25.3079, 29.316
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 32, 24.9916, 29.05
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 64, 25.0193, 29.0066
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 1, 48.5776, 52.6554
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 2, 35.7774, 39.782
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 4, 29.9991, 34.0115
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 8, 26.8593, 30.8674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 16, 25.382, 29.4066
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 32, 24.6497, 28.6427
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 32, 64, 24.8126, 28.7509
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 1, 48.7226, 52.7588
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 2, 36.2905, 40.3467
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 4, 30.2629, 34.2597
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 8, 27.2524, 31.2706
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 16, 26.0058, 30.0558
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 32, 25.3698, 29.4506
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 64, 64, 25.0954, 29.0418
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 1, 49.7122, 53.7724
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 2, 36.7529, 40.7794
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 4, 30.8026, 34.8034
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 8, 28.0091, 32.0502
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 16, 26.5606, 30.5864
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 32, 25.86, 29.8817
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 128, 64, 25.4379, 29.3752
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 1, 33.4236, 35.3592
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 2, 22.9895, 25.015
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 4, 17.7631, 19.7964
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 8, 15.4285, 17.3678
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 16, 14.3436, 16.2914
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 32, 14.0427, 15.9278
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 1, 64, 13.8354, 15.786
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 1, 28.4, 30.4269
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 2, 21.2478, 23.23
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 4, 16.6558, 18.6704
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 8, 14.8001, 16.8455
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 16, 14.1903, 16.1506
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 32, 13.7337, 15.705
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 2, 64, 13.7163, 15.7033
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 1, 27.096, 29.0933
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 2, 20.6611, 22.6707
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 4, 16.5637, 18.5792
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 8, 14.805, 16.7789
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 16, 14.2135, 16.1711
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 32, 13.8937, 15.9052
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 4, 64, 13.5019, 15.5495
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 1, 27.1415, 29.2035
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 2, 20.3232, 22.2713
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 4, 16.6331, 18.6543
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 8, 14.8628, 16.8311
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 16, 14.1444, 16.1202
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 32, 13.8729, 15.8355
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 64, 13.7404, 15.6893
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 1, 27.9503, 29.8708
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 2, 20.4218, 22.4272
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 4, 16.6256, 18.6506
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 8, 14.8513, 16.85
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 16, 14.1828, 16.1608
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 32, 13.8268, 15.8032
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 64, 13.7404, 15.7529
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 1, 27.3978, 29.4124
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 2, 20.3417, 22.285
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 4, 16.8192, 18.8171
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 8, 14.9382, 16.8759
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 16, 14.2193, 16.2631
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 32, 14.0038, 16.0036
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 32, 64, 13.7976, 15.7983
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 1, 27.7548, 29.6709
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 2, 20.7252, 22.7605
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 4, 16.8868, 18.9045
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 8, 15.2698, 17.2703
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 16, 14.4524, 16.3881
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 32, 14.2834, 16.222
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 64, 64, 14.0437, 16.0562
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 1, 29.0094, 30.9217
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 2, 21.4179, 23.3708
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 4, 17.832, 19.8093
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 8, 15.9017, 17.8737
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 16, 15.1717, 17.1139
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 32, 14.807, 16.7738
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 128, 64, 14.7426, 16.6943
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 1, 27.7341, 28.7694
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 2, 16.6673, 17.6674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 4, 11.7614, 12.8206
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 8, 9.56103, 10.6225
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 16, 8.56046, 9.58551
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 32, 8.13726, 9.16961
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 1, 64, 8.21202, 9.27451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 1, 20.8058, 21.8935
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 2, 13.9157, 14.9789
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 4, 10.4631, 11.5015
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 8, 8.92717, 9.98643
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 16, 8.33009, 9.36345
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 32, 8.11325, 9.1753
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 2, 64, 8.14441, 9.20832
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 1, 17.6484, 18.6992
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 2, 12.4675, 13.5075
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 4, 9.71338, 10.7636
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 8, 8.626, 9.63467
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 16, 8.14974, 9.1212
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 32, 8.16094, 9.16798
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 4, 64, 8.11253, 9.14671
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 1, 17.6022, 18.6928
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 2, 12.3561, 13.4432
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 4, 9.63561, 10.6984
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 8, 8.48495, 9.56298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 16, 8.0845, 9.10712
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 32, 8.15847, 9.2093
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 64, 8.1377, 9.18569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 1, 17.7216, 18.77
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 2, 12.5165, 13.5606
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 4, 9.80391, 10.8443
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 8, 8.66156, 9.65598
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 16, 8.07783, 9.13305
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 32, 8.14822, 9.18196
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 64, 8.2627, 9.2956
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 1, 17.7497, 18.8257
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 2, 12.5455, 13.5758
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 4, 9.72249, 10.7934
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 8, 8.56514, 9.62257
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 16, 8.28549, 9.33123
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 32, 8.15634, 9.19293
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 32, 64, 8.20573, 9.26104
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 1, 18.2366, 19.3475
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 2, 12.9014, 13.924
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 4, 10.0435, 11.1072
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 8, 8.92452, 9.96614
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 16, 8.38742, 9.44311
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 32, 8.39943, 9.44214
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 64, 64, 8.52977, 9.53218
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 1, 19.1301, 20.2013
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 2, 13.4015, 14.4295
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 4, 10.7727, 11.8183
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 8, 9.70974, 10.7374
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 16, 9.13803, 10.193
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 32, 8.95984, 9.97839
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 128, 64, 9.05397, 10.1083
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 1, 24.6344, 25.2735
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 2, 14.4081, 15.0495
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 4, 9.23687, 9.81762
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 8, 7.13099, 7.78508
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 16, 6.11982, 6.71095
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 32, 5.77331, 6.37737
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 1, 64, 5.83777, 6.42956
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 1, 19.7839, 20.3634
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 2, 11.2762, 11.8886
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 4, 7.71115, 8.31504
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 8, 6.28618, 6.92902
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 16, 5.78189, 6.38219
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 32, 5.54199, 6.15239
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 2, 64, 5.71048, 6.31963
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 1, 15.3816, 16.0046
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 2, 9.12478, 9.70992
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 4, 6.76399, 7.39936
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 8, 5.89329, 6.50289
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 16, 5.50518, 6.16599
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 32, 5.43435, 6.02844
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 4, 64, 5.64263, 6.25256
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 1, 14.5115, 15.1083
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 2, 9.14446, 9.72376
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 4, 6.78795, 7.39726
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 8, 5.86349, 6.47419
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 16, 5.55003, 6.1552
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 32, 5.48114, 6.08153
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 64, 5.63123, 6.21937
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 1, 14.35, 14.9793
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 2, 9.23023, 9.82503
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 4, 6.83811, 7.43237
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 8, 5.89517, 6.49186
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 16, 5.57332, 6.14456
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 32, 5.4941, 6.11451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 64, 5.63373, 6.23914
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 1, 14.5512, 15.1691
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 2, 9.22883, 9.85057
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 4, 6.92566, 7.53492
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 8, 6.00713, 6.61179
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 16, 5.64741, 6.23333
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 32, 5.52993, 6.16115
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 32, 64, 5.77861, 6.37829
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 1, 14.8104, 15.417
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 2, 9.53574, 10.1147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 4, 7.14308, 7.76584
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 8, 6.09678, 6.76298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 16, 5.80343, 6.41682
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 32, 5.82891, 6.46212
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 64, 64, 5.82952, 6.44693
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 1, 15.4191, 16.0199
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 2, 10.2869, 10.9092
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 4, 7.8272, 8.45338
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 8, 6.86898, 7.48789
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 16, 6.49425, 7.11318
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 32, 6.36825, 6.9676
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 128, 64, 6.45179, 7.05724
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 1, 23.7254, 24.1773
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 2, 13.45, 13.8451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 4, 8.21603, 8.60839
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 8, 5.73355, 6.09789
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 16, 4.58841, 4.96347
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 32, 4.11431, 4.49099
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 1, 64, 4.01807, 4.39917
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 1, 20.0651, 20.487
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 2, 10.8753, 11.258
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 4, 6.92543, 7.30377
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 8, 4.72501, 5.09948
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 16, 4.04119, 4.42117
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 32, 3.77026, 4.14219
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 2, 64, 3.87805, 4.27894
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 1, 16.8611, 17.2799
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 2, 7.95234, 8.3276
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 4, 5.55173, 5.93404
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 8, 4.15225, 4.53132
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 16, 3.78711, 4.14808
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 32, 3.67645, 4.0452
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 4, 64, 3.84882, 4.23557
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 1, 14.98, 15.3727
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 2, 7.96487, 8.34034
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 4, 5.51421, 5.92187
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 8, 4.15382, 4.52585
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 16, 3.80015, 4.17298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 32, 3.68705, 4.05548
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 64, 3.8025, 4.16669
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 1, 13.6948, 14.1177
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 2, 7.94045, 8.30936
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 4, 5.60155, 5.98835
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 8, 4.22467, 4.62532
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 16, 3.7905, 4.16687
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 32, 3.70869, 4.08766
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 64, 3.79933, 4.17267
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 1, 13.1992, 13.6307
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 2, 8.28393, 8.68312
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 4, 5.71374, 6.08599
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 8, 4.34263, 4.70632
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 16, 3.95099, 4.31417
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 32, 3.77051, 4.14245
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 32, 64, 3.96279, 4.31303
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 1, 13.1063, 13.5229
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 2, 8.39445, 8.76319
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 4, 5.9036, 6.28729
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 8, 4.65874, 5.04774
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 16, 4.14276, 4.50925
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 32, 3.97528, 4.38298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 64, 64, 4.13386, 4.50301
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 1, 14.1232, 14.5001
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 2, 9.2919, 9.65085
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 4, 6.61434, 6.98943
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 8, 5.33011, 5.71899
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 16, 4.8876, 5.27337
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 32, 4.768, 5.15625
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 128, 64, 4.82351, 5.22784
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 23.8247, 24.1953
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 13.5595, 13.8748
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 9.10672, 9.41363
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 6.56397, 6.87197
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 4.95295, 5.27599
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 4.10671, 4.43076
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 3.86785, 4.19298
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 20.6438, 20.9686
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 11.2757, 11.5808
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 8.49472, 8.82717
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 5.82827, 6.15863
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 4.16392, 4.47893
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 3.59722, 3.91876
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 3.52171, 3.83673
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 16.8812, 17.2209
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 7.65707, 7.97892
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 5.97527, 6.29294
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 4.26836, 4.60454
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 3.37529, 3.69129
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 3.08192, 3.39521
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 3.19633, 3.53299
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 15.782, 16.1288
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 7.68642, 8.01493
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 5.79618, 6.10735
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 4.28683, 4.60702
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 3.39105, 3.71302
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 3.17023, 3.48221
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 3.22978, 3.54959
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 13.9752, 14.3343
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 7.98026, 8.31825
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 5.90991, 6.24301
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 4.34069, 4.66666
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 3.4903, 3.81287
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 3.29302, 3.61063
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 3.35819, 3.68225
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 14.0249, 14.3951
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 7.76634, 8.09451
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 5.99409, 6.30195
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 4.44764, 4.76006
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 3.56633, 3.88701
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 3.39124, 3.71139
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 3.39565, 3.71193
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 13.2056, 13.5887
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 8.27652, 8.59002
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 6.3112, 6.63262
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 4.75761, 5.07802
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 3.87497, 4.19573
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 3.65989, 3.97537
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 3.82955, 4.14529
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 14.2442, 14.5944
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 9.14496, 9.45851
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 7.21863, 7.53025
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 5.67254, 6.04649
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 4.69136, 5.00782
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 4.67781, 5.00696
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 4.63343, 4.9468
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 0, 1, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 1, 23.8291, 24.3613
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 2, 13.7107, 14.0474
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 4, 10.0417, 10.3836
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 8, 7.65397, 7.99174
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 16, 5.92235, 6.31052
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 32, 4.86516, 5.20623
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 64, 4.57371, 5.06077
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 1, 20.4195, 20.7766
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 2, 10.57, 10.9063
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 4, 9.09161, 9.42332
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 8, 7.18908, 7.5329
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 16, 5.70426, 6.04281
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 32, 4.72125, 5.0661
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 64, 4.12192, 4.51548
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 1, 16.6436, 16.9856
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 2, 7.01582, 7.35903
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 4, 5.98243, 6.41774
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 8, 5.00704, 5.49866
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 16, 4.05298, 4.49514
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 32, 3.54692, 3.97195
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 64, 3.45076, 3.80215
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 1, 14.8101, 15.1813
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 2, 7.19263, 7.62539
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 4, 5.96458, 6.3032
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 8, 4.83984, 5.21314
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 16, 3.96611, 4.3898
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 32, 3.52294, 3.89455
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 64, 3.49476, 3.9188
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 1, 13.644, 14.0217
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 2, 7.20103, 7.54882
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 4, 5.98668, 6.40199
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 8, 4.96626, 5.39368
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 16, 4.01321, 4.36349
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 32, 3.5297, 3.85525
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 64, 3.47009, 3.81499
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 1, 13.521, 13.8952
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 2, 7.53563, 7.92963
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 4, 6.15166, 6.50141
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 8, 5.04625, 5.37337
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 16, 4.21999, 4.70343
#KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 32, , 
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 64, 3.56436, 3.88837
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 1, 13.3369, 13.6829
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 2, 7.75089, 8.10643
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 4, 6.5485, 7.01146
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 8, 5.44921, 5.79169
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 16, 4.40498, 4.75717
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 32, 4.00624, 4.35285
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 64, 4.08795, 4.58537
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 1, 14.1584, 14.5162
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 2, 8.77966, 9.0865
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 4, 7.53609, 7.85565
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 8, 6.18199, 6.54353
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 16, 5.43074, 5.78302
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 32, 4.86434, 5.27101
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 64, 4.85547, 5.1826
#KOKKOS_SYCL [remove integration 1], 1, 0, 1, , 
KOKKOS_SYCL [remove integration 1], 1, 1, 1, 52.8225, 56.891
KOKKOS_SYCL [remove integration 1], 1, 1, 2, 37.6818, 41.7167
KOKKOS_SYCL [remove integration 1], 1, 1, 4, 31.1235, 35.1744
KOKKOS_SYCL [remove integration 1], 1, 1, 8, 27.7485, 31.8021
KOKKOS_SYCL [remove integration 1], 1, 1, 16, 25.6493, 29.6631
KOKKOS_SYCL [remove integration 1], 1, 1, 32, 24.9432, 28.9779
KOKKOS_SYCL [remove integration 1], 1, 1, 64, 24.8903, 28.8519
KOKKOS_SYCL [remove integration 1], 1, 2, 1, 52.6483, 56.7276
KOKKOS_SYCL [remove integration 1], 1, 2, 2, 37.5298, 41.5845
KOKKOS_SYCL [remove integration 1], 1, 2, 4, 30.9809, 34.9957
KOKKOS_SYCL [remove integration 1], 1, 2, 8, 27.7339, 31.7903
KOKKOS_SYCL [remove integration 1], 1, 2, 16, 25.5533, 29.5629
KOKKOS_SYCL [remove integration 1], 1, 2, 32, 24.8245, 28.8424
KOKKOS_SYCL [remove integration 1], 1, 2, 64, 24.8475, 28.7984
KOKKOS_SYCL [remove integration 1], 1, 4, 1, 52.4976, 56.5518
KOKKOS_SYCL [remove integration 1], 1, 4, 2, 37.6004, 41.6334
KOKKOS_SYCL [remove integration 1], 1, 4, 4, 31.148, 35.1518
KOKKOS_SYCL [remove integration 1], 1, 4, 8, 27.7215, 31.766
KOKKOS_SYCL [remove integration 1], 1, 4, 16, 25.6634, 29.6828
KOKKOS_SYCL [remove integration 1], 1, 4, 32, 24.9188, 28.9588
KOKKOS_SYCL [remove integration 1], 1, 4, 64, 24.6466, 28.5752
KOKKOS_SYCL [remove integration 1], 1, 8, 1, 52.4262, 56.4738
KOKKOS_SYCL [remove integration 1], 1, 8, 2, 38.0231, 42.083
KOKKOS_SYCL [remove integration 1], 1, 8, 4, 31.0554, 35.0997
KOKKOS_SYCL [remove integration 1], 1, 8, 8, 27.4239, 31.4515
KOKKOS_SYCL [remove integration 1], 1, 8, 16, 25.8718, 29.9026
KOKKOS_SYCL [remove integration 1], 1, 8, 32, 25.0443, 29.0937
KOKKOS_SYCL [remove integration 1], 1, 8, 64, 24.9355, 28.908
KOKKOS_SYCL [remove integration 1], 1, 16, 1, 52.674, 56.7258
KOKKOS_SYCL [remove integration 1], 1, 16, 2, 37.9601, 42.0316
KOKKOS_SYCL [remove integration 1], 1, 16, 4, 31.3491, 35.3838
KOKKOS_SYCL [remove integration 1], 1, 16, 8, 27.5865, 31.6367
KOKKOS_SYCL [remove integration 1], 1, 16, 16, 25.6511, 29.6598
KOKKOS_SYCL [remove integration 1], 1, 16, 32, 25.028, 29.0743
KOKKOS_SYCL [remove integration 1], 1, 16, 64, 24.9531, 28.9103
KOKKOS_SYCL [remove integration 1], 1, 32, 1, 52.2087, 56.2635
KOKKOS_SYCL [remove integration 1], 1, 32, 2, 38.2019, 42.2554
KOKKOS_SYCL [remove integration 1], 1, 32, 4, 30.9608, 34.9618
KOKKOS_SYCL [remove integration 1], 1, 32, 8, 27.8691, 31.9223
KOKKOS_SYCL [remove integration 1], 1, 32, 16, 25.9993, 30.0418
KOKKOS_SYCL [remove integration 1], 1, 32, 32, 25.0864, 29.1338
KOKKOS_SYCL [remove integration 1], 1, 32, 64, 24.9622, 28.9108
KOKKOS_SYCL [remove integration 1], 1, 64, 1, 52.5112, 56.5494
KOKKOS_SYCL [remove integration 1], 1, 64, 2, 38.2055, 42.2701
KOKKOS_SYCL [remove integration 1], 1, 64, 4, 31.2916, 35.3016
KOKKOS_SYCL [remove integration 1], 1, 64, 8, 27.8246, 31.8461
KOKKOS_SYCL [remove integration 1], 1, 64, 16, 26.1744, 30.2219
KOKKOS_SYCL [remove integration 1], 1, 64, 32, 25.5492, 29.6132
KOKKOS_SYCL [remove integration 1], 1, 64, 64, 25.193, 29.1506
KOKKOS_SYCL [remove integration 1], 1, 128, 1, 53.3234, 57.3729
KOKKOS_SYCL [remove integration 1], 1, 128, 2, 39.0678, 43.1001
KOKKOS_SYCL [remove integration 1], 1, 128, 4, 32.067, 36.0726
KOKKOS_SYCL [remove integration 1], 1, 128, 8, 28.4484, 32.4601
KOKKOS_SYCL [remove integration 1], 1, 128, 16, 26.6632, 30.6697
KOKKOS_SYCL [remove integration 1], 1, 128, 32, 26.1688, 30.1939
KOKKOS_SYCL [remove integration 1], 1, 128, 64, 25.7514, 29.7061
#KOKKOS_SYCL [remove integration 1], 2, 0, 1, , 
KOKKOS_SYCL [remove integration 1], 2, 1, 1, 37.3533, 39.2952
KOKKOS_SYCL [remove integration 1], 2, 1, 2, 24.6802, 26.6095
KOKKOS_SYCL [remove integration 1], 2, 1, 4, 18.9539, 20.9417
KOKKOS_SYCL [remove integration 1], 2, 1, 8, 16.249, 18.2387
KOKKOS_SYCL [remove integration 1], 2, 1, 16, 14.6534, 16.6591
KOKKOS_SYCL [remove integration 1], 2, 1, 32, 14.1342, 16.1312
KOKKOS_SYCL [remove integration 1], 2, 1, 64, 13.9722, 15.9517
KOKKOS_SYCL [remove integration 1], 2, 2, 1, 32.7736, 34.7483
KOKKOS_SYCL [remove integration 1], 2, 2, 2, 22.8439, 24.7887
KOKKOS_SYCL [remove integration 1], 2, 2, 4, 17.8301, 19.7849
KOKKOS_SYCL [remove integration 1], 2, 2, 8, 15.555, 17.5516
KOKKOS_SYCL [remove integration 1], 2, 2, 16, 14.5986, 16.6424
KOKKOS_SYCL [remove integration 1], 2, 2, 32, 14.0216, 16.0389
KOKKOS_SYCL [remove integration 1], 2, 2, 64, 13.9104, 15.9091
KOKKOS_SYCL [remove integration 1], 2, 4, 1, 29.7921, 31.8509
KOKKOS_SYCL [remove integration 1], 2, 4, 2, 21.6875, 23.7269
KOKKOS_SYCL [remove integration 1], 2, 4, 4, 17.3197, 19.2764
KOKKOS_SYCL [remove integration 1], 2, 4, 8, 15.4028, 17.3366
KOKKOS_SYCL [remove integration 1], 2, 4, 16, 14.5006, 16.4976
KOKKOS_SYCL [remove integration 1], 2, 4, 32, 14.0862, 16.0601
KOKKOS_SYCL [remove integration 1], 2, 4, 64, 13.6054, 15.6768
KOKKOS_SYCL [remove integration 1], 2, 8, 1, 30.4361, 32.4624
KOKKOS_SYCL [remove integration 1], 2, 8, 2, 21.8915, 23.8426
KOKKOS_SYCL [remove integration 1], 2, 8, 4, 17.6526, 19.551
KOKKOS_SYCL [remove integration 1], 2, 8, 8, 15.5121, 17.4612
KOKKOS_SYCL [remove integration 1], 2, 8, 16, 14.4767, 16.4898
KOKKOS_SYCL [remove integration 1], 2, 8, 32, 14.0183, 16.0461
KOKKOS_SYCL [remove integration 1], 2, 8, 64, 13.9074, 15.8646
KOKKOS_SYCL [remove integration 1], 2, 16, 1, 30.3065, 32.2984
KOKKOS_SYCL [remove integration 1], 2, 16, 2, 22.2897, 24.1937
KOKKOS_SYCL [remove integration 1], 2, 16, 4, 17.4619, 19.4611
KOKKOS_SYCL [remove integration 1], 2, 16, 8, 15.3732, 17.3432
KOKKOS_SYCL [remove integration 1], 2, 16, 16, 14.4797, 16.476
KOKKOS_SYCL [remove integration 1], 2, 16, 32, 14.0832, 16.0667
KOKKOS_SYCL [remove integration 1], 2, 16, 64, 13.9289, 15.8924
KOKKOS_SYCL [remove integration 1], 2, 32, 1, 30.1359, 32.1625
KOKKOS_SYCL [remove integration 1], 2, 32, 2, 21.9993, 24.0437
KOKKOS_SYCL [remove integration 1], 2, 32, 4, 17.8455, 19.849
KOKKOS_SYCL [remove integration 1], 2, 32, 8, 15.5637, 17.579
KOKKOS_SYCL [remove integration 1], 2, 32, 16, 14.6147, 16.6138
KOKKOS_SYCL [remove integration 1], 2, 32, 32, 14.0773, 16.108
KOKKOS_SYCL [remove integration 1], 2, 32, 64, 13.985, 16.0201
KOKKOS_SYCL [remove integration 1], 2, 64, 1, 30.5884, 32.6031
KOKKOS_SYCL [remove integration 1], 2, 64, 2, 22.1914, 24.2095
KOKKOS_SYCL [remove integration 1], 2, 64, 4, 17.9519, 19.9682
KOKKOS_SYCL [remove integration 1], 2, 64, 8, 15.9732, 17.9418
KOKKOS_SYCL [remove integration 1], 2, 64, 16, 14.8398, 16.8791
KOKKOS_SYCL [remove integration 1], 2, 64, 32, 14.2905, 16.3544
KOKKOS_SYCL [remove integration 1], 2, 64, 64, 14.1972, 16.2067
KOKKOS_SYCL [remove integration 1], 2, 128, 1, 31.444, 33.4637
KOKKOS_SYCL [remove integration 1], 2, 128, 2, 23.2742, 25.3407
KOKKOS_SYCL [remove integration 1], 2, 128, 4, 18.5658, 20.5347
KOKKOS_SYCL [remove integration 1], 2, 128, 8, 16.3696, 18.3816
KOKKOS_SYCL [remove integration 1], 2, 128, 16, 15.5574, 17.5628
KOKKOS_SYCL [remove integration 1], 2, 128, 32, 15.2394, 17.1484
KOKKOS_SYCL [remove integration 1], 2, 128, 64, 15.0118, 17.0041
#KOKKOS_SYCL [remove integration 1], 4, 0, 1, , 
KOKKOS_SYCL [remove integration 1], 4, 1, 1, 31.5771, 32.665
KOKKOS_SYCL [remove integration 1], 4, 1, 2, 17.9685, 19.0332
KOKKOS_SYCL [remove integration 1], 4, 1, 4, 12.8426, 13.8772
KOKKOS_SYCL [remove integration 1], 4, 1, 8, 10.1761, 11.1694
KOKKOS_SYCL [remove integration 1], 4, 1, 16, 8.9116, 9.9832
KOKKOS_SYCL [remove integration 1], 4, 1, 32, 8.48892, 9.55413
KOKKOS_SYCL [remove integration 1], 4, 1, 64, 8.45763, 9.4642
KOKKOS_SYCL [remove integration 1], 4, 2, 1, 24.9919, 26.0429
KOKKOS_SYCL [remove integration 1], 4, 2, 2, 14.8239, 15.8971
KOKKOS_SYCL [remove integration 1], 4, 2, 4, 11.1195, 12.1707
KOKKOS_SYCL [remove integration 1], 4, 2, 8, 9.26609, 10.2832
KOKKOS_SYCL [remove integration 1], 4, 2, 16, 8.48309, 9.56097
KOKKOS_SYCL [remove integration 1], 4, 2, 32, 8.40285, 9.448
KOKKOS_SYCL [remove integration 1], 4, 2, 64, 8.35188, 9.40933
KOKKOS_SYCL [remove integration 1], 4, 4, 1, 20.3625, 21.4364
KOKKOS_SYCL [remove integration 1], 4, 4, 2, 13.3681, 14.4501
KOKKOS_SYCL [remove integration 1], 4, 4, 4, 10.3259, 11.3758
KOKKOS_SYCL [remove integration 1], 4, 4, 8, 8.9076, 9.95993
KOKKOS_SYCL [remove integration 1], 4, 4, 16, 8.3497, 9.44204
KOKKOS_SYCL [remove integration 1], 4, 4, 32, 8.20428, 9.23741
KOKKOS_SYCL [remove integration 1], 4, 4, 64, 8.1481, 9.24398
KOKKOS_SYCL [remove integration 1], 4, 8, 1, 19.715, 20.7791
KOKKOS_SYCL [remove integration 1], 4, 8, 2, 13.2369, 14.2704
KOKKOS_SYCL [remove integration 1], 4, 8, 4, 10.2165, 11.2874
KOKKOS_SYCL [remove integration 1], 4, 8, 8, 8.94435, 9.96711
KOKKOS_SYCL [remove integration 1], 4, 8, 16, 8.28902, 9.33364
KOKKOS_SYCL [remove integration 1], 4, 8, 32, 8.22541, 9.26609
KOKKOS_SYCL [remove integration 1], 4, 8, 64, 8.21793, 9.25939
KOKKOS_SYCL [remove integration 1], 4, 16, 1, 19.5524, 20.6073
KOKKOS_SYCL [remove integration 1], 4, 16, 2, 13.108, 14.1746
KOKKOS_SYCL [remove integration 1], 4, 16, 4, 10.1922, 11.2007
KOKKOS_SYCL [remove integration 1], 4, 16, 8, 8.87396, 9.90951
KOKKOS_SYCL [remove integration 1], 4, 16, 16, 8.33434, 9.3701
KOKKOS_SYCL [remove integration 1], 4, 16, 32, 8.29851, 9.33987
KOKKOS_SYCL [remove integration 1], 4, 16, 64, 8.29096, 9.36051
KOKKOS_SYCL [remove integration 1], 4, 32, 1, 19.5648, 20.6395
KOKKOS_SYCL [remove integration 1], 4, 32, 2, 13.2172, 14.2594
KOKKOS_SYCL [remove integration 1], 4, 32, 4, 10.2794, 11.3147
KOKKOS_SYCL [remove integration 1], 4, 32, 8, 8.89996, 9.96964
KOKKOS_SYCL [remove integration 1], 4, 32, 16, 8.4558, 9.46352
KOKKOS_SYCL [remove integration 1], 4, 32, 32, 8.31998, 9.34774
KOKKOS_SYCL [remove integration 1], 4, 32, 64, 8.39886, 9.45165
KOKKOS_SYCL [remove integration 1], 4, 64, 1, 19.3441, 20.3892
KOKKOS_SYCL [remove integration 1], 4, 64, 2, 13.2897, 14.3627
KOKKOS_SYCL [remove integration 1], 4, 64, 4, 10.4816, 11.5395
KOKKOS_SYCL [remove integration 1], 4, 64, 8, 9.1916, 10.2344
KOKKOS_SYCL [remove integration 1], 4, 64, 16, 8.68939, 9.76603
KOKKOS_SYCL [remove integration 1], 4, 64, 32, 8.59161, 9.61577
KOKKOS_SYCL [remove integration 1], 4, 64, 64, 8.52341, 9.58333
KOKKOS_SYCL [remove integration 1], 4, 128, 1, 20.851, 21.9104
KOKKOS_SYCL [remove integration 1], 4, 128, 2, 14.2043, 15.2162
KOKKOS_SYCL [remove integration 1], 4, 128, 4, 11.1643, 12.1617
KOKKOS_SYCL [remove integration 1], 4, 128, 8, 9.99634, 11.0168
KOKKOS_SYCL [remove integration 1], 4, 128, 16, 9.20888, 10.2922
KOKKOS_SYCL [remove integration 1], 4, 128, 32, 9.26104, 10.2819
KOKKOS_SYCL [remove integration 1], 4, 128, 64, 9.1811, 10.2644
#KOKKOS_SYCL [remove integration 1], 8, 0, 1, , 
KOKKOS_SYCL [remove integration 1], 8, 1, 1, 29.2362, 29.8638
KOKKOS_SYCL [remove integration 1], 8, 1, 2, 16.4533, 17.0547
KOKKOS_SYCL [remove integration 1], 8, 1, 4, 10.4877, 11.0852
KOKKOS_SYCL [remove integration 1], 8, 1, 8, 7.76043, 8.37401
KOKKOS_SYCL [remove integration 1], 8, 1, 16, 6.63263, 7.24504
KOKKOS_SYCL [remove integration 1], 8, 1, 32, 6.11456, 6.73987
KOKKOS_SYCL [remove integration 1], 8, 1, 64, 6.15757, 6.75622
KOKKOS_SYCL [remove integration 1], 8, 2, 1, 21.6547, 22.2768
KOKKOS_SYCL [remove integration 1], 8, 2, 2, 12.563, 13.1673
KOKKOS_SYCL [remove integration 1], 8, 2, 4, 8.3228, 8.93818
KOKKOS_SYCL [remove integration 1], 8, 2, 8, 6.79322, 7.40621
KOKKOS_SYCL [remove integration 1], 8, 2, 16, 6.03696, 6.65159
KOKKOS_SYCL [remove integration 1], 8, 2, 32, 5.84115, 6.47589
KOKKOS_SYCL [remove integration 1], 8, 2, 64, 5.85864, 6.486
KOKKOS_SYCL [remove integration 1], 8, 4, 1, 16.7829, 17.4174
KOKKOS_SYCL [remove integration 1], 8, 4, 2, 10.0075, 10.5868
KOKKOS_SYCL [remove integration 1], 8, 4, 4, 7.20592, 7.84064
KOKKOS_SYCL [remove integration 1], 8, 4, 8, 6.17349, 6.77267
KOKKOS_SYCL [remove integration 1], 8, 4, 16, 5.68938, 6.31599
KOKKOS_SYCL [remove integration 1], 8, 4, 32, 5.66562, 6.2404
KOKKOS_SYCL [remove integration 1], 8, 4, 64, 5.77986, 6.3833
KOKKOS_SYCL [remove integration 1], 8, 8, 1, 15.4441, 16.0682
KOKKOS_SYCL [remove integration 1], 8, 8, 2, 9.51961, 10.1511
KOKKOS_SYCL [remove integration 1], 8, 8, 4, 7.02245, 7.63121
KOKKOS_SYCL [remove integration 1], 8, 8, 8, 6.06539, 6.67598
KOKKOS_SYCL [remove integration 1], 8, 8, 16, 5.70969, 6.32417
KOKKOS_SYCL [remove integration 1], 8, 8, 32, 5.63348, 6.26571
KOKKOS_SYCL [remove integration 1], 8, 8, 64, 5.76307, 6.38344
KOKKOS_SYCL [remove integration 1], 8, 16, 1, 14.9104, 15.5123
KOKKOS_SYCL [remove integration 1], 8, 16, 2, 9.26653, 9.90423
KOKKOS_SYCL [remove integration 1], 8, 16, 4, 6.97748, 7.57205
KOKKOS_SYCL [remove integration 1], 8, 16, 8, 6.02574, 6.61994
KOKKOS_SYCL [remove integration 1], 8, 16, 16, 5.72947, 6.33146
KOKKOS_SYCL [remove integration 1], 8, 16, 32, 5.67003, 6.25394
KOKKOS_SYCL [remove integration 1], 8, 16, 64, 5.77911, 6.37336
KOKKOS_SYCL [remove integration 1], 8, 32, 1, 14.397, 15.0184
KOKKOS_SYCL [remove integration 1], 8, 32, 2, 9.26145, 9.88303
KOKKOS_SYCL [remove integration 1], 8, 32, 4, 6.9516, 7.55278
KOKKOS_SYCL [remove integration 1], 8, 32, 8, 6.1375, 6.73863
KOKKOS_SYCL [remove integration 1], 8, 32, 16, 5.67415, 6.32656
KOKKOS_SYCL [remove integration 1], 8, 32, 32, 5.78322, 6.40231
KOKKOS_SYCL [remove integration 1], 8, 32, 64, 5.85584, 6.50908
KOKKOS_SYCL [remove integration 1], 8, 64, 1, 14.4752, 15.0993
KOKKOS_SYCL [remove integration 1], 8, 64, 2, 9.5392, 10.1243
KOKKOS_SYCL [remove integration 1], 8, 64, 4, 7.2036, 7.8121
KOKKOS_SYCL [remove integration 1], 8, 64, 8, 6.23144, 6.85055
KOKKOS_SYCL [remove integration 1], 8, 64, 16, 6.03549, 6.66006
KOKKOS_SYCL [remove integration 1], 8, 64, 32, 5.84359, 6.49529
KOKKOS_SYCL [remove integration 1], 8, 64, 64, 5.97746, 6.60885
KOKKOS_SYCL [remove integration 1], 8, 128, 1, 15.4351, 16.086
KOKKOS_SYCL [remove integration 1], 8, 128, 2, 10.3443, 10.9118
KOKKOS_SYCL [remove integration 1], 8, 128, 4, 7.86802, 8.50284
KOKKOS_SYCL [remove integration 1], 8, 128, 8, 7.04293, 7.69489
KOKKOS_SYCL [remove integration 1], 8, 128, 16, 6.70027, 7.27986
KOKKOS_SYCL [remove integration 1], 8, 128, 32, 6.52917, 7.0854
KOKKOS_SYCL [remove integration 1], 8, 128, 64, 6.63403, 7.23748
KOKKOS_SYCL [remove integration 1], 16, 1, 1, 28.4309, 28.8955
KOKKOS_SYCL [remove integration 1], 16, 1, 2, 15.7908, 16.1724
KOKKOS_SYCL [remove integration 1], 16, 1, 4, 9.40713, 9.80368
KOKKOS_SYCL [remove integration 1], 16, 1, 8, 6.36671, 6.73872
KOKKOS_SYCL [remove integration 1], 16, 1, 16, 5.13919, 5.50872
KOKKOS_SYCL [remove integration 1], 16, 1, 32, 4.57249, 4.96498
KOKKOS_SYCL [remove integration 1], 16, 1, 64, 4.4191, 4.78201
KOKKOS_SYCL [remove integration 1], 16, 2, 1, 21.3844, 21.8629
KOKKOS_SYCL [remove integration 1], 16, 2, 2, 11.7087, 12.079
KOKKOS_SYCL [remove integration 1], 16, 2, 4, 7.16245, 7.53552
KOKKOS_SYCL [remove integration 1], 16, 2, 8, 5.09414, 5.47252
KOKKOS_SYCL [remove integration 1], 16, 2, 16, 4.38488, 4.78468
KOKKOS_SYCL [remove integration 1], 16, 2, 32, 4.08333, 4.46397
KOKKOS_SYCL [remove integration 1], 16, 2, 64, 4.16526, 4.52507
KOKKOS_SYCL [remove integration 1], 16, 4, 1, 16.1688, 16.5672
KOKKOS_SYCL [remove integration 1], 16, 4, 2, 9.05634, 9.45384
KOKKOS_SYCL [remove integration 1], 16, 4, 4, 5.78356, 6.16272
KOKKOS_SYCL [remove integration 1], 16, 4, 8, 4.40624, 4.80803
KOKKOS_SYCL [remove integration 1], 16, 4, 16, 4.01802, 4.38785
KOKKOS_SYCL [remove integration 1], 16, 4, 32, 3.87503, 4.24275
KOKKOS_SYCL [remove integration 1], 16, 4, 64, 3.94524, 4.33135
KOKKOS_SYCL [remove integration 1], 16, 8, 1, 15.1537, 15.5862
KOKKOS_SYCL [remove integration 1], 16, 8, 2, 8.47152, 8.8476
KOKKOS_SYCL [remove integration 1], 16, 8, 4, 5.51675, 5.89644
KOKKOS_SYCL [remove integration 1], 16, 8, 8, 4.32668, 4.69787
KOKKOS_SYCL [remove integration 1], 16, 8, 16, 3.93127, 4.30135
KOKKOS_SYCL [remove integration 1], 16, 8, 32, 3.8514, 4.21141
KOKKOS_SYCL [remove integration 1], 16, 8, 64, 3.90902, 4.27729
KOKKOS_SYCL [remove integration 1], 16, 16, 1, 14.1277, 14.5454
KOKKOS_SYCL [remove integration 1], 16, 16, 2, 7.91966, 8.2981
KOKKOS_SYCL [remove integration 1], 16, 16, 4, 5.34784, 5.75464
KOKKOS_SYCL [remove integration 1], 16, 16, 8, 4.20978, 4.58356
KOKKOS_SYCL [remove integration 1], 16, 16, 16, 3.96975, 4.34022
KOKKOS_SYCL [remove integration 1], 16, 16, 32, 3.86104, 4.22521
KOKKOS_SYCL [remove integration 1], 16, 16, 64, 3.99688, 4.37442
KOKKOS_SYCL [remove integration 1], 16, 32, 1, 13.3398, 13.7853
KOKKOS_SYCL [remove integration 1], 16, 32, 2, 7.59769, 7.96935
KOKKOS_SYCL [remove integration 1], 16, 32, 4, 5.26596, 5.66814
KOKKOS_SYCL [remove integration 1], 16, 32, 8, 4.20883, 4.62137
KOKKOS_SYCL [remove integration 1], 16, 32, 16, 3.96977, 4.35353
KOKKOS_SYCL [remove integration 1], 16, 32, 32, 3.96579, 4.349
KOKKOS_SYCL [remove integration 1], 16, 32, 64, 4.01984, 4.39729
KOKKOS_SYCL [remove integration 1], 16, 64, 1, 12.8749, 13.3007
KOKKOS_SYCL [remove integration 1], 16, 64, 2, 7.79851, 8.16858
KOKKOS_SYCL [remove integration 1], 16, 64, 4, 5.5084, 5.8836
KOKKOS_SYCL [remove integration 1], 16, 64, 8, 4.38135, 4.79474
KOKKOS_SYCL [remove integration 1], 16, 64, 16, 4.20802, 4.56158
KOKKOS_SYCL [remove integration 1], 16, 64, 32, 4.20945, 4.59023
KOKKOS_SYCL [remove integration 1], 16, 64, 64, 4.23773, 4.61135
KOKKOS_SYCL [remove integration 1], 16, 128, 1, 13.4321, 13.8467
KOKKOS_SYCL [remove integration 1], 16, 128, 2, 8.6992, 9.07585
KOKKOS_SYCL [remove integration 1], 16, 128, 4, 6.26248, 6.65398
KOKKOS_SYCL [remove integration 1], 16, 128, 8, 5.21637, 5.60767
KOKKOS_SYCL [remove integration 1], 16, 128, 16, 4.92585, 5.31077
KOKKOS_SYCL [remove integration 1], 16, 128, 32, 4.86965, 5.24317
KOKKOS_SYCL [remove integration 1], 16, 128, 64, 4.89185, 5.28532
KOKKOS_SYCL [remove integration 1], 32, 1, 1, 29.5493, 29.939
KOKKOS_SYCL [remove integration 1], 32, 1, 2, 15.8017, 16.1347
KOKKOS_SYCL [remove integration 1], 32, 1, 4, 10.0138, 10.3303
KOKKOS_SYCL [remove integration 1], 32, 1, 8, 6.95372, 7.26781
KOKKOS_SYCL [remove integration 1], 32, 1, 16, 5.11718, 5.43589
KOKKOS_SYCL [remove integration 1], 32, 1, 32, 4.2859, 4.6042
KOKKOS_SYCL [remove integration 1], 32, 1, 64, 4.08713, 4.42703
KOKKOS_SYCL [remove integration 1], 32, 2, 1, 22.7257, 23.0758
KOKKOS_SYCL [remove integration 1], 32, 2, 2, 11.8433, 12.1621
KOKKOS_SYCL [remove integration 1], 32, 2, 4, 7.71745, 8.03674
KOKKOS_SYCL [remove integration 1], 32, 2, 8, 5.30011, 5.62221
KOKKOS_SYCL [remove integration 1], 32, 2, 16, 4.02725, 4.34212
KOKKOS_SYCL [remove integration 1], 32, 2, 32, 3.60817, 3.92657
KOKKOS_SYCL [remove integration 1], 32, 2, 64, 3.54972, 3.87392
KOKKOS_SYCL [remove integration 1], 32, 4, 1, 17.7106, 18.0927
KOKKOS_SYCL [remove integration 1], 32, 4, 2, 9.50801, 9.82247
KOKKOS_SYCL [remove integration 1], 32, 4, 4, 6.31697, 6.6457
KOKKOS_SYCL [remove integration 1], 32, 4, 8, 4.26989, 4.58963
KOKKOS_SYCL [remove integration 1], 32, 4, 16, 3.5119, 3.83996
KOKKOS_SYCL [remove integration 1], 32, 4, 32, 3.13628, 3.45184
KOKKOS_SYCL [remove integration 1], 32, 4, 64, 3.31255, 3.6433
KOKKOS_SYCL [remove integration 1], 32, 8, 1, 15.8451, 16.2435
KOKKOS_SYCL [remove integration 1], 32, 8, 2, 8.8176, 9.14536
KOKKOS_SYCL [remove integration 1], 32, 8, 4, 5.96154, 6.31342
KOKKOS_SYCL [remove integration 1], 32, 8, 8, 4.11304, 4.43452
KOKKOS_SYCL [remove integration 1], 32, 8, 16, 3.31408, 3.62985
KOKKOS_SYCL [remove integration 1], 32, 8, 32, 3.1654, 3.49399
KOKKOS_SYCL [remove integration 1], 32, 8, 64, 3.2365, 3.55404
KOKKOS_SYCL [remove integration 1], 32, 16, 1, 14.9658, 15.3441
KOKKOS_SYCL [remove integration 1], 32, 16, 2, 7.82019, 8.16723
KOKKOS_SYCL [remove integration 1], 32, 16, 4, 5.5509, 5.8771
KOKKOS_SYCL [remove integration 1], 32, 16, 8, 3.99767, 4.33257
KOKKOS_SYCL [remove integration 1], 32, 16, 16, 3.33788, 3.66134
KOKKOS_SYCL [remove integration 1], 32, 16, 32, 3.16744, 3.48101
KOKKOS_SYCL [remove integration 1], 32, 16, 64, 3.27672, 3.61099
KOKKOS_SYCL [remove integration 1], 32, 32, 1, 14.4301, 14.7788
KOKKOS_SYCL [remove integration 1], 32, 32, 2, 7.59338, 7.91927
KOKKOS_SYCL [remove integration 1], 32, 32, 4, 5.40769, 5.72832
KOKKOS_SYCL [remove integration 1], 32, 32, 8, 4.07252, 4.39888
KOKKOS_SYCL [remove integration 1], 32, 32, 16, 3.34238, 3.66609
KOKKOS_SYCL [remove integration 1], 32, 32, 32, 3.32056, 3.63923
KOKKOS_SYCL [remove integration 1], 32, 32, 64, 3.38655, 3.7136
KOKKOS_SYCL [remove integration 1], 32, 64, 1, 13.9593, 14.319
KOKKOS_SYCL [remove integration 1], 32, 64, 2, 7.82047, 8.16381
KOKKOS_SYCL [remove integration 1], 32, 64, 4, 5.74692, 6.06651
KOKKOS_SYCL [remove integration 1], 32, 64, 8, 4.36233, 4.6774
KOKKOS_SYCL [remove integration 1], 32, 64, 16, 3.77675, 4.09769
KOKKOS_SYCL [remove integration 1], 32, 64, 32, 3.52578, 3.85121
KOKKOS_SYCL [remove integration 1], 32, 64, 64, 3.77969, 4.12127
KOKKOS_SYCL [remove integration 1], 32, 128, 1, 14.3896, 14.7215
KOKKOS_SYCL [remove integration 1], 32, 128, 2, 8.88097, 9.20193
KOKKOS_SYCL [remove integration 1], 32, 128, 4, 6.57564, 6.90335
KOKKOS_SYCL [remove integration 1], 32, 128, 8, 5.174, 5.49521
KOKKOS_SYCL [remove integration 1], 32, 128, 16, 4.64496, 4.97081
KOKKOS_SYCL [remove integration 1], 32, 128, 32, 4.45146, 4.76848
KOKKOS_SYCL [remove integration 1], 32, 128, 64, 4.47565, 4.7986
KOKKOS_SYCL [remove integration 1], 64, 1, 1, 29.9924, 30.3814
KOKKOS_SYCL [remove integration 1], 64, 1, 2, 16.5564, 16.9002
KOKKOS_SYCL [remove integration 1], 64, 1, 4, 11.3994, 11.7365
KOKKOS_SYCL [remove integration 1], 64, 1, 8, 8.29121, 8.61806
KOKKOS_SYCL [remove integration 1], 64, 1, 16, 6.2343, 6.57247
KOKKOS_SYCL [remove integration 1], 64, 1, 32, 5.09877, 5.44922
KOKKOS_SYCL [remove integration 1], 64, 1, 64, 4.58299, 4.93257
KOKKOS_SYCL [remove integration 1], 64, 2, 1, 23.4852, 23.8958
KOKKOS_SYCL [remove integration 1], 64, 2, 2, 12.1225, 12.4599
KOKKOS_SYCL [remove integration 1], 64, 2, 4, 8.96872, 9.30624
KOKKOS_SYCL [remove integration 1], 64, 2, 8, 6.74419, 7.05627
KOKKOS_SYCL [remove integration 1], 64, 2, 16, 5.08278, 5.42792
KOKKOS_SYCL [remove integration 1], 64, 2, 32, 4.13885, 4.49687
KOKKOS_SYCL [remove integration 1], 64, 2, 64, 3.9655, 4.39008
KOKKOS_SYCL [remove integration 1], 64, 4, 1, 18.3127, 18.6323
KOKKOS_SYCL [remove integration 1], 64, 4, 2, 9.52069, 9.86059
KOKKOS_SYCL [remove integration 1], 64, 4, 4, 7.44364, 7.84587
KOKKOS_SYCL [remove integration 1], 64, 4, 8, 5.3653, 5.80361
KOKKOS_SYCL [remove integration 1], 64, 4, 16, 4.09476, 4.43403
KOKKOS_SYCL [remove integration 1], 64, 4, 32, 3.50947, 3.85233
KOKKOS_SYCL [remove integration 1], 64, 4, 64, 3.4982, 3.85863
KOKKOS_SYCL [remove integration 1], 64, 8, 1, 15.9329, 16.2952
KOKKOS_SYCL [remove integration 1], 64, 8, 2, 8.30859, 8.64966
KOKKOS_SYCL [remove integration 1], 64, 8, 4, 6.63977, 7.00453
KOKKOS_SYCL [remove integration 1], 64, 8, 8, 4.9659, 5.31032
KOKKOS_SYCL [remove integration 1], 64, 8, 16, 3.86207, 4.31802
KOKKOS_SYCL [remove integration 1], 64, 8, 32, 3.55972, 3.90595
KOKKOS_SYCL [remove integration 1], 64, 8, 64, 3.55266, 3.90096
KOKKOS_SYCL [remove integration 1], 64, 16, 1, 15.121, 15.4769
KOKKOS_SYCL [remove integration 1], 64, 16, 2, 7.88646, 8.24929
KOKKOS_SYCL [remove integration 1], 64, 16, 4, 6.06266, 6.4202
KOKKOS_SYCL [remove integration 1], 64, 16, 8, 4.7749, 5.24567
KOKKOS_SYCL [remove integration 1], 64, 16, 16, 3.82648, 4.27449
KOKKOS_SYCL [remove integration 1], 64, 16, 32, 3.34831, 3.70175
KOKKOS_SYCL [remove integration 1], 64, 16, 64, 3.43378, 3.7567
KOKKOS_SYCL [remove integration 1], 64, 32, 1, 14.9984, 15.4116
KOKKOS_SYCL [remove integration 1], 64, 32, 2, 7.6466, 8.06521
KOKKOS_SYCL [remove integration 1], 64, 32, 4, 6.0329, 6.44439
KOKKOS_SYCL [remove integration 1], 64, 32, 8, 4.83691, 5.18538
KOKKOS_SYCL [remove integration 1], 64, 32, 16, 3.8307, 4.15767
KOKKOS_SYCL [remove integration 1], 64, 32, 32, 3.52972, 3.9566
KOKKOS_SYCL [remove integration 1], 64, 32, 64, 3.6412, 4.02333
KOKKOS_SYCL [remove integration 1], 64, 64, 1, 14.7103, 15.061
KOKKOS_SYCL [remove integration 1], 64, 64, 2, 7.94773, 8.28939
KOKKOS_SYCL [remove integration 1], 64, 64, 4, 6.40188, 6.74652
KOKKOS_SYCL [remove integration 1], 64, 64, 8, 5.11112, 5.5287
KOKKOS_SYCL [remove integration 1], 64, 64, 16, 4.22779, 4.58263
KOKKOS_SYCL [remove integration 1], 64, 64, 32, 3.8694, 4.19768
KOKKOS_SYCL [remove integration 1], 64, 64, 64, 3.88543, 4.20821
KOKKOS_SYCL [remove integration 1], 64, 128, 1, 15.1299, 15.5146
KOKKOS_SYCL [remove integration 1], 64, 128, 2, 8.83577, 9.24611
KOKKOS_SYCL [remove integration 1], 64, 128, 4, 7.29622, 7.69905
KOKKOS_SYCL [remove integration 1], 64, 128, 8, 5.90354, 6.24543
KOKKOS_SYCL [remove integration 1], 64, 128, 16, 5.2117, 5.54698
KOKKOS_SYCL [remove integration 1], 64, 128, 32, 4.91806, 5.27207
KOKKOS_SYCL [remove integration 1], 64, 128, 64, 4.80204, 5.25564


==> figures/MI100_runs/host_tasks/results_last_run_host_tasks.csv <==
# Date of run 2023-02-03_12:48:08
# Running blast sycl test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32 64
# Executor List: 
# Aggregation Sizes: 
# 
# Experiment:
HIP, 1, 8, 32, 18.4801, 21.7364
HIP, 1, 8, 64, 18.4171, 21.6571
HIP, 1, 16, 32, 18.4832, 21.7396
HIP, 1, 16, 64, 18.451, 21.6701
HIP, 2, 8, 32, 10.1979, 11.7973
HIP, 2, 8, 64, 10.1198, 11.7167
HIP, 2, 16, 32, 10.1246, 11.7598
HIP, 2, 16, 64, 10.2337, 11.7816
HIP, 4, 8, 32, 5.734, 6.61492
HIP, 4, 8, 64, 5.85862, 6.71748
HIP, 4, 16, 32, 5.74549, 6.61161
HIP, 4, 16, 64, 5.85937, 6.70284
HIP, 8, 8, 32, 4.2604, 4.76001
HIP, 8, 8, 64, 4.36751, 4.88857
HIP, 8, 16, 32, 4.21986, 4.76064
HIP, 8, 16, 64, 4.41547, 4.91699
HIP, 16, 8, 32, 3.04172, 3.36539
HIP, 16, 8, 64, 3.23271, 3.54154
HIP, 16, 16, 32, 3.01456, 3.33565
HIP, 16, 16, 64, 3.15398, 3.46533
HIP, 32, 0, 1, 7.69564, 8.0025
HIP, 32, 1, 1, 20.6907, 20.9614
HIP, 32, 1, 2, 10.8573, 11.175
HIP, 32, 1, 4, 6.30345, 6.59311
HIP, 32, 1, 8, 4.16774, 4.44976
HIP, 32, 1, 16, 3.33755, 3.6256
HIP, 32, 1, 32, 3.14945, 3.43225
HIP, 32, 1, 64, 3.10197, 3.39256
HIP, 32, 2, 1, 16.7111, 16.9833
HIP, 32, 2, 2, 8.66134, 8.96339
HIP, 32, 2, 4, 5.14327, 5.43383
HIP, 32, 2, 8, 3.57852, 3.87135
HIP, 32, 2, 16, 2.99845, 3.30213
HIP, 32, 2, 32, 2.84778, 3.12901
HIP, 32, 2, 64, 2.82186, 3.10706
HIP, 32, 4, 1, 12.9017, 13.1841
HIP, 32, 4, 2, 6.90755, 7.18504
HIP, 32, 4, 4, 4.27476, 4.56399
HIP, 32, 4, 8, 3.0777, 3.37139
HIP, 32, 4, 16, 2.70793, 2.99757
HIP, 32, 4, 32, 2.72285, 3.0009
HIP, 32, 4, 64, 2.78349, 3.06823
HIP, 32, 8, 1, 10.5276, 10.8153
HIP, 32, 8, 2, 6.44643, 6.72554
HIP, 32, 8, 4, 4.11094, 4.39379
HIP, 32, 8, 8, 2.91541, 3.19739
HIP, 32, 8, 16, 2.60645, 2.89937
HIP, 32, 8, 32, 2.63075, 2.91162
HIP, 32, 8, 64, 2.70703, 2.98854
HIP, 32, 16, 1, 9.90748, 10.1799
HIP, 32, 16, 2, 6.21294, 6.49349
HIP, 32, 16, 4, 3.87875, 4.17833
HIP, 32, 16, 8, 2.83031, 3.11537
HIP, 32, 16, 16, 2.53666, 2.81896
HIP, 32, 16, 64, 2.68324, 2.94983
HIP, 32, 32, 1, 9.62569, 9.90362
HIP, 32, 32, 2, 5.96754, 6.25187
HIP, 32, 32, 4, 3.9085, 4.1962
HIP, 32, 32, 8, 2.75199, 3.0133
HIP, 32, 32, 16, 2.54536, 2.82786
HIP, 32, 32, 32, 2.57653, 2.85861
HIP, 32, 32, 64, 2.76573, 3.04981
HIP, 32, 64, 1, 9.46954, 9.7637
HIP, 32, 64, 2, 5.90745, 6.19428
HIP, 32, 64, 4, 3.76613, 4.05415
HIP, 32, 64, 16, 2.47029, 2.7408
HIP, 32, 64, 32, 2.57873, 2.86932
HIP, 32, 64, 64, 2.70921, 2.99724
HIP, 32, 128, 1, 9.36816, 9.65276
HIP, 32, 128, 2, 5.74817, 6.03053
HIP, 32, 128, 4, 3.77324, 4.06072
HIP, 32, 128, 8, 2.7509, 3.03534
HIP, 32, 128, 16, 2.5178, 2.7971
HIP, 32, 128, 32, 2.59137, 2.87631
HIP, 32, 128, 64, 2.63491, 2.91968
HIP, 64, 0, 1, 5.29696, 5.73163
HIP, 64, 1, 1, 20.7056, 21.077
HIP, 64, 1, 2, 10.8986, 11.2379
HIP, 64, 1, 4, 6.34669, 6.6756
HIP, 64, 1, 8, 4.38584, 4.91516
HIP, 64, 1, 16, 3.64156, 4.05577
HIP, 64, 1, 32, 3.1797, 3.50191
HIP, 64, 1, 64, 3.4065, 3.8257
HIP, 64, 2, 1, 16.9278, 17.2998
HIP, 64, 2, 2, 8.60547, 8.93863
HIP, 64, 2, 4, 5.11118, 5.42126
HIP, 64, 2, 8, 3.56972, 3.88517
HIP, 64, 2, 16, 2.98457, 3.29745
HIP, 64, 2, 32, 3.10259, 3.56726
HIP, 64, 2, 64, 2.82668, 3.145
HIP, 64, 4, 1, 13.1412, 13.5245
HIP, 64, 4, 2, 6.94078, 7.25222
HIP, 64, 4, 4, 4.39134, 4.79147
HIP, 64, 4, 8, 3.16441, 3.55433
HIP, 64, 4, 16, 2.69564, 3.02347
HIP, 64, 4, 32, 2.65601, 2.98236
HIP, 64, 4, 64, 2.68736, 3.00871
HIP, 64, 8, 1, 10.2739, 10.5873
HIP, 64, 8, 2, 6.64844, 7.02954
HIP, 64, 8, 4, 4.12596, 4.51785
HIP, 64, 8, 8, 3.0588, 3.37677
HIP, 64, 8, 16, 2.63231, 2.94417
HIP, 64, 8, 64, 2.98921, 3.45257
HIP, 64, 16, 1, 9.71633, 10.2323
HIP, 64, 16, 2, 6.19654, 6.57517
HIP, 64, 16, 4, 4.07473, 4.48765
HIP, 64, 16, 8, 3.04066, 3.50572
HIP, 64, 16, 16, 2.53432, 2.84935
HIP, 64, 16, 32, 2.54053, 2.99421
HIP, 64, 16, 64, 2.63761, 2.95761
HIP, 64, 32, 1, 9.34209, 9.71653
HIP, 64, 32, 2, 6.20429, 6.59446
HIP, 64, 32, 4, 3.98592, 4.4419
HIP, 64, 32, 8, 2.89651, 3.21347
HIP, 64, 32, 32, 2.90338, 3.47006
HIP, 64, 32, 64, 3.03322, 3.51499
HIP, 64, 64, 1, 9.27323, 9.72726
HIP, 64, 64, 2, 6.05353, 6.44418
HIP, 64, 64, 4, 3.85898, 4.2554
HIP, 64, 64, 8, 2.90911, 3.28562
HIP, 64, 64, 16, 2.55474, 2.87135
HIP, 64, 64, 32, 2.86064, 3.24804
HIP, 64, 64, 64, 2.69138, 3.02673
HIP, 64, 128, 1, 9.17711, 9.62468
HIP, 64, 128, 2, 6.32676, 6.63953
HIP, 64, 128, 4, 4.04324, 4.36436
HIP, 64, 128, 8, 3.09683, 3.43134
HIP, 64, 128, 16, 2.53188, 2.85378
HIP, 64, 128, 32, 2.53555, 2.91905
HIP, 64, 128, 64, 2.65507, 2.97494
KOKKOS_HIP, 1, 8, 32, 18.8688, 22.1757
KOKKOS_HIP, 1, 8, 64, 18.7989, 22.0254
KOKKOS_HIP, 1, 16, 32, 18.819, 22.1249
KOKKOS_HIP, 1, 16, 64, 18.7511, 21.9762
KOKKOS_HIP, 2, 8, 32, 10.2991, 11.9505
KOKKOS_HIP, 2, 8, 64, 10.2388, 11.8851
KOKKOS_HIP, 2, 16, 32, 10.3731, 11.9298
KOKKOS_HIP, 2, 16, 64, 10.2432, 11.8911
KOKKOS_HIP, 4, 8, 32, 5.83871, 6.71053
KOKKOS_HIP, 4, 8, 64, 5.87753, 6.7366
KOKKOS_HIP, 4, 16, 32, 5.81884, 6.68875
KOKKOS_HIP, 4, 16, 64, 5.85667, 6.7457
KOKKOS_HIP, 8, 8, 32, 4.25952, 4.73835
KOKKOS_HIP, 8, 8, 64, 4.42252, 4.88743
KOKKOS_HIP, 8, 16, 32, 4.23332, 4.73374
KOKKOS_HIP, 8, 16, 64, 4.34964, 4.82627
KOKKOS_HIP, 16, 8, 32, 3.06224, 3.37774
KOKKOS_HIP, 16, 8, 64, 3.14968, 3.45952
KOKKOS_HIP, 16, 16, 32, 3.04118, 3.35333
KOKKOS_HIP, 16, 16, 64, 3.12265, 3.43284
KOKKOS_HIP, 32, 0, 1, 7.71219, 8.05169
KOKKOS_HIP, 32, 1, 1, 20.5904, 20.9222
KOKKOS_HIP, 32, 1, 2, 10.8388, 11.1195
KOKKOS_HIP, 32, 1, 4, 6.33964, 6.62884
KOKKOS_HIP, 32, 1, 8, 4.18809, 4.46784
KOKKOS_HIP, 32, 1, 16, 3.34252, 3.62383
KOKKOS_HIP, 32, 1, 32, 3.03565, 3.3162
KOKKOS_HIP, 32, 1, 64, 2.97626, 3.25703
KOKKOS_HIP, 32, 2, 1, 16.4489, 16.7261
KOKKOS_HIP, 32, 2, 2, 8.81923, 9.11339
KOKKOS_HIP, 32, 2, 4, 5.18243, 5.46632
KOKKOS_HIP, 32, 2, 8, 3.543, 3.81607
KOKKOS_HIP, 32, 2, 16, 2.94198, 3.22821
KOKKOS_HIP, 32, 2, 32, 2.75834, 3.04531
KOKKOS_HIP, 32, 2, 64, 2.77852, 3.07102
KOKKOS_HIP, 32, 4, 1, 13.9963, 14.265
KOKKOS_HIP, 32, 4, 2, 7.91094, 8.1885
KOKKOS_HIP, 32, 4, 4, 4.80239, 5.08263
KOKKOS_HIP, 32, 4, 8, 3.34085, 3.62587
KOKKOS_HIP, 32, 4, 16, 2.7939, 3.08035
KOKKOS_HIP, 32, 4, 32, 2.67382, 2.95437
KOKKOS_HIP, 32, 4, 64, 2.6919, 2.97865
KOKKOS_HIP, 32, 8, 1, 12.5581, 12.8512
KOKKOS_HIP, 32, 8, 2, 7.01337, 7.31499
KOKKOS_HIP, 32, 8, 4, 4.25743, 4.54908
KOKKOS_HIP, 32, 8, 8, 2.98963, 3.27255
KOKKOS_HIP, 32, 8, 16, 2.61415, 2.90082
KOKKOS_HIP, 32, 8, 32, 2.58934, 2.87847
KOKKOS_HIP, 32, 8, 64, 2.63575, 2.9246
KOKKOS_HIP, 32, 16, 1, 10.4354, 10.7229
KOKKOS_HIP, 32, 16, 2, 6.74259, 7.0242
KOKKOS_HIP, 32, 16, 4, 4.03818, 4.32765
KOKKOS_HIP, 32, 16, 8, 2.85376, 3.14254
KOKKOS_HIP, 32, 16, 16, 2.51872, 2.80355
KOKKOS_HIP, 32, 16, 32, 2.49287, 2.7605
KOKKOS_HIP, 32, 16, 64, 2.64755, 2.93656
KOKKOS_HIP, 32, 32, 1, 9.89342, 10.1803
KOKKOS_HIP, 32, 32, 2, 6.50668, 6.78516
KOKKOS_HIP, 32, 32, 4, 3.98993, 4.27486
KOKKOS_HIP, 32, 32, 8, 2.80795, 3.08961
KOKKOS_HIP, 32, 32, 16, 2.4919, 2.7749
KOKKOS_HIP, 32, 32, 32, 2.57118, 2.85821
KOKKOS_HIP, 32, 32, 64, 2.67439, 2.9578
KOKKOS_HIP, 32, 64, 1, 9.80803, 10.0894
KOKKOS_HIP, 32, 64, 2, 6.33262, 6.59487
KOKKOS_HIP, 32, 64, 4, 3.93702, 4.23029
KOKKOS_HIP, 32, 64, 8, 2.8048, 3.08432
KOKKOS_HIP, 32, 64, 16, 2.52088, 2.80691
KOKKOS_HIP, 32, 64, 32, 2.53362, 2.81813
KOKKOS_HIP, 32, 64, 64, 2.64534, 2.93177
KOKKOS_HIP, 32, 128, 1, 9.60982, 9.89192
KOKKOS_HIP, 32, 128, 2, 6.34778, 6.61952
KOKKOS_HIP, 32, 128, 4, 4.00941, 4.29143
KOKKOS_HIP, 32, 128, 8, 2.73773, 3.02727
KOKKOS_HIP, 32, 128, 16, 2.47854, 2.76505
KOKKOS_HIP, 32, 128, 32, 2.5158, 2.79676
KOKKOS_HIP, 32, 128, 64, 2.6441, 2.93812
KOKKOS_HIP, 64, 0, 1, 5.26915, 5.716
KOKKOS_HIP, 64, 1, 1, 20.5178, 21.0218
KOKKOS_HIP, 64, 1, 2, 10.8937, 11.1999
KOKKOS_HIP, 64, 1, 4, 6.35614, 6.66674
KOKKOS_HIP, 64, 1, 8, 4.43388, 4.89742
KOKKOS_HIP, 64, 1, 16, 3.65293, 4.14125
KOKKOS_HIP, 64, 1, 32, 3.13014, 3.45745
KOKKOS_HIP, 64, 1, 64, 3.33488, 3.73712
KOKKOS_HIP, 64, 2, 1, 16.5645, 16.8693
KOKKOS_HIP, 64, 2, 2, 8.78782, 9.09506
KOKKOS_HIP, 64, 2, 4, 5.22295, 5.53501
KOKKOS_HIP, 64, 2, 8, 3.73059, 4.2371
KOKKOS_HIP, 64, 2, 16, 3.17951, 3.58525
KOKKOS_HIP, 64, 2, 32, 3.07876, 3.58536
KOKKOS_HIP, 64, 2, 64, 2.78138, 3.09831
KOKKOS_HIP, 64, 4, 1, 13.9942, 14.3113
KOKKOS_HIP, 64, 4, 2, 8.01101, 8.41245
KOKKOS_HIP, 64, 4, 4, 4.93857, 5.42515
KOKKOS_HIP, 64, 4, 8, 3.49004, 3.97275
KOKKOS_HIP, 64, 4, 16, 3.02836, 3.55923
KOKKOS_HIP, 64, 4, 32, 2.68827, 3.07304
KOKKOS_HIP, 64, 4, 64, 2.68824, 3.00932
KOKKOS_HIP, 64, 8, 1, 12.3803, 12.6861
KOKKOS_HIP, 64, 8, 2, 7.0482, 7.37198
KOKKOS_HIP, 64, 8, 4, 4.46767, 4.86909
KOKKOS_HIP, 64, 8, 8, 3.13754, 3.45026
KOKKOS_HIP, 64, 8, 16, 2.65519, 2.97637
KOKKOS_HIP, 64, 8, 32, 2.55224, 2.87429
KOKKOS_HIP, 64, 8, 64, 2.67619, 2.99696
KOKKOS_HIP, 64, 16, 1, 10.2299, 10.5374
KOKKOS_HIP, 64, 16, 2, 7.08952, 7.43721
KOKKOS_HIP, 64, 16, 4, 4.32343, 4.84057
KOKKOS_HIP, 64, 16, 8, 3.13673, 3.5309
KOKKOS_HIP, 64, 16, 16, 2.83161, 3.22622
KOKKOS_HIP, 64, 16, 32, 2.51455, 2.90928
KOKKOS_HIP, 64, 16, 64, 2.97264, 3.37692
KOKKOS_HIP, 64, 32, 1, 9.74941, 10.1316
KOKKOS_HIP, 64, 32, 2, 6.86019, 7.17675
KOKKOS_HIP, 64, 32, 4, 4.33736, 4.64652
KOKKOS_HIP, 64, 32, 8, 3.0041, 3.32941
KOKKOS_HIP, 64, 32, 16, 2.54568, 2.93264
KOKKOS_HIP, 64, 32, 32, 2.83387, 3.29284
KOKKOS_HIP, 64, 32, 64, 2.58675, 3.05093
KOKKOS_HIP, 64, 64, 1, 9.5743, 9.89052
KOKKOS_HIP, 64, 64, 2, 6.79689, 7.11156
KOKKOS_HIP, 64, 64, 4, 4.02207, 4.41215
KOKKOS_HIP, 64, 64, 8, 2.96729, 3.42877
KOKKOS_HIP, 64, 64, 16, 2.78701, 3.18538
KOKKOS_HIP, 64, 64, 32, 2.45405, 2.77765
KOKKOS_HIP, 64, 64, 64, 2.9181, 3.38124
KOKKOS_HIP, 64, 128, 1, 9.67778, 9.98557
KOKKOS_HIP, 64, 128, 2, 6.48088, 6.89232
KOKKOS_HIP, 64, 128, 4, 4.04243, 4.43249
KOKKOS_HIP, 64, 128, 8, 3.06053, 3.46769
KOKKOS_HIP, 64, 128, 16, 2.52266, 2.8408
KOKKOS_HIP, 64, 128, 32, 2.4546, 2.77291
KOKKOS_HIP, 64, 128, 64, 2.53615, 2.86431
KOKKOS_SYCL, 1, 8, 32, 20.9024, 24.2268
KOKKOS_SYCL, 1, 8, 64, 20.555, 23.8596
KOKKOS_SYCL, 1, 16, 32, 20.942, 24.2459
KOKKOS_SYCL, 1, 16, 64, 20.6003, 23.907
KOKKOS_SYCL, 2, 8, 32, 12.3243, 14.0105
KOKKOS_SYCL, 2, 8, 64, 11.5828, 13.2866
KOKKOS_SYCL, 2, 16, 32, 11.7928, 13.4432
KOKKOS_SYCL, 2, 16, 64, 11.6755, 13.3181
KOKKOS_SYCL, 4, 8, 32, 7.3501, 8.2302
KOKKOS_SYCL, 4, 8, 64, 6.98536, 7.8899
KOKKOS_SYCL, 4, 16, 32, 7.09805, 8.02619
KOKKOS_SYCL, 4, 16, 64, 7.03805, 7.9155
KOKKOS_SYCL, 8, 8, 32, 5.72902, 6.21255
KOKKOS_SYCL, 8, 8, 64, 5.34585, 5.87681
KOKKOS_SYCL, 8, 16, 32, 5.26044, 5.78835
KOKKOS_SYCL, 8, 16, 64, 5.39782, 5.91488
KOKKOS_SYCL, 16, 8, 32, 4.65616, 4.9667
KOKKOS_SYCL, 16, 8, 64, 4.04629, 4.36115
KOKKOS_SYCL, 16, 16, 32, 4.19279, 4.52115
KOKKOS_SYCL, 16, 16, 64, 4.10667, 4.41409
KOKKOS_SYCL, 32, 1, 1, 38.262, 38.7249
KOKKOS_SYCL, 32, 1, 2, 54.6823, 55.1924
KOKKOS_SYCL, 32, 1, 4, 46.3425, 46.648
KOKKOS_SYCL, 32, 1, 8, 39.0549, 39.3703
KOKKOS_SYCL, 32, 1, 16, 25.6055, 25.9
KOKKOS_SYCL, 32, 1, 32, 14.1759, 14.4739
KOKKOS_SYCL, 32, 1, 64, 8.54295, 8.83109
KOKKOS_SYCL, 32, 2, 1, 31.3805, 31.8151
KOKKOS_SYCL, 32, 2, 2, 43.6431, 43.9595
KOKKOS_SYCL, 32, 2, 4, 33.8301, 34.1539
KOKKOS_SYCL, 32, 2, 8, 28.0629, 28.3472
KOKKOS_SYCL, 32, 2, 16, 16.3146, 16.6022
KOKKOS_SYCL, 32, 2, 32, 9.26773, 9.53741
KOKKOS_SYCL, 32, 2, 64, 5.96388, 6.25262
KOKKOS_SYCL, 32, 4, 1, 23.0669, 23.4788
KOKKOS_SYCL, 32, 4, 2, 45.176, 45.5043
KOKKOS_SYCL, 32, 4, 4, 27.9566, 28.256
KOKKOS_SYCL, 32, 4, 8, 16.284, 16.5726
KOKKOS_SYCL, 32, 4, 16, 10.2633, 10.548
KOKKOS_SYCL, 32, 4, 32, 6.24684, 6.53604
KOKKOS_SYCL, 32, 4, 64, 4.40805, 4.70216
KOKKOS_SYCL, 32, 8, 1, 21.6198, 21.9935
KOKKOS_SYCL, 32, 8, 2, 34.8964, 35.3362
KOKKOS_SYCL, 32, 8, 4, 18.2702, 18.5919
KOKKOS_SYCL, 32, 8, 8, 12.5395, 12.8292
KOKKOS_SYCL, 32, 8, 16, 7.75329, 8.04615
KOKKOS_SYCL, 32, 8, 32, 4.86125, 5.15761
KOKKOS_SYCL, 32, 8, 64, 3.56199, 3.85365
KOKKOS_SYCL, 32, 16, 1, 17.8987, 18.2656
KOKKOS_SYCL, 32, 16, 2, 24.0423, 24.3443
KOKKOS_SYCL, 32, 16, 4, 13.58, 13.8865
KOKKOS_SYCL, 32, 16, 8, 8.01616, 8.30791
KOKKOS_SYCL, 32, 16, 16, 5.69568, 5.98737
KOKKOS_SYCL, 32, 16, 32, 4.11552, 4.40482
KOKKOS_SYCL, 32, 16, 64, 3.59977, 3.89373
KOKKOS_SYCL, 32, 32, 1, 16.1482, 16.4974
KOKKOS_SYCL, 32, 32, 2, 17.0387, 17.3551
KOKKOS_SYCL, 32, 32, 4, 11.0082, 11.3066
KOKKOS_SYCL, 32, 32, 8, 6.69345, 6.98099
KOKKOS_SYCL, 32, 32, 16, 4.9424, 5.23087
KOKKOS_SYCL, 32, 32, 32, 3.94656, 4.23285
KOKKOS_SYCL, 32, 32, 64, 3.89649, 4.18324
KOKKOS_SYCL, 32, 64, 1, 14.8136, 15.1439
KOKKOS_SYCL, 32, 64, 2, 13.5602, 13.852
KOKKOS_SYCL, 32, 64, 4, 9.87091, 10.1646
KOKKOS_SYCL, 32, 64, 8, 6.40875, 6.70104
KOKKOS_SYCL, 32, 64, 16, 5.27028, 5.56069
KOKKOS_SYCL, 32, 64, 32, 4.78589, 5.07841
KOKKOS_SYCL, 32, 64, 64, 4.47574, 4.76405
KOKKOS_SYCL, 32, 128, 1, 15.3844, 15.7358
KOKKOS_SYCL, 32, 128, 2, 15.4473, 15.7857
KOKKOS_SYCL, 32, 128, 4, 10.5109, 10.8028
KOKKOS_SYCL, 32, 128, 8, 9.723, 10.025
KOKKOS_SYCL, 32, 128, 16, 7.41999, 7.72768
KOKKOS_SYCL, 32, 128, 32, 6.25465, 6.54729
KOKKOS_SYCL, 32, 128, 64, 5.84173, 6.12868
KOKKOS_SYCL, 64, 1, 1, 46.1748, 46.7912
KOKKOS_SYCL, 64, 1, 2, 87.0443, 88.3567
KOKKOS_SYCL, 64, 1, 4, 79.7927, 80.3672
KOKKOS_SYCL, 64, 1, 8, 49.9914, 50.3903
KOKKOS_SYCL, 64, 1, 16, 26.9603, 27.519
KOKKOS_SYCL, 64, 1, 32, 16.2035, 16.6019
KOKKOS_SYCL, 64, 1, 64, 10.0052, 10.5363
KOKKOS_SYCL, 64, 2, 1, 42.4427, 43.1987
KOKKOS_SYCL, 64, 2, 2, 90.8283, 91.5833
KOKKOS_SYCL, 64, 2, 4, 59.3772, 59.8563
KOKKOS_SYCL, 64, 2, 8, 33.2694, 33.683
KOKKOS_SYCL, 64, 2, 16, 19.6949, 20.1054
KOKKOS_SYCL, 64, 2, 32, 10.0412, 10.5632
KOKKOS_SYCL, 64, 2, 64, 6.38152, 6.9291
KOKKOS_SYCL, 64, 4, 1, 36.8873, 37.4231
KOKKOS_SYCL, 64, 4, 2, 82.4093, 82.9907
KOKKOS_SYCL, 64, 4, 4, 44.0838, 44.6257
KOKKOS_SYCL, 64, 4, 8, 24.3879, 24.8389
KOKKOS_SYCL, 64, 4, 16, 12.271, 12.7267
KOKKOS_SYCL, 64, 4, 32, 7.03929, 7.62313
KOKKOS_SYCL, 64, 4, 64, 4.83111, 5.22769
KOKKOS_SYCL, 64, 8, 1, 31.4827, 32.0749
KOKKOS_SYCL, 64, 8, 2, 63.4837, 64.1086
KOKKOS_SYCL, 64, 8, 4, 30.2992, 30.8225
KOKKOS_SYCL, 64, 8, 8, 16.2167, 16.5528
KOKKOS_SYCL, 64, 8, 16, 9.13353, 9.62848
KOKKOS_SYCL, 64, 8, 32, 5.13978, 5.61427
KOKKOS_SYCL, 64, 8, 64, 4.18461, 4.64082
KOKKOS_SYCL, 64, 16, 1, 23.1959, 23.6824
KOKKOS_SYCL, 64, 16, 2, 46.9772, 47.4346
KOKKOS_SYCL, 64, 16, 4, 22.2182, 22.675
KOKKOS_SYCL, 64, 16, 8, 11.217, 11.774
KOKKOS_SYCL, 64, 16, 16, 6.87436, 7.27857
KOKKOS_SYCL, 64, 16, 32, 4.28577, 4.73435
KOKKOS_SYCL, 64, 16, 64, 4.25835, 4.70829
KOKKOS_SYCL, 64, 32, 1, 21.3221, 21.8085
KOKKOS_SYCL, 64, 32, 2, 30.4161, 30.8788
KOKKOS_SYCL, 64, 32, 4, 16.0523, 16.5948
KOKKOS_SYCL, 64, 32, 8, 10.7445, 11.1298
KOKKOS_SYCL, 64, 32, 16, 5.73159, 6.22202
KOKKOS_SYCL, 64, 32, 32, 4.29645, 4.68948
KOKKOS_SYCL, 64, 32, 64, 4.28304, 4.66791
KOKKOS_SYCL, 64, 64, 1, 18.175, 18.6417
KOKKOS_SYCL, 64, 64, 2, 25.4798, 25.8806
KOKKOS_SYCL, 64, 64, 4, 12.4196, 12.8016
KOKKOS_SYCL, 64, 64, 8, 8.50418, 8.87683
KOKKOS_SYCL, 64, 64, 16, 6.85133, 7.27934
KOKKOS_SYCL, 64, 64, 32, 5.33853, 5.80851
KOKKOS_SYCL, 64, 64, 64, 4.99237, 5.39693
KOKKOS_SYCL, 64, 128, 1, 17.3293, 17.7318
KOKKOS_SYCL, 64, 128, 2, 26.3325, 26.8959
KOKKOS_SYCL, 64, 128, 4, 14.7013, 15.104
KOKKOS_SYCL, 64, 128, 8, 9.66785, 10.0338
KOKKOS_SYCL, 64, 128, 16, 7.86766, 8.33603
KOKKOS_SYCL, 64, 128, 32, 6.89549, 7.39842
KOKKOS_SYCL, 64, 128, 64, 6.74411, 7.33919
KOKKOS_SYCL [fence patch 1], 1, 8, 32, 19.7151, 23.081
KOKKOS_SYCL [fence patch 1], 1, 8, 64, 19.884, 23.208
KOKKOS_SYCL [fence patch 1], 1, 16, 32, 19.8111, 23.2058
KOKKOS_SYCL [fence patch 1], 1, 16, 64, 19.9141, 23.2827
KOKKOS_SYCL [fence patch 1], 2, 8, 32, 11.3331, 13.0021
KOKKOS_SYCL [fence patch 1], 2, 8, 64, 11.1368, 12.8592
KOKKOS_SYCL [fence patch 1], 2, 16, 32, 11.2221, 12.8681
KOKKOS_SYCL [fence patch 1], 2, 16, 64, 11.0243, 12.6648
KOKKOS_SYCL [fence patch 1], 4, 8, 32, 6.73809, 7.62251
KOKKOS_SYCL [fence patch 1], 4, 8, 64, 6.53871, 7.41774
KOKKOS_SYCL [fence patch 1], 4, 16, 32, 6.60247, 7.48065
KOKKOS_SYCL [fence patch 1], 4, 16, 64, 6.66078, 7.56129
KOKKOS_SYCL [fence patch 1], 8, 8, 32, 5.17919, 5.70512
KOKKOS_SYCL [fence patch 1], 8, 8, 64, 4.96257, 5.49644
KOKKOS_SYCL [fence patch 1], 8, 16, 32, 5.12437, 5.64156
KOKKOS_SYCL [fence patch 1], 8, 16, 64, 5.00275, 5.50431
KOKKOS_SYCL [fence patch 1], 16, 8, 32, 4.17574, 4.50817
KOKKOS_SYCL [fence patch 1], 16, 8, 64, 3.92712, 4.24984
KOKKOS_SYCL [fence patch 1], 16, 16, 32, 3.93664, 4.2625
KOKKOS_SYCL [fence patch 1], 16, 16, 64, 3.99022, 4.31996
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 32.876, 33.4079
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 55.5896, 56.1876
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 54.9023, 55.2719
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 38.252, 38.5563
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 25.6054, 25.8956
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 13.8097, 14.1038
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 7.85092, 8.15195
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 28.6576, 29.126
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 58.66, 59.0235
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 48.1357, 48.4782
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 32.7901, 33.083
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 16.731, 17.0174
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 9.23254, 9.51738
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 5.15656, 5.45889
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 24.4701, 24.9788
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 95.8268, 96.1175
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 46.3065, 46.5926
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 23.8227, 24.1072
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 11.1148, 11.4215
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 5.40393, 5.69991
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 3.75955, 4.05131
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 21.6234, 21.9355
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 61.4, 61.6886
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 28.9522, 29.2469
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 14.5013, 14.7912
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 6.1066, 6.3918
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 3.66722, 3.95641
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 3.49438, 3.79012
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 17.2044, 17.5339
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 37.0436, 37.3423
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 14.6644, 14.9566
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 7.64975, 7.94153
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 4.46417, 4.75441
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 3.5502, 3.84192
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 3.53696, 3.83131
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 15.3573, 15.682
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 25.8537, 26.1598
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 10.4857, 10.7736
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 6.33089, 6.61948
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 4.69439, 4.98551
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 3.89633, 4.18427
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 3.76578, 4.0737
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 14.1184, 14.4572
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 20.6763, 20.9627
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 9.28143, 9.57347
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 6.78397, 7.08018
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 5.26674, 5.55351
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 4.81838, 5.12378
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 4.48827, 4.77402
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 14.7251, 15.0542
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 16.9795, 17.2765
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 11.3284, 11.6236
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 7.29531, 7.58474
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 6.73806, 7.02474
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 6.44436, 6.73879
KOKKOS_SYCL [fence patch 1], 64, 1, 1, 42.026, 42.6348
KOKKOS_SYCL [fence patch 1], 64, 1, 2, 91.943, 92.4678
KOKKOS_SYCL [fence patch 1], 64, 1, 4, 79.6061, 80.2026
KOKKOS_SYCL [fence patch 1], 64, 1, 8, 49.8367, 50.4177
KOKKOS_SYCL [fence patch 1], 64, 1, 16, 27.3753, 27.8448
KOKKOS_SYCL [fence patch 1], 64, 1, 32, 15.4511, 15.9186
KOKKOS_SYCL [fence patch 1], 64, 1, 64, 8.58906, 9.11318
KOKKOS_SYCL [fence patch 1], 64, 2, 1, 42.0205, 42.503
KOKKOS_SYCL [fence patch 1], 64, 2, 2, 115.601, 116.088
KOKKOS_SYCL [fence patch 1], 64, 2, 4, 66.4823, 66.9056
KOKKOS_SYCL [fence patch 1], 64, 2, 8, 40.2041, 40.6251
KOKKOS_SYCL [fence patch 1], 64, 2, 16, 19.5864, 20.044
KOKKOS_SYCL [fence patch 1], 64, 2, 32, 9.75924, 10.2619
KOKKOS_SYCL [fence patch 1], 64, 2, 64, 5.63568, 6.05918
KOKKOS_SYCL [fence patch 1], 64, 4, 1, 32.349, 33.1204
KOKKOS_SYCL [fence patch 1], 64, 4, 2, 118.238, 118.817
KOKKOS_SYCL [fence patch 1], 64, 4, 4, 55.7263, 56.2903
KOKKOS_SYCL [fence patch 1], 64, 4, 8, 27.614, 28.1341
KOKKOS_SYCL [fence patch 1], 64, 4, 16, 12.4673, 12.8732
KOKKOS_SYCL [fence patch 1], 64, 4, 32, 6.21762, 6.70744
KOKKOS_SYCL [fence patch 1], 64, 4, 64, 4.17529, 4.6635
KOKKOS_SYCL [fence patch 1], 64, 8, 1, 33.5507, 34.2508
KOKKOS_SYCL [fence patch 1], 64, 8, 2, 68.4608, 69.0143
KOKKOS_SYCL [fence patch 1], 64, 8, 4, 32.6511, 33.1793
KOKKOS_SYCL [fence patch 1], 64, 8, 8, 16.0213, 16.5512
KOKKOS_SYCL [fence patch 1], 64, 8, 16, 7.86909, 8.30639
KOKKOS_SYCL [fence patch 1], 64, 8, 32, 4.22539, 4.84273
KOKKOS_SYCL [fence patch 1], 64, 8, 64, 3.99457, 4.57889
KOKKOS_SYCL [fence patch 1], 64, 16, 1, 27.541, 28.1904
KOKKOS_SYCL [fence patch 1], 64, 16, 2, 42.8971, 43.4363
KOKKOS_SYCL [fence patch 1], 64, 16, 4, 18.5802, 19.1673
KOKKOS_SYCL [fence patch 1], 64, 16, 8, 8.51806, 8.92721
KOKKOS_SYCL [fence patch 1], 64, 16, 16, 4.98678, 5.53765
KOKKOS_SYCL [fence patch 1], 64, 16, 32, 4.08102, 4.56993
KOKKOS_SYCL [fence patch 1], 64, 16, 64, 4.15185, 4.84246
KOKKOS_SYCL [fence patch 1], 64, 32, 1, 21.3462, 21.8383
KOKKOS_SYCL [fence patch 1], 64, 32, 2, 35.6674, 36.1203
KOKKOS_SYCL [fence patch 1], 64, 32, 4, 13.2489, 13.6917
KOKKOS_SYCL [fence patch 1], 64, 32, 8, 8.10304, 8.57943
KOKKOS_SYCL [fence patch 1], 64, 32, 16, 5.32555, 5.75613
KOKKOS_SYCL [fence patch 1], 64, 32, 32, 4.49225, 5.04735
KOKKOS_SYCL [fence patch 1], 64, 32, 64, 4.3412, 4.81783
KOKKOS_SYCL [fence patch 1], 64, 64, 1, 18.8669, 19.4448
KOKKOS_SYCL [fence patch 1], 64, 64, 2, 22.4867, 22.9921
KOKKOS_SYCL [fence patch 1], 64, 64, 4, 12.0935, 12.5255
KOKKOS_SYCL [fence patch 1], 64, 64, 8, 6.86752, 7.41627
KOKKOS_SYCL [fence patch 1], 64, 64, 16, 5.75674, 6.15033
KOKKOS_SYCL [fence patch 1], 64, 64, 32, 5.54574, 6.02175
KOKKOS_SYCL [fence patch 1], 64, 64, 64, 5.15287, 5.61263
KOKKOS_SYCL [fence patch 1], 64, 128, 1, 16.4224, 16.8588
KOKKOS_SYCL [fence patch 1], 64, 128, 2, 26.1905, 26.7272
KOKKOS_SYCL [fence patch 1], 64, 128, 4, 14.6515, 15.1962
KOKKOS_SYCL [fence patch 1], 64, 128, 8, 9.03071, 9.42532
KOKKOS_SYCL [fence patch 1], 64, 128, 16, 8.39651, 8.91608
KOKKOS_SYCL [fence patch 1], 64, 128, 32, 7.14209, 7.56409
KOKKOS_SYCL [fence patch 1], 64, 128, 64, 6.66708, 7.0727
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 32, 21.9841, 25.4824
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 64, 21.7475, 25.1517
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 32, 21.8771, 25.36
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 64, 21.8401, 25.2489
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 32, 12.4927, 14.2252
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 64, 12.3298, 14.0602
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 32, 12.4618, 14.2017
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 64, 12.3453, 14.1238
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 32, 7.47, 8.41539
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 64, 7.48106, 8.40794
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 32, 7.48997, 8.38424
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 64, 7.52739, 8.41818
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 32, 5.18303, 5.70603
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 64, 5.40177, 5.92053
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 32, 5.17195, 5.68733
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 64, 5.45806, 5.97837
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 32, 3.55195, 3.89796
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 64, 3.65943, 3.99319
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 32, 3.60451, 3.93318
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 64, 3.71812, 4.0499
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 23.7525, 24.1321
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 13.479, 13.7758
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 9.05733, 9.35396
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 6.55019, 6.83548
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 4.93376, 5.2242
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 4.12387, 4.42794
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 3.89477, 4.18484
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 20.6118, 20.9879
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 10.6853, 10.9825
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 8.10613, 8.40452
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 5.99437, 6.28254
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 4.15923, 4.4711
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 3.48195, 3.78465
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 3.53298, 3.82784
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 17.3211, 17.6867
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 7.39133, 7.67887
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 5.73557, 6.03736
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 4.2281, 4.53575
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 3.37123, 3.65835
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 3.09751, 3.39492
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 3.2396, 3.54326
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 15.1168, 15.4531
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 7.59776, 7.89047
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 5.73418, 6.02911
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 4.1931, 4.49124
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 3.37681, 3.67569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 3.19066, 3.48887
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 3.29128, 3.58149
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 13.8094, 14.1289
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 7.75719, 8.05036
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 5.86755, 6.16209
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 4.26209, 4.5609
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 3.39086, 3.67784
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 3.21407, 3.49956
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 3.27732, 3.5729
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 13.7505, 14.0553
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 7.83779, 8.13277
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 5.86893, 6.1611
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 4.37524, 4.67649
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 3.54878, 3.84327
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 3.34219, 3.64242
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 3.41481, 3.71378
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 13.2708, 13.606
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 8.21821, 8.50087
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 6.2721, 6.56531
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 4.62524, 4.94168
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 3.84485, 4.14681
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 3.59068, 3.87507
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 3.62212, 3.92861
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 13.9562, 14.2637
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 8.69074, 9.00085
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 6.78082, 7.08113
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 5.47643, 5.78597
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 4.65499, 4.96465
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 4.47104, 4.77054
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 4.50233, 4.79322
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 1, 23.9343, 24.3593
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 2, 13.5402, 13.9898
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 4, 9.80426, 10.3187
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 8, 7.56375, 7.94
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 16, 6.08576, 6.54011
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 32, 4.94469, 5.45521
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 64, 4.65515, 5.05279
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 1, 20.901, 21.3083
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 2, 10.0227, 10.5317
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 4, 8.4528, 8.78933
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 8, 6.76066, 7.1488
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 16, 5.6814, 6.02507
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 32, 4.33675, 4.83626
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 64, 4.09961, 4.47054
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 1, 16.9001, 17.2947
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 2, 6.80634, 7.39098
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 4, 5.88097, 6.25068
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 8, 4.82759, 5.19497
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 16, 4.06856, 4.50333
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 32, 3.62687, 3.96713
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 64, 3.55293, 4.06882
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 1, 14.2413, 14.6796
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 2, 7.12274, 7.62929
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 4, 5.63823, 6.07531
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 8, 4.82507, 5.20436
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 16, 4.07039, 4.51126
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 32, 3.56488, 3.97628
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 64, 3.57344, 4.11176
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 1, 13.524, 13.9593
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 2, 7.09442, 7.58821
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 4, 5.90578, 6.28492
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 8, 4.95992, 5.30304
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 16, 4.05952, 4.45608
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 32, 3.65647, 4.04595
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 64, 3.67135, 4.04605
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 1, 13.5472, 14.0546
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 2, 7.07414, 7.4804
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 4, 6.07766, 6.46915
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 8, 5.00475, 5.39496
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 16, 4.28974, 4.75084
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 32, 3.77054, 4.22187
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 64, 3.85264, 4.31291
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 1, 13.5195, 13.9762
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 2, 7.46332, 7.8674
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 4, 6.35347, 6.75886
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 8, 5.3683, 5.93239
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 16, 4.48798, 4.94291
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 32, 4.06835, 4.53741
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 64, 4.16859, 4.60654
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 1, 13.9861, 14.459
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 2, 8.50705, 8.95234
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 4, 7.27627, 7.61034
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 8, 6.06608, 6.45811
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 16, 5.30476, 5.64608
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 32, 4.84871, 5.29179
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 64, 4.98129, 5.32538


==> figures/MI100_runs/mi100_results_2.csv <==
# Date of run 2023-02-03_16:58:03
# Running blast sycl test on kamand1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args:  
# 
# Core List: 1 2 4 8 16 32 64
# Executor List: 
# Aggregation Sizes: 
# 
# Experiment:
HIP, 1, 8, 32, 20.3202, 23.8518
HIP, 1, 8, 64, 20.3464, 23.7982
HIP, 1, 16, 32, 20.2314, 23.77
HIP, 1, 16, 64, 20.1005, 23.5175
HIP, 2, 8, 32, 11.0749, 12.7809
HIP, 2, 8, 64, 11.0832, 12.7468
HIP, 2, 16, 32, 10.8295, 12.6097
HIP, 2, 16, 64, 10.921, 12.6352
HIP, 4, 8, 32, 6.15178, 7.05416
HIP, 4, 8, 64, 6.2554, 7.15012
HIP, 4, 16, 32, 6.26, 7.10426
HIP, 4, 16, 64, 6.28041, 7.19011
HIP, 8, 8, 64, 4.63683, 5.13327
HIP, 8, 16, 32, 4.42994, 4.9556
HIP, 8, 16, 64, 4.6158, 5.14224
HIP, 16, 8, 32, 3.17304, 3.49152
HIP, 16, 8, 64, 3.22224, 3.54763
HIP, 16, 16, 32, 3.18808, 3.495
HIP, 16, 16, 64, 3.23845, 3.56684
HIP, 32, 0, 1, 7.84245, 8.15537
HIP, 32, 1, 1, 20.7223, 21.0096
HIP, 32, 1, 2, 10.8765, 11.159
HIP, 32, 1, 4, 6.26639, 6.55798
HIP, 32, 1, 8, 4.19803, 4.47684
HIP, 32, 1, 16, 3.36193, 3.64985
HIP, 32, 1, 32, 3.16415, 3.44798
HIP, 32, 1, 64, 3.08564, 3.37442
HIP, 32, 2, 1, 16.7338, 17.0116
HIP, 32, 2, 2, 8.652, 8.92562
HIP, 32, 2, 4, 5.14554, 5.43009
HIP, 32, 2, 8, 3.56229, 3.85023
HIP, 32, 2, 16, 2.98169, 3.27739
HIP, 32, 2, 32, 2.92244, 3.20922
HIP, 32, 2, 64, 2.92957, 3.20818
HIP, 32, 4, 1, 12.4633, 12.7449
HIP, 32, 4, 2, 6.90809, 7.18883
HIP, 32, 4, 4, 4.23279, 4.53417
HIP, 32, 4, 8, 3.08361, 3.36889
HIP, 32, 4, 16, 2.72612, 3.01389
HIP, 32, 4, 32, 2.74356, 3.02918
HIP, 32, 4, 64, 2.83415, 3.13002
HIP, 32, 8, 1, 10.4854, 10.7709
HIP, 32, 8, 2, 6.38277, 6.66594
HIP, 32, 8, 4, 3.9381, 4.22053
HIP, 32, 8, 8, 2.96983, 3.25285
HIP, 32, 8, 16, 2.60562, 2.88382
HIP, 32, 8, 32, 2.6374, 2.93013
HIP, 32, 8, 64, 2.76749, 3.05578
HIP, 32, 16, 1, 9.92387, 10.2247
HIP, 32, 16, 2, 6.13944, 6.4248
HIP, 32, 16, 4, 3.85606, 4.13756
HIP, 32, 16, 8, 2.82428, 3.09943
HIP, 32, 16, 16, 2.52939, 2.81756
HIP, 32, 16, 32, 2.61403, 2.89167
HIP, 32, 16, 64, 2.7389, 3.01951
HIP, 32, 32, 1, 9.65556, 9.93247
HIP, 32, 32, 2, 5.85032, 6.1362
HIP, 32, 32, 4, 3.70324, 3.98394
HIP, 32, 32, 8, 2.79038, 3.07413
HIP, 32, 32, 16, 2.5344, 2.81231
HIP, 32, 32, 32, 2.62179, 2.90816
HIP, 32, 32, 64, 2.73936, 3.01327
HIP, 32, 64, 1, 9.44058, 9.73023
HIP, 32, 64, 2, 5.80041, 6.085
HIP, 32, 64, 4, 3.64006, 3.92492
HIP, 32, 64, 8, 2.78881, 3.07343
HIP, 32, 64, 16, 2.53398, 2.81323
HIP, 32, 64, 32, 2.62308, 2.91442
HIP, 32, 64, 64, 2.76793, 3.05026
HIP, 32, 128, 1, 9.38, 9.66063
HIP, 32, 128, 2, 5.86724, 6.14215
HIP, 32, 128, 4, 3.7173, 3.99661
HIP, 32, 128, 8, 2.72837, 3.00971
HIP, 32, 128, 16, 2.5519, 2.83442
HIP, 32, 128, 32, 2.65531, 2.9423
HIP, 32, 128, 64, 2.75093, 3.03582
HIP, 64, 0, 1, 5.30491, 5.67462
HIP, 64, 1, 1, 20.6675, 21.0382
HIP, 64, 1, 2, 10.9173, 11.305
HIP, 64, 1, 4, 6.3097, 6.62307
HIP, 64, 1, 8, 4.29506, 4.60534
HIP, 64, 1, 16, 3.4376, 3.75478
HIP, 64, 1, 32, 3.2868, 3.6084
HIP, 64, 1, 64, 3.20304, 3.58267
HIP, 64, 2, 1, 16.8854, 17.3317
HIP, 64, 2, 2, 8.76794, 9.241
HIP, 64, 2, 4, 5.14803, 5.52253
HIP, 64, 2, 8, 3.80179, 4.26391
HIP, 64, 2, 16, 3.29691, 3.75851
HIP, 64, 2, 32, 2.95407, 3.27352
HIP, 64, 2, 64, 2.83521, 3.1568
HIP, 64, 4, 1, 13.249, 13.5528
HIP, 64, 4, 2, 6.96391, 7.27275
HIP, 64, 4, 4, 4.42578, 4.82528
HIP, 64, 4, 8, 3.19057, 3.5015
HIP, 64, 4, 16, 2.77648, 3.10002
HIP, 64, 4, 32, 3.01007, 3.47623
HIP, 64, 4, 64, 2.80791, 3.13646
HIP, 64, 8, 1, 10.277, 10.5876
HIP, 64, 8, 2, 6.63007, 6.93437
HIP, 64, 8, 4, 4.19879, 4.60704
HIP, 64, 8, 8, 3.03674, 3.35612
HIP, 64, 8, 16, 2.68907, 3.00845
HIP, 64, 8, 32, 2.59091, 2.90454
HIP, 64, 8, 64, 3.02575, 3.53992
HIP, 64, 16, 1, 9.6768, 9.98253
HIP, 64, 16, 2, 6.26542, 6.65982
HIP, 64, 16, 4, 4.28694, 4.6158
HIP, 64, 16, 8, 3.09173, 3.57764
HIP, 64, 16, 16, 2.88311, 3.27689
HIP, 64, 16, 32, 2.91733, 3.42493
HIP, 64, 16, 64, 2.70187, 3.02041
HIP, 64, 32, 1, 9.39101, 9.83577
HIP, 64, 32, 2, 6.32391, 6.69197
HIP, 64, 32, 4, 4.07594, 4.55678
HIP, 64, 32, 8, 3.0454, 3.46788
HIP, 64, 32, 16, 2.86096, 3.26612
HIP, 64, 32, 32, 2.83814, 3.22345
HIP, 64, 32, 64, 2.709, 3.08841
HIP, 64, 64, 1, 9.28929, 9.67013
HIP, 64, 64, 2, 6.17865, 6.71156
HIP, 64, 64, 4, 3.8287, 4.23423
HIP, 64, 64, 8, 2.87993, 3.19452
HIP, 64, 64, 16, 2.83452, 3.23315
HIP, 64, 64, 32, 2.59242, 2.9829
HIP, 64, 64, 64, 3.00537, 3.42975
HIP, 64, 128, 1, 9.18362, 9.5136
HIP, 64, 128, 2, 6.17579, 6.48574
HIP, 64, 128, 4, 3.87595, 4.39536
HIP, 64, 128, 8, 2.83474, 3.14886
HIP, 64, 128, 16, 2.57153, 2.88543
HIP, 64, 128, 32, 2.61039, 2.98723
KOKKOS_HIP, 1, 8, 32, 20.1708, 23.6662
KOKKOS_HIP, 1, 8, 64, 20.1085, 23.5208
KOKKOS_HIP, 1, 16, 32, 20.1158, 23.6223
KOKKOS_HIP, 1, 16, 64, 20.1936, 23.6196
KOKKOS_HIP, 2, 8, 32, 11.1337, 12.8328
KOKKOS_HIP, 2, 8, 64, 11.0315, 12.7378
KOKKOS_HIP, 2, 16, 32, 11.0063, 12.7476
KOKKOS_HIP, 2, 16, 64, 10.9082, 12.6374
KOKKOS_HIP, 4, 8, 32, 6.21261, 7.1234
KOKKOS_HIP, 4, 8, 64, 6.26635, 7.16342
KOKKOS_HIP, 4, 16, 32, 6.20551, 7.12231
KOKKOS_HIP, 4, 16, 64, 6.2032, 7.08981
KOKKOS_HIP, 8, 8, 32, 4.40462, 4.93827
KOKKOS_HIP, 8, 8, 64, 4.50426, 5.05945
KOKKOS_HIP, 8, 16, 32, 4.38276, 4.91265
KOKKOS_HIP, 8, 16, 64, 4.5649, 5.06113
KOKKOS_HIP, 16, 8, 32, 3.14498, 3.47277
KOKKOS_HIP, 16, 8, 64, 3.30644, 3.61838
KOKKOS_HIP, 16, 16, 32, 3.0975, 3.4142
KOKKOS_HIP, 16, 16, 64, 3.21161, 3.55274
KOKKOS_HIP, 32, 0, 1, 7.87558, 8.22024
KOKKOS_HIP, 32, 1, 1, 20.612, 20.8998
KOKKOS_HIP, 32, 1, 2, 10.8746, 11.1555
KOKKOS_HIP, 32, 1, 4, 6.29421, 6.57982
KOKKOS_HIP, 32, 1, 8, 4.20781, 4.48945
KOKKOS_HIP, 32, 1, 16, 3.32072, 3.6081
KOKKOS_HIP, 32, 1, 32, 3.06346, 3.34816
KOKKOS_HIP, 32, 1, 64, 3.02121, 3.3064
KOKKOS_HIP, 32, 2, 1, 16.6161, 16.9118
KOKKOS_HIP, 32, 2, 2, 8.89327, 9.18292
KOKKOS_HIP, 32, 2, 4, 5.17677, 5.46047
KOKKOS_HIP, 32, 2, 8, 3.5557, 3.84965
KOKKOS_HIP, 32, 2, 16, 2.92096, 3.20335
KOKKOS_HIP, 32, 2, 32, 2.75664, 3.03981
KOKKOS_HIP, 32, 2, 64, 2.84755, 3.1274
KOKKOS_HIP, 32, 4, 1, 14.0372, 14.3232
KOKKOS_HIP, 32, 4, 2, 7.93893, 8.22211
KOKKOS_HIP, 32, 4, 4, 4.82744, 5.11392
KOKKOS_HIP, 32, 4, 8, 3.38119, 3.66274
KOKKOS_HIP, 32, 4, 16, 2.76938, 3.0518
KOKKOS_HIP, 32, 4, 32, 2.7111, 2.98933
KOKKOS_HIP, 32, 4, 64, 2.72421, 3.00997
KOKKOS_HIP, 32, 8, 1, 12.649, 12.941
KOKKOS_HIP, 32, 8, 2, 7.02202, 7.30987
KOKKOS_HIP, 32, 8, 4, 4.23844, 4.52293
KOKKOS_HIP, 32, 8, 8, 3.0161, 3.29462
KOKKOS_HIP, 32, 8, 16, 2.59038, 2.87402
KOKKOS_HIP, 32, 8, 32, 2.57376, 2.85668
KOKKOS_HIP, 32, 8, 64, 2.65679, 2.94696
KOKKOS_HIP, 32, 16, 1, 10.4636, 10.7459
KOKKOS_HIP, 32, 16, 2, 6.70513, 6.98275
KOKKOS_HIP, 32, 16, 4, 3.99878, 4.28219
KOKKOS_HIP, 32, 16, 8, 2.87241, 3.15495
KOKKOS_HIP, 32, 16, 16, 2.52571, 2.81502
KOKKOS_HIP, 32, 16, 32, 2.55943, 2.84065
KOKKOS_HIP, 32, 16, 64, 2.6632, 2.94305
KOKKOS_HIP, 32, 32, 1, 9.82241, 10.1011
KOKKOS_HIP, 32, 32, 2, 6.56728, 6.85086
KOKKOS_HIP, 32, 32, 4, 3.97833, 4.26275
KOKKOS_HIP, 32, 32, 8, 2.79118, 3.07061
KOKKOS_HIP, 32, 32, 16, 2.51757, 2.80269
KOKKOS_HIP, 32, 32, 32, 2.52777, 2.80896
KOKKOS_HIP, 32, 32, 64, 2.65654, 2.94455
KOKKOS_HIP, 32, 64, 1, 9.65844, 9.93676
KOKKOS_HIP, 32, 64, 2, 6.39662, 6.65937
KOKKOS_HIP, 32, 64, 4, 3.94607, 4.23257
KOKKOS_HIP, 32, 64, 8, 2.7736, 3.05706
KOKKOS_HIP, 32, 64, 16, 2.52101, 2.80849
KOKKOS_HIP, 32, 64, 32, 2.60681, 2.89049
KOKKOS_HIP, 32, 64, 64, 2.68661, 2.97487
KOKKOS_HIP, 32, 128, 1, 9.64124, 9.92666
KOKKOS_HIP, 32, 128, 2, 6.43289, 6.72124
KOKKOS_HIP, 32, 128, 4, 3.85677, 4.1642
KOKKOS_HIP, 32, 128, 8, 2.80528, 3.08676
KOKKOS_HIP, 32, 128, 16, 2.53327, 2.81745
KOKKOS_HIP, 32, 128, 32, 2.51237, 2.79245
KOKKOS_HIP, 32, 128, 64, 2.65622, 2.94464
KOKKOS_HIP, 64, 0, 1, 5.35772, 5.88013
KOKKOS_HIP, 64, 1, 1, 20.5964, 20.9063
KOKKOS_HIP, 64, 1, 2, 10.9201, 11.2386
KOKKOS_HIP, 64, 1, 4, 6.34945, 6.65941
KOKKOS_HIP, 64, 1, 8, 4.46671, 4.91975
KOKKOS_HIP, 64, 1, 16, 3.42783, 3.77147
KOKKOS_HIP, 64, 1, 32, 3.20385, 3.53013
KOKKOS_HIP, 64, 1, 64, 3.12564, 3.45562
KOKKOS_HIP, 64, 2, 1, 16.556, 16.866
KOKKOS_HIP, 64, 2, 2, 8.86755, 9.30396
KOKKOS_HIP, 64, 2, 4, 5.20447, 5.52201
KOKKOS_HIP, 64, 2, 8, 3.6823, 4.02202
KOKKOS_HIP, 64, 2, 16, 3.26141, 3.73697
KOKKOS_HIP, 64, 2, 32, 2.83335, 3.15442
KOKKOS_HIP, 64, 2, 64, 2.85287, 3.16636
KOKKOS_HIP, 64, 4, 1, 14.0081, 14.3159
KOKKOS_HIP, 64, 4, 2, 8.0307, 8.33302
KOKKOS_HIP, 64, 4, 4, 4.92911, 5.32242
KOKKOS_HIP, 64, 4, 8, 3.564, 4.04373
KOKKOS_HIP, 64, 4, 16, 2.93528, 3.25126
KOKKOS_HIP, 64, 4, 32, 2.7766, 3.0962
KOKKOS_HIP, 64, 4, 64, 2.7823, 3.09701
KOKKOS_HIP, 64, 8, 1, 12.4259, 12.7975
KOKKOS_HIP, 64, 8, 2, 7.032, 7.34184
KOKKOS_HIP, 64, 8, 4, 4.47019, 4.85123
KOKKOS_HIP, 64, 8, 8, 3.2174, 3.5245
KOKKOS_HIP, 64, 8, 16, 2.66136, 2.98299
KOKKOS_HIP, 64, 8, 32, 2.65937, 2.9841
KOKKOS_HIP, 64, 8, 64, 2.70223, 3.02584
KOKKOS_HIP, 64, 16, 1, 10.3118, 10.7493
KOKKOS_HIP, 64, 16, 2, 6.81077, 7.21586
KOKKOS_HIP, 64, 16, 4, 4.3867, 4.70742
KOKKOS_HIP, 64, 16, 8, 3.10036, 3.41173
KOKKOS_HIP, 64, 16, 16, 2.6252, 3.00983
KOKKOS_HIP, 64, 16, 32, 2.5772, 2.8931
KOKKOS_HIP, 64, 16, 64, 2.67551, 2.99597
KOKKOS_HIP, 64, 32, 1, 9.84657, 10.2299
KOKKOS_HIP, 64, 32, 2, 6.91793, 7.30709
KOKKOS_HIP, 64, 32, 4, 4.29164, 4.61987
KOKKOS_HIP, 64, 32, 8, 3.16058, 3.57792
KOKKOS_HIP, 64, 32, 16, 2.56233, 2.95446
KOKKOS_HIP, 64, 32, 32, 2.52985, 2.98429
KOKKOS_HIP, 64, 32, 64, 2.99958, 3.49286
KOKKOS_HIP, 64, 64, 1, 9.65394, 10.0526
KOKKOS_HIP, 64, 64, 2, 6.46292, 6.9199
KOKKOS_HIP, 64, 64, 4, 4.11473, 4.53957
KOKKOS_HIP, 64, 64, 8, 2.98867, 3.31231
KOKKOS_HIP, 64, 64, 16, 2.78914, 3.29472
KOKKOS_HIP, 64, 64, 32, 2.8681, 3.26587
KOKKOS_HIP, 64, 64, 64, 2.6401, 3.0446
KOKKOS_HIP, 64, 128, 1, 9.5556, 9.99311
KOKKOS_HIP, 64, 128, 2, 6.65628, 7.08067
KOKKOS_HIP, 64, 128, 4, 4.29865, 4.6135
KOKKOS_HIP, 64, 128, 8, 3.12031, 3.51729
KOKKOS_HIP, 64, 128, 16, 2.57773, 2.89452
KOKKOS_HIP, 64, 128, 32, 2.57707, 2.88852
KOKKOS_HIP, 64, 128, 64, 2.66896, 3.00319
KOKKOS_SYCL, 1, 8, 32, 21.1264, 24.52
KOKKOS_SYCL, 1, 8, 64, 20.807, 24.1776
KOKKOS_SYCL, 1, 16, 32, 21.3621, 24.7774
KOKKOS_SYCL, 1, 16, 64, 20.9712, 24.3549
KOKKOS_SYCL, 2, 8, 32, 11.9298, 13.6713
KOKKOS_SYCL, 2, 8, 64, 11.7449, 13.4376
KOKKOS_SYCL, 2, 16, 32, 12.0412, 13.7363
KOKKOS_SYCL, 2, 16, 64, 11.7781, 13.4841
KOKKOS_SYCL, 4, 8, 32, 7.07188, 7.99101
KOKKOS_SYCL, 4, 8, 64, 7.1135, 8.00875
KOKKOS_SYCL, 4, 16, 32, 7.17295, 8.05698
KOKKOS_SYCL, 4, 16, 64, 7.13692, 8.00758
KOKKOS_SYCL, 8, 8, 32, 5.05981, 5.61907
KOKKOS_SYCL, 8, 8, 64, 5.17765, 5.70461
KOKKOS_SYCL, 8, 16, 32, 5.045, 5.5985
KOKKOS_SYCL, 8, 16, 64, 5.10708, 5.65234
KOKKOS_SYCL, 16, 8, 32, 3.54462, 3.85336
KOKKOS_SYCL, 16, 8, 64, 3.53845, 3.86291
KOKKOS_SYCL, 16, 16, 32, 3.51471, 3.83118
KOKKOS_SYCL, 16, 16, 64, 3.58691, 3.90838
KOKKOS_SYCL, 32, 1, 1, 29.1051, 29.5072
KOKKOS_SYCL, 32, 1, 2, 15.2223, 15.5876
KOKKOS_SYCL, 32, 1, 4, 8.67278, 8.95947
KOKKOS_SYCL, 32, 1, 8, 5.54654, 5.84475
KOKKOS_SYCL, 32, 1, 16, 4.15224, 4.45548
KOKKOS_SYCL, 32, 1, 32, 3.60034, 3.89917
KOKKOS_SYCL, 32, 1, 64, 3.50295, 3.79268
KOKKOS_SYCL, 32, 2, 1, 22.3929, 22.767
KOKKOS_SYCL, 32, 2, 2, 11.0125, 11.3139
KOKKOS_SYCL, 32, 2, 4, 6.41453, 6.71196
KOKKOS_SYCL, 32, 2, 8, 4.34599, 4.63493
KOKKOS_SYCL, 32, 2, 16, 3.44704, 3.73987
KOKKOS_SYCL, 32, 2, 32, 3.14416, 3.442
KOKKOS_SYCL, 32, 2, 64, 3.1618, 3.44917
KOKKOS_SYCL, 32, 4, 1, 16.9664, 17.3068
KOKKOS_SYCL, 32, 4, 2, 8.63601, 8.94412
KOKKOS_SYCL, 32, 4, 4, 5.21759, 5.51324
KOKKOS_SYCL, 32, 4, 8, 3.65024, 3.95431
KOKKOS_SYCL, 32, 4, 16, 3.08755, 3.39633
KOKKOS_SYCL, 32, 4, 32, 2.90168, 3.19394
KOKKOS_SYCL, 32, 4, 64, 3.0422, 3.34196
KOKKOS_SYCL, 32, 8, 1, 15.2518, 15.5788
KOKKOS_SYCL, 32, 8, 2, 8.29363, 8.58997
KOKKOS_SYCL, 32, 8, 4, 5.01843, 5.30961
KOKKOS_SYCL, 32, 8, 8, 3.52176, 3.81189
KOKKOS_SYCL, 32, 8, 16, 3.03453, 3.3246
KOKKOS_SYCL, 32, 8, 32, 2.89779, 3.19223
KOKKOS_SYCL, 32, 8, 64, 3.00961, 3.30038
KOKKOS_SYCL, 32, 16, 1, 14.9457, 15.2739
KOKKOS_SYCL, 32, 16, 2, 8.13019, 8.40819
KOKKOS_SYCL, 32, 16, 4, 4.87959, 5.18371
KOKKOS_SYCL, 32, 16, 8, 3.44194, 3.74406
KOKKOS_SYCL, 32, 16, 16, 3.02218, 3.31205
KOKKOS_SYCL, 32, 16, 32, 2.9454, 3.24269
KOKKOS_SYCL, 32, 16, 64, 3.04982, 3.34602
KOKKOS_SYCL, 32, 32, 1, 14.5138, 14.8722
KOKKOS_SYCL, 32, 32, 2, 7.90557, 8.20634
KOKKOS_SYCL, 32, 32, 4, 4.74734, 5.06444
KOKKOS_SYCL, 32, 32, 8, 3.41583, 3.70494
KOKKOS_SYCL, 32, 32, 16, 3.10912, 3.40526
KOKKOS_SYCL, 32, 32, 32, 2.98221, 3.30039
KOKKOS_SYCL, 32, 32, 64, 3.23219, 3.53008
KOKKOS_SYCL, 32, 64, 1, 13.9226, 14.279
KOKKOS_SYCL, 32, 64, 2, 7.71522, 7.98944
KOKKOS_SYCL, 32, 64, 4, 4.63848, 4.95198
KOKKOS_SYCL, 32, 64, 8, 3.58519, 3.89474
KOKKOS_SYCL, 32, 64, 16, 3.26445, 3.5578
KOKKOS_SYCL, 32, 64, 32, 3.27585, 3.57176
KOKKOS_SYCL, 32, 64, 64, 3.47579, 3.77123
KOKKOS_SYCL, 32, 128, 1, 14.2643, 14.5885
KOKKOS_SYCL, 32, 128, 2, 8.13743, 8.43273
KOKKOS_SYCL, 32, 128, 4, 5.38025, 5.69504
KOKKOS_SYCL, 32, 128, 8, 4.46414, 4.78396
KOKKOS_SYCL, 32, 128, 16, 4.10596, 4.42104
KOKKOS_SYCL, 32, 128, 32, 4.08135, 4.37681
KOKKOS_SYCL, 32, 128, 64, 4.23345, 4.53451
KOKKOS_SYCL, 64, 1, 1, 29.7517, 30.1694
KOKKOS_SYCL, 64, 1, 2, 15.6092, 15.996
KOKKOS_SYCL, 64, 1, 4, 8.98011, 9.38578
KOKKOS_SYCL, 64, 1, 8, 5.92226, 6.38682
KOKKOS_SYCL, 64, 1, 16, 4.57252, 5.14206
KOKKOS_SYCL, 64, 1, 32, 3.95512, 4.28821
KOKKOS_SYCL, 64, 1, 64, 3.89026, 4.30038
KOKKOS_SYCL, 64, 2, 1, 23.4869, 23.9075
KOKKOS_SYCL, 64, 2, 2, 10.8902, 11.2078
KOKKOS_SYCL, 64, 2, 4, 6.40522, 6.86972
KOKKOS_SYCL, 64, 2, 8, 4.64952, 5.12615
KOKKOS_SYCL, 64, 2, 16, 3.63696, 4.08374
KOKKOS_SYCL, 64, 2, 32, 3.46095, 3.99003
KOKKOS_SYCL, 64, 2, 64, 3.53762, 4.08165
KOKKOS_SYCL, 64, 4, 1, 18.424, 18.809
KOKKOS_SYCL, 64, 4, 2, 8.64128, 9.03519
KOKKOS_SYCL, 64, 4, 4, 5.35525, 5.74593
KOKKOS_SYCL, 64, 4, 8, 3.93506, 4.3414
KOKKOS_SYCL, 64, 4, 16, 3.27751, 3.81607
KOKKOS_SYCL, 64, 4, 32, 3.21329, 3.68795
KOKKOS_SYCL, 64, 4, 64, 3.00638, 3.41461
KOKKOS_SYCL, 64, 8, 1, 15.3833, 15.8889
KOKKOS_SYCL, 64, 8, 2, 8.33748, 8.71265
KOKKOS_SYCL, 64, 8, 4, 5.32152, 5.74833
KOKKOS_SYCL, 64, 8, 8, 3.82729, 4.26716
KOKKOS_SYCL, 64, 8, 16, 3.27787, 3.75139
KOKKOS_SYCL, 64, 8, 32, 3.24584, 3.71414
KOKKOS_SYCL, 64, 8, 64, 3.3257, 3.74313
KOKKOS_SYCL, 64, 16, 1, 15.1716, 15.5784
KOKKOS_SYCL, 64, 16, 2, 8.37871, 8.76971
KOKKOS_SYCL, 64, 16, 4, 5.30806, 5.70639
KOKKOS_SYCL, 64, 16, 8, 3.74155, 4.21291
KOKKOS_SYCL, 64, 16, 16, 3.32427, 3.83662
KOKKOS_SYCL, 64, 16, 32, 3.17836, 3.59856
KOKKOS_SYCL, 64, 16, 64, 3.01842, 3.34865
KOKKOS_SYCL, 64, 32, 1, 14.8431, 15.1603
KOKKOS_SYCL, 64, 32, 2, 8.21244, 8.62002
KOKKOS_SYCL, 64, 32, 4, 4.94169, 5.34085
KOKKOS_SYCL, 64, 32, 8, 3.7088, 4.29496
KOKKOS_SYCL, 64, 32, 16, 3.32806, 3.84605
KOKKOS_SYCL, 64, 32, 32, 3.33488, 3.72997
KOKKOS_SYCL, 64, 32, 64, 3.48406, 3.94537
KOKKOS_SYCL, 64, 64, 1, 14.5255, 15.0279
KOKKOS_SYCL, 64, 64, 2, 8.08596, 8.46791
KOKKOS_SYCL, 64, 64, 4, 5.15423, 5.62792
KOKKOS_SYCL, 64, 64, 8, 3.9665, 4.37562
KOKKOS_SYCL, 64, 64, 16, 3.62958, 4.15002
KOKKOS_SYCL, 64, 64, 32, 3.428, 3.76164
KOKKOS_SYCL, 64, 64, 64, 3.84815, 4.31566
KOKKOS_SYCL, 64, 128, 1, 15.0564, 15.4491
KOKKOS_SYCL, 64, 128, 2, 8.53333, 8.869
KOKKOS_SYCL, 64, 128, 4, 5.81819, 6.31006
KOKKOS_SYCL, 64, 128, 8, 4.90215, 5.35687
KOKKOS_SYCL, 64, 128, 16, 4.32773, 4.8097
KOKKOS_SYCL, 64, 128, 32, 4.56507, 4.96408
KOKKOS_SYCL, 64, 128, 64, 4.4827, 4.89185
KOKKOS_SYCL [fence patch 1], 1, 8, 32, 19.7124, 23.1661
KOKKOS_SYCL [fence patch 1], 1, 8, 64, 19.8376, 23.2038
KOKKOS_SYCL [fence patch 1], 1, 16, 32, 19.8193, 23.2611
KOKKOS_SYCL [fence patch 1], 1, 16, 64, 19.8566, 23.2072
KOKKOS_SYCL [fence patch 1], 2, 8, 32, 10.9886, 12.6678
KOKKOS_SYCL [fence patch 1], 2, 8, 64, 10.8145, 12.5431
KOKKOS_SYCL [fence patch 1], 2, 16, 32, 10.8707, 12.5979
KOKKOS_SYCL [fence patch 1], 2, 16, 64, 10.9227, 12.6197
KOKKOS_SYCL [fence patch 1], 4, 8, 32, 6.31313, 7.24154
KOKKOS_SYCL [fence patch 1], 4, 8, 64, 6.37018, 7.27542
KOKKOS_SYCL [fence patch 1], 4, 16, 32, 6.34605, 7.25381
KOKKOS_SYCL [fence patch 1], 4, 16, 64, 6.38824, 7.29427
KOKKOS_SYCL [fence patch 1], 8, 8, 32, 4.61813, 5.15234
KOKKOS_SYCL [fence patch 1], 8, 8, 64, 4.70827, 5.24537
KOKKOS_SYCL [fence patch 1], 8, 16, 32, 4.60532, 5.17371
KOKKOS_SYCL [fence patch 1], 8, 16, 64, 4.68199, 5.23406
KOKKOS_SYCL [fence patch 1], 16, 8, 32, 3.191, 3.51609
KOKKOS_SYCL [fence patch 1], 16, 8, 64, 3.36558, 3.6896
KOKKOS_SYCL [fence patch 1], 16, 16, 32, 3.30397, 3.6224
KOKKOS_SYCL [fence patch 1], 16, 16, 64, 3.38051, 3.71513
KOKKOS_SYCL [fence patch 1], 32, 1, 1, 23.838, 24.2118
KOKKOS_SYCL [fence patch 1], 32, 1, 2, 12.7592, 13.0571
KOKKOS_SYCL [fence patch 1], 32, 1, 4, 7.47921, 7.79598
KOKKOS_SYCL [fence patch 1], 32, 1, 8, 4.8261, 5.11359
KOKKOS_SYCL [fence patch 1], 32, 1, 16, 3.64953, 3.94206
KOKKOS_SYCL [fence patch 1], 32, 1, 32, 3.2334, 3.52708
KOKKOS_SYCL [fence patch 1], 32, 1, 64, 3.11428, 3.40028
KOKKOS_SYCL [fence patch 1], 32, 2, 1, 18.5461, 18.8919
KOKKOS_SYCL [fence patch 1], 32, 2, 2, 9.18344, 9.47543
KOKKOS_SYCL [fence patch 1], 32, 2, 4, 5.4802, 5.78283
KOKKOS_SYCL [fence patch 1], 32, 2, 8, 3.78438, 4.07971
KOKKOS_SYCL [fence patch 1], 32, 2, 16, 3.09499, 3.39664
KOKKOS_SYCL [fence patch 1], 32, 2, 32, 2.89493, 3.18106
KOKKOS_SYCL [fence patch 1], 32, 2, 64, 2.96521, 3.2611
KOKKOS_SYCL [fence patch 1], 32, 4, 1, 14.9138, 15.2526
KOKKOS_SYCL [fence patch 1], 32, 4, 2, 6.96775, 7.26114
KOKKOS_SYCL [fence patch 1], 32, 4, 4, 4.41416, 4.69779
KOKKOS_SYCL [fence patch 1], 32, 4, 8, 3.206, 3.48146
KOKKOS_SYCL [fence patch 1], 32, 4, 16, 2.80732, 3.10045
KOKKOS_SYCL [fence patch 1], 32, 4, 32, 2.76126, 3.04888
KOKKOS_SYCL [fence patch 1], 32, 4, 64, 2.8605, 3.14541
KOKKOS_SYCL [fence patch 1], 32, 8, 1, 14.0234, 14.3526
KOKKOS_SYCL [fence patch 1], 32, 8, 2, 7.14472, 7.41549
KOKKOS_SYCL [fence patch 1], 32, 8, 4, 4.46011, 4.76043
KOKKOS_SYCL [fence patch 1], 32, 8, 8, 3.22519, 3.52465
KOKKOS_SYCL [fence patch 1], 32, 8, 16, 2.83122, 3.12479
KOKKOS_SYCL [fence patch 1], 32, 8, 32, 2.73722, 3.02309
KOKKOS_SYCL [fence patch 1], 32, 8, 64, 2.90407, 3.19735
KOKKOS_SYCL [fence patch 1], 32, 16, 1, 13.5103, 13.8308
KOKKOS_SYCL [fence patch 1], 32, 16, 2, 7.24716, 7.54158
KOKKOS_SYCL [fence patch 1], 32, 16, 4, 4.52943, 4.84388
KOKKOS_SYCL [fence patch 1], 32, 16, 8, 3.28175, 3.57528
KOKKOS_SYCL [fence patch 1], 32, 16, 16, 2.85226, 3.15553
KOKKOS_SYCL [fence patch 1], 32, 16, 32, 2.86729, 3.16513
KOKKOS_SYCL [fence patch 1], 32, 16, 64, 2.88447, 3.17107
KOKKOS_SYCL [fence patch 1], 32, 32, 1, 13.1087, 13.4478
KOKKOS_SYCL [fence patch 1], 32, 32, 2, 7.37278, 7.66214
KOKKOS_SYCL [fence patch 1], 32, 32, 4, 4.58771, 4.87738
KOKKOS_SYCL [fence patch 1], 32, 32, 8, 3.39667, 3.69774
KOKKOS_SYCL [fence patch 1], 32, 32, 16, 2.97027, 3.25546
KOKKOS_SYCL [fence patch 1], 32, 32, 32, 2.91667, 3.20351
KOKKOS_SYCL [fence patch 1], 32, 32, 64, 3.00818, 3.2999
KOKKOS_SYCL [fence patch 1], 32, 64, 1, 13.3035, 13.6501
KOKKOS_SYCL [fence patch 1], 32, 64, 2, 7.63314, 7.92402
KOKKOS_SYCL [fence patch 1], 32, 64, 4, 4.76533, 5.06226
KOKKOS_SYCL [fence patch 1], 32, 64, 8, 3.67098, 3.97669
KOKKOS_SYCL [fence patch 1], 32, 64, 16, 3.21658, 3.50741
KOKKOS_SYCL [fence patch 1], 32, 64, 32, 3.18451, 3.46965
KOKKOS_SYCL [fence patch 1], 32, 64, 64, 3.2072, 3.49621
KOKKOS_SYCL [fence patch 1], 32, 128, 1, 14.1179, 14.4392
KOKKOS_SYCL [fence patch 1], 32, 128, 2, 8.09429, 8.38586
KOKKOS_SYCL [fence patch 1], 32, 128, 4, 5.5081, 5.80478
KOKKOS_SYCL [fence patch 1], 32, 128, 8, 4.41606, 4.70681
KOKKOS_SYCL [fence patch 1], 32, 128, 16, 3.909, 4.21703
KOKKOS_SYCL [fence patch 1], 32, 128, 32, 3.97594, 4.26222
KOKKOS_SYCL [fence patch 1], 32, 128, 64, 3.9869, 4.27919
KOKKOS_SYCL [fence patch 1], 64, 1, 1, 23.9133, 24.3421
KOKKOS_SYCL [fence patch 1], 64, 1, 2, 12.9385, 13.4316
KOKKOS_SYCL [fence patch 1], 64, 1, 4, 7.60813, 7.9588
KOKKOS_SYCL [fence patch 1], 64, 1, 8, 5.18925, 5.7229
KOKKOS_SYCL [fence patch 1], 64, 1, 16, 4.01485, 4.4069
KOKKOS_SYCL [fence patch 1], 64, 1, 32, 3.49442, 4.01578
KOKKOS_SYCL [fence patch 1], 64, 1, 64, 3.52511, 3.91941
KOKKOS_SYCL [fence patch 1], 64, 2, 1, 19.5072, 19.9602
KOKKOS_SYCL [fence patch 1], 64, 2, 2, 9.24221, 9.64064
KOKKOS_SYCL [fence patch 1], 64, 2, 4, 5.7083, 6.20861
KOKKOS_SYCL [fence patch 1], 64, 2, 8, 4.13759, 4.60246
KOKKOS_SYCL [fence patch 1], 64, 2, 16, 3.40954, 3.8224
KOKKOS_SYCL [fence patch 1], 64, 2, 32, 3.23085, 3.79147
KOKKOS_SYCL [fence patch 1], 64, 2, 64, 3.22382, 3.6456
KOKKOS_SYCL [fence patch 1], 64, 4, 1, 16.1958, 16.6811
KOKKOS_SYCL [fence patch 1], 64, 4, 2, 7.17531, 7.5847
KOKKOS_SYCL [fence patch 1], 64, 4, 4, 4.58707, 4.97782
KOKKOS_SYCL [fence patch 1], 64, 4, 8, 3.28404, 3.6132
KOKKOS_SYCL [fence patch 1], 64, 4, 16, 3.14039, 3.62192
KOKKOS_SYCL [fence patch 1], 64, 4, 32, 3.05151, 3.51596
KOKKOS_SYCL [fence patch 1], 64, 4, 64, 3.15569, 3.6183
KOKKOS_SYCL [fence patch 1], 64, 8, 1, 13.9752, 14.4618
KOKKOS_SYCL [fence patch 1], 64, 8, 2, 7.17955, 7.65162
KOKKOS_SYCL [fence patch 1], 64, 8, 4, 4.62396, 5.11151
KOKKOS_SYCL [fence patch 1], 64, 8, 8, 3.24417, 3.60444
KOKKOS_SYCL [fence patch 1], 64, 8, 16, 3.08131, 3.62901
KOKKOS_SYCL [fence patch 1], 64, 8, 32, 3.08261, 3.53846
KOKKOS_SYCL [fence patch 1], 64, 8, 64, 3.25223, 3.66711
KOKKOS_SYCL [fence patch 1], 64, 16, 1, 14.0116, 14.3726
KOKKOS_SYCL [fence patch 1], 64, 16, 2, 7.33287, 7.80596
KOKKOS_SYCL [fence patch 1], 64, 16, 4, 4.76249, 5.16665
KOKKOS_SYCL [fence patch 1], 64, 16, 8, 3.36206, 3.77135
KOKKOS_SYCL [fence patch 1], 64, 16, 16, 2.94756, 3.27646
KOKKOS_SYCL [fence patch 1], 64, 16, 32, 3.06913, 3.55515
KOKKOS_SYCL [fence patch 1], 64, 16, 64, 2.94068, 3.32992
KOKKOS_SYCL [fence patch 1], 64, 32, 1, 13.7084, 14.1613
KOKKOS_SYCL [fence patch 1], 64, 32, 2, 7.46052, 7.77954
KOKKOS_SYCL [fence patch 1], 64, 32, 4, 4.856, 5.33983
KOKKOS_SYCL [fence patch 1], 64, 32, 8, 3.41636, 3.75774
KOKKOS_SYCL [fence patch 1], 64, 32, 16, 3.21221, 3.66745
KOKKOS_SYCL [fence patch 1], 64, 32, 32, 3.24454, 3.77445
KOKKOS_SYCL [fence patch 1], 64, 32, 64, 3.41417, 3.87843
KOKKOS_SYCL [fence patch 1], 64, 64, 1, 13.5234, 13.9431
KOKKOS_SYCL [fence patch 1], 64, 64, 2, 7.76063, 8.25852
KOKKOS_SYCL [fence patch 1], 64, 64, 4, 5.12203, 5.64231
KOKKOS_SYCL [fence patch 1], 64, 64, 8, 3.86628, 4.33409
KOKKOS_SYCL [fence patch 1], 64, 64, 16, 3.31531, 3.64883
KOKKOS_SYCL [fence patch 1], 64, 64, 32, 3.54463, 3.99584
KOKKOS_SYCL [fence patch 1], 64, 64, 64, 3.64981, 4.21979
KOKKOS_SYCL [fence patch 1], 64, 128, 1, 14.3993, 14.7877
KOKKOS_SYCL [fence patch 1], 64, 128, 2, 8.38786, 8.70641
KOKKOS_SYCL [fence patch 1], 64, 128, 4, 5.84546, 6.23788
KOKKOS_SYCL [fence patch 1], 64, 128, 8, 4.69689, 5.11122
KOKKOS_SYCL [fence patch 1], 64, 128, 16, 4.21467, 4.53487
KOKKOS_SYCL [fence patch 1], 64, 128, 32, 4.39828, 4.85301
KOKKOS_SYCL [fence patch 1], 64, 128, 64, 4.29717, 4.69487
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 32, 21.6957, 25.1449
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 8, 64, 21.7327, 25.1324
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 32, 21.9274, 25.3998
KOKKOS_SYCL [fence patch 1 - remove integration 1], 1, 16, 64, 21.9572, 25.3871
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 32, 12.3233, 14.0761
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 8, 64, 12.2277, 13.9421
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 32, 12.407, 14.1189
KOKKOS_SYCL [fence patch 1 - remove integration 1], 2, 16, 64, 12.3555, 14.1161
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 32, 7.43189, 8.35324
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 8, 64, 7.45161, 8.37346
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 32, 7.37857, 8.29892
KOKKOS_SYCL [fence patch 1 - remove integration 1], 4, 16, 64, 7.46106, 8.37767
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 32, 5.13073, 5.68771
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 8, 64, 5.37558, 5.90049
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 32, 5.21419, 5.71135
KOKKOS_SYCL [fence patch 1 - remove integration 1], 8, 16, 64, 5.37769, 5.86053
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 32, 3.49189, 3.82247
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 8, 64, 3.6988, 4.02996
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 32, 3.56387, 3.90647
KOKKOS_SYCL [fence patch 1 - remove integration 1], 16, 16, 64, 3.60301, 3.94309
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 1, 23.8545, 24.1758
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 2, 13.3859, 13.6486
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 4, 8.97033, 9.27235
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 8, 6.68496, 6.97857
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 16, 4.85095, 5.12304
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 32, 4.07788, 4.36948
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 1, 64, 3.81995, 4.11866
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 1, 20.4681, 20.7906
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 2, 10.5054, 10.803
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 4, 8.24717, 8.5304
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 8, 5.71874, 6.00554
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 16, 4.23845, 4.52986
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 32, 3.60619, 3.8923
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 2, 64, 3.49522, 3.78493
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 1, 17.0568, 17.4521
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 2, 7.31665, 7.61114
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 4, 5.71068, 5.99661
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 8, 4.29391, 4.59667
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 16, 3.38966, 3.68055
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 32, 3.15241, 3.44295
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 4, 64, 3.23828, 3.53054
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 1, 15.3875, 15.7375
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 2, 7.24479, 7.53437
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 4, 5.63728, 5.92593
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 8, 4.18437, 4.47334
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 16, 3.39874, 3.70181
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 32, 3.13032, 3.4267
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 8, 64, 3.15724, 3.44935
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 1, 13.9587, 14.2837
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 2, 7.60879, 7.89612
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 4, 5.74408, 6.02726
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 8, 4.10975, 4.40079
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 16, 3.40775, 3.69569
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 32, 3.14216, 3.42764
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 16, 64, 3.20984, 3.49581
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 1, 13.6458, 14.0169
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 2, 7.67163, 7.96968
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 4, 5.91575, 6.20793
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 8, 4.39481, 4.68688
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 16, 3.51143, 3.80142
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 32, 3.28632, 3.57516
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 32, 64, 3.31726, 3.62212
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 1, 13.1463, 13.4568
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 2, 7.99364, 8.28105
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 4, 6.16744, 6.46735
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 8, 4.54287, 4.84799
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 16, 3.72997, 4.02862
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 32, 3.55585, 3.84282
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 64, 64, 3.62142, 3.92406
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 1, 14.1058, 14.4286
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 2, 8.75229, 9.03575
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 4, 6.92948, 7.24495
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 8, 5.35562, 5.64235
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 16, 4.57193, 4.86514
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 32, 4.36292, 4.6482
KOKKOS_SYCL [fence patch 1 - remove integration 1], 32, 128, 64, 4.31889, 4.60598
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 1, 23.9221, 24.3164
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 2, 13.4755, 13.8772
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 4, 9.82703, 10.2773
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 8, 7.46607, 8.01534
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 16, 5.85156, 6.24897
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 32, 4.99096, 5.40416
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 1, 64, 4.52618, 5.02802
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 1, 20.8556, 21.2519
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 2, 10.0818, 10.5205
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 4, 8.60839, 8.92166
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 8, 7.11909, 7.51395
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 16, 5.42645, 5.86247
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 32, 4.63831, 4.96156
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 2, 64, 4.10625, 4.47801
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 1, 17.0357, 17.3859
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 2, 7.19194, 7.64756
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 4, 5.64242, 5.96446
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 8, 4.73554, 5.17136
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 16, 4.05358, 4.38099
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 32, 3.53919, 3.99285
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 4, 64, 3.47809, 3.93319
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 1, 14.4597, 14.9221
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 2, 6.86006, 7.22591
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 4, 5.68638, 6.11605
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 8, 4.67956, 5.12023
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 16, 3.95517, 4.45753
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 32, 3.48302, 3.9154
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 8, 64, 3.63725, 4.1321
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 1, 13.7013, 14.0779
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 2, 6.94427, 7.32441
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 4, 5.74811, 6.18147
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 8, 4.81327, 5.18939
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 16, 3.94191, 4.37996
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 32, 3.59385, 4.10751
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 16, 64, 3.52112, 3.84848
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 1, 13.759, 14.2015
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 2, 7.2523, 7.74762
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 4, 5.95655, 6.36376
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 8, 4.98157, 5.30201
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 16, 3.98515, 4.46178
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 32, 3.64271, 4.01716
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 32, 64, 3.69641, 4.14332
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 1, 13.1471, 13.6244
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 2, 7.42895, 7.83937
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 4, 6.11083, 6.53752
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 8, 5.205, 5.68429
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 16, 4.4245, 4.82105
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 32, 4.0307, 4.41598
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 64, 64, 4.04407, 4.42922
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 1, 13.9604, 14.4153
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 2, 8.40141, 8.97111
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 4, 7.1428, 7.46799
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 8, 5.93108, 6.37326
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 16, 5.24343, 5.6972
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 32, 4.79208, 5.24533
KOKKOS_SYCL [fence patch 1 - remove integration 1], 64, 128, 64, 4.73342, 5.06011
KOKKOS_SYCL [remove integration 1], 1, 8, 32, 22.1013, 25.5996
KOKKOS_SYCL [remove integration 1], 1, 8, 64, 21.9252, 25.3392
KOKKOS_SYCL [remove integration 1], 1, 16, 32, 22.1674, 25.6668
KOKKOS_SYCL [remove integration 1], 1, 16, 64, 21.9782, 25.4113
KOKKOS_SYCL [remove integration 1], 2, 8, 32, 12.5443, 14.229
KOKKOS_SYCL [remove integration 1], 2, 8, 64, 12.439, 14.1635
KOKKOS_SYCL [remove integration 1], 2, 16, 32, 12.6633, 14.3824
KOKKOS_SYCL [remove integration 1], 2, 16, 64, 12.3456, 14.0878
KOKKOS_SYCL [remove integration 1], 4, 8, 32, 7.57656, 8.46517
KOKKOS_SYCL [remove integration 1], 4, 8, 64, 7.53919, 8.46675
KOKKOS_SYCL [remove integration 1], 4, 16, 32, 7.67012, 8.57797
KOKKOS_SYCL [remove integration 1], 4, 16, 64, 7.56678, 8.51502
KOKKOS_SYCL [remove integration 1], 8, 8, 32, 5.35845, 5.89793
KOKKOS_SYCL [remove integration 1], 8, 8, 64, 5.39918, 5.94752
KOKKOS_SYCL [remove integration 1], 8, 16, 32, 5.38725, 5.93635
KOKKOS_SYCL [remove integration 1], 8, 16, 64, 5.58088, 6.08777
KOKKOS_SYCL [remove integration 1], 16, 8, 32, 3.72768, 4.05771
KOKKOS_SYCL [remove integration 1], 16, 8, 64, 3.70967, 4.04198
KOKKOS_SYCL [remove integration 1], 16, 16, 32, 3.70806, 4.03551
KOKKOS_SYCL [remove integration 1], 16, 16, 64, 3.78314, 4.11421
KOKKOS_SYCL [remove integration 1], 32, 1, 1, 29.2482, 29.6699
KOKKOS_SYCL [remove integration 1], 32, 1, 2, 15.831, 16.1268
KOKKOS_SYCL [remove integration 1], 32, 1, 4, 10.1063, 10.4036
KOKKOS_SYCL [remove integration 1], 32, 1, 8, 6.93611, 7.21944
KOKKOS_SYCL [remove integration 1], 32, 1, 16, 5.11769, 5.3897
KOKKOS_SYCL [remove integration 1], 32, 1, 32, 4.27893, 4.58738
KOKKOS_SYCL [remove integration 1], 32, 1, 64, 4.11722, 4.4213
KOKKOS_SYCL [remove integration 1], 32, 2, 1, 22.6456, 22.9997
KOKKOS_SYCL [remove integration 1], 32, 2, 2, 11.5643, 11.8517
KOKKOS_SYCL [remove integration 1], 32, 2, 4, 7.63478, 7.92866
KOKKOS_SYCL [remove integration 1], 32, 2, 8, 5.39914, 5.6961
KOKKOS_SYCL [remove integration 1], 32, 2, 16, 4.0306, 4.32261
KOKKOS_SYCL [remove integration 1], 32, 2, 32, 3.56355, 3.87108
KOKKOS_SYCL [remove integration 1], 32, 2, 64, 3.50765, 3.80675
KOKKOS_SYCL [remove integration 1], 32, 4, 1, 17.9727, 18.3192
KOKKOS_SYCL [remove integration 1], 32, 4, 2, 9.23222, 9.52646
KOKKOS_SYCL [remove integration 1], 32, 4, 4, 6.23113, 6.53291
KOKKOS_SYCL [remove integration 1], 32, 4, 8, 4.32788, 4.61922
KOKKOS_SYCL [remove integration 1], 32, 4, 16, 3.42782, 3.71853
KOKKOS_SYCL [remove integration 1], 32, 4, 32, 3.22734, 3.52759
KOKKOS_SYCL [remove integration 1], 32, 4, 64, 3.28249, 3.57687
KOKKOS_SYCL [remove integration 1], 32, 8, 1, 15.898, 16.2318
KOKKOS_SYCL [remove integration 1], 32, 8, 2, 8.5291, 8.83514
KOKKOS_SYCL [remove integration 1], 32, 8, 4, 5.84765, 6.1469
KOKKOS_SYCL [remove integration 1], 32, 8, 8, 4.14641, 4.44643
KOKKOS_SYCL [remove integration 1], 32, 8, 16, 3.35122, 3.63255
KOKKOS_SYCL [remove integration 1], 32, 8, 32, 3.08504, 3.376
KOKKOS_SYCL [remove integration 1], 32, 8, 64, 3.1727, 3.46241
KOKKOS_SYCL [remove integration 1], 32, 16, 1, 14.9246, 15.2681
KOKKOS_SYCL [remove integration 1], 32, 16, 2, 7.71037, 8.01693
KOKKOS_SYCL [remove integration 1], 32, 16, 4, 5.50059, 5.79681
KOKKOS_SYCL [remove integration 1], 32, 16, 8, 3.98949, 4.28052
KOKKOS_SYCL [remove integration 1], 32, 16, 16, 3.26299, 3.56763
KOKKOS_SYCL [remove integration 1], 32, 16, 32, 3.15462, 3.44829
KOKKOS_SYCL [remove integration 1], 32, 16, 64, 3.23908, 3.54073
KOKKOS_SYCL [remove integration 1], 32, 32, 1, 14.6335, 15.0089
KOKKOS_SYCL [remove integration 1], 32, 32, 2, 7.68401, 7.98336
KOKKOS_SYCL [remove integration 1], 32, 32, 4, 5.50476, 5.8017
KOKKOS_SYCL [remove integration 1], 32, 32, 8, 4.02943, 4.32711
KOKKOS_SYCL [remove integration 1], 32, 32, 16, 3.30629, 3.60234
KOKKOS_SYCL [remove integration 1], 32, 32, 32, 3.18257, 3.46761
KOKKOS_SYCL [remove integration 1], 32, 32, 64, 3.37354, 3.68838
KOKKOS_SYCL [remove integration 1], 32, 64, 1, 14.3429, 14.7159
KOKKOS_SYCL [remove integration 1], 32, 64, 2, 7.91317, 8.22133
KOKKOS_SYCL [remove integration 1], 32, 64, 4, 5.73108, 6.01983
KOKKOS_SYCL [remove integration 1], 32, 64, 8, 4.20786, 4.50061
KOKKOS_SYCL [remove integration 1], 32, 64, 16, 3.65472, 3.9434
KOKKOS_SYCL [remove integration 1], 32, 64, 32, 3.5481, 3.85454
KOKKOS_SYCL [remove integration 1], 32, 64, 64, 3.64569, 3.95471
KOKKOS_SYCL [remove integration 1], 32, 128, 1, 14.7258, 15.0575
KOKKOS_SYCL [remove integration 1], 32, 128, 2, 8.42789, 8.7176
KOKKOS_SYCL [remove integration 1], 32, 128, 4, 6.44408, 6.74476
KOKKOS_SYCL [remove integration 1], 32, 128, 8, 5.18028, 5.48639
KOKKOS_SYCL [remove integration 1], 32, 128, 16, 4.40333, 4.69713
KOKKOS_SYCL [remove integration 1], 32, 128, 32, 4.33778, 4.66017
KOKKOS_SYCL [remove integration 1], 32, 128, 64, 4.41082, 4.70813
KOKKOS_SYCL [remove integration 1], 64, 1, 1, 29.7033, 30.12
KOKKOS_SYCL [remove integration 1], 64, 1, 2, 16.3606, 16.7636
KOKKOS_SYCL [remove integration 1], 64, 1, 4, 11.1472, 11.5621
KOKKOS_SYCL [remove integration 1], 64, 1, 8, 8.34957, 8.75716
KOKKOS_SYCL [remove integration 1], 64, 1, 16, 6.22399, 6.60048
KOKKOS_SYCL [remove integration 1], 64, 1, 32, 5.12872, 5.4947
KOKKOS_SYCL [remove integration 1], 64, 1, 64, 4.80857, 5.25024
KOKKOS_SYCL [remove integration 1], 64, 2, 1, 24.1575, 24.6097
KOKKOS_SYCL [remove integration 1], 64, 2, 2, 11.826, 12.1543
KOKKOS_SYCL [remove integration 1], 64, 2, 4, 8.85958, 9.18033
KOKKOS_SYCL [remove integration 1], 64, 2, 8, 6.47784, 6.97619
KOKKOS_SYCL [remove integration 1], 64, 2, 16, 4.94275, 5.37527
KOKKOS_SYCL [remove integration 1], 64, 2, 32, 4.2283, 4.62869
KOKKOS_SYCL [remove integration 1], 64, 2, 64, 4.05544, 4.50413
KOKKOS_SYCL [remove integration 1], 64, 4, 1, 19.207, 19.7312
KOKKOS_SYCL [remove integration 1], 64, 4, 2, 9.27477, 9.6525
KOKKOS_SYCL [remove integration 1], 64, 4, 4, 7.08787, 7.56362
KOKKOS_SYCL [remove integration 1], 64, 4, 8, 5.3042, 5.73099
KOKKOS_SYCL [remove integration 1], 64, 4, 16, 4.19276, 4.52138
KOKKOS_SYCL [remove integration 1], 64, 4, 32, 3.60195, 3.9994
KOKKOS_SYCL [remove integration 1], 64, 4, 64, 3.66535, 4.18519
KOKKOS_SYCL [remove integration 1], 64, 8, 1, 15.7927, 16.1571
KOKKOS_SYCL [remove integration 1], 64, 8, 2, 8.34345, 8.67516
KOKKOS_SYCL [remove integration 1], 64, 8, 4, 6.34827, 6.72036
KOKKOS_SYCL [remove integration 1], 64, 8, 8, 4.76304, 5.16759
KOKKOS_SYCL [remove integration 1], 64, 8, 16, 3.89444, 4.39827
KOKKOS_SYCL [remove integration 1], 64, 8, 32, 3.5117, 3.85424
KOKKOS_SYCL [remove integration 1], 64, 8, 64, 3.55441, 3.93796
KOKKOS_SYCL [remove integration 1], 64, 16, 1, 15.353, 15.7461
KOKKOS_SYCL [remove integration 1], 64, 16, 2, 7.56907, 7.95315
KOKKOS_SYCL [remove integration 1], 64, 16, 4, 6.01773, 6.40686
KOKKOS_SYCL [remove integration 1], 64, 16, 8, 4.63122, 5.18832
KOKKOS_SYCL [remove integration 1], 64, 16, 16, 3.86351, 4.30112
KOKKOS_SYCL [remove integration 1], 64, 16, 32, 3.64217, 4.02573
KOKKOS_SYCL [remove integration 1], 64, 16, 64, 3.49488, 3.92245
KOKKOS_SYCL [remove integration 1], 64, 32, 1, 14.8369, 15.2206
KOKKOS_SYCL [remove integration 1], 64, 32, 2, 7.47493, 7.98233
KOKKOS_SYCL [remove integration 1], 64, 32, 4, 6.02284, 6.46486
KOKKOS_SYCL [remove integration 1], 64, 32, 8, 4.66636, 5.11369
KOKKOS_SYCL [remove integration 1], 64, 32, 16, 3.9058, 4.30292
KOKKOS_SYCL [remove integration 1], 64, 32, 32, 3.65025, 4.09088
KOKKOS_SYCL [remove integration 1], 64, 32, 64, 3.71999, 4.15528
KOKKOS_SYCL [remove integration 1], 64, 64, 1, 14.7093, 15.0902
KOKKOS_SYCL [remove integration 1], 64, 64, 2, 7.62417, 8.00843
KOKKOS_SYCL [remove integration 1], 64, 64, 4, 6.10221, 6.52864
KOKKOS_SYCL [remove integration 1], 64, 64, 8, 5.06398, 5.55568
KOKKOS_SYCL [remove integration 1], 64, 64, 16, 4.23237, 4.55899
KOKKOS_SYCL [remove integration 1], 64, 64, 32, 3.91976, 4.42844
KOKKOS_SYCL [remove integration 1], 64, 64, 64, 4.1068, 4.49311
KOKKOS_SYCL [remove integration 1], 64, 128, 1, 15.4332, 15.7956
KOKKOS_SYCL [remove integration 1], 64, 128, 2, 8.42704, 8.88646
KOKKOS_SYCL [remove integration 1], 64, 128, 4, 7.00138, 7.37668
KOKKOS_SYCL [remove integration 1], 64, 128, 8, 5.985, 6.37262
KOKKOS_SYCL [remove integration 1], 64, 128, 16, 4.98719, 5.48026
KOKKOS_SYCL [remove integration 1], 64, 128, 32, 4.82607, 5.26251
KOKKOS_SYCL [remove integration 1], 64, 128, 64, 4.83631, 5.16886
KOKKOS [CPU only with SIMD], 32, 0, 1, 4.12142, 4.444
LEGACY CPU, 32, 0, 1, 7.97202, 8.38

